Sparse recovery of elliptic solvers from matrix-vector products

In this work, we show that solvers of elliptic boundary value problems in $d$ dimensions can be approximated to accuracy $\epsilon$ from only $\mathcal{O}\left(\log(N)\log^{d}(N / \epsilon)\right)$ matrix-vector products with carefully chosen vectors (right-hand sides). The solver is only accessed as a black box, and the underlying operator may be unknown and of an arbitrarily high order. Our algorithm (1) has complexity $\mathcal{O}\left(N\log^2(N)\log^{2d}(N / \epsilon)\right)$ and represents the solution operator as a sparse Cholesky factorization with $\mathcal{O}\left(N\log(N)\log^{d}(N / \epsilon)\right)$ nonzero entries, (2) allows for embarrassingly parallel evaluation of the solution operator and the computation of its log-determinant, (3) allows for $\mathcal{O}\left(\log(N)\log^{d}(N / \epsilon)\right)$ complexity computation of individual entries of the matrix representation of the solver that, in turn, enables its recompression to an $\mathcal{O}\left(N\log^{d}(N / \epsilon)\right)$ complexity representation. As a byproduct, our compression scheme produces a homogenized solution operator with near-optimal approximation accuracy. By polynomial approximation, we can also approximate the continuous Green's function (in operator and Hilbert-Schmidt norm) to accuracy $\epsilon$ from $\mathcal{O}\left(\log^{1 + d}\left(\epsilon^{-1}\right)\right)$ solutions of the PDE. We include rigorous proofs of these results. To the best of our knowledge, our algorithm achieves the best known trade-off between accuracy $\epsilon$ and the number of required matrix-vector products.

==> figures/csv/decay_figure/adapted_basis_function_lvl_3_q_6.csv <==
0.015384615384615385	0.015384615384615385	0.005703754760277599
0.03076923076923077	0.015384615384615385	0.009012632902136988
0.046153846153846156	0.015384615384615385	0.0108575597602403
0.06153846153846154	0.015384615384615385	0.011636434720155724
0.07692307692307693	0.015384615384615385	0.011495902991547026
0.09230769230769231	0.015384615384615385	0.01041138975389095
0.1076923076923077	0.015384615384615385	0.008174730444833828
0.12307692307692308	0.015384615384615385	0.004273757983326215
0.13846153846153847	0.015384615384615385	-0.0025053273455265864
0.15384615384615385	0.015384615384615385	-0.00649991186407884
0.16923076923076924	0.015384615384615385	-0.008936464426406537
0.18461538461538463	0.015384615384615385	-0.010354424791510497
0.2	0.015384615384615385	-0.011008326910805359
0.2153846153846154	0.015384615384615385	-0.010997059792393198
0.23076923076923078	0.015384615384615385	-0.01029426421222959
0.24615384615384617	0.015384615384615385	-0.008709393459270603
0.26153846153846155	0.015384615384615385	-0.005713889436631018
0.27692307692307694	0.015384615384615385	-0.003912839910357465
0.2923076923076923	0.015384615384615385	-0.002748469990662719
0.3076923076923077	0.015384615384615385	-0.0019668887660206713
0.3230769230769231	0.015384615384615385	-0.001432410459886207
0.3384615384615385	0.015384615384615385	-0.0010636464700499219
0.35384615384615387	0.015384615384615385	-0.0008081215205658106
0.36923076923076925	0.015384615384615385	-0.0006305442620195648
0.38461538461538464	0.015384615384615385	-0.0005065844681614972
0.4	0.015384615384615385	-0.00041919599198068523
0.4153846153846154	0.015384615384615385	-0.0003562742238567349
0.4307692307692308	0.015384615384615385	-0.00030908144687498364
0.4461538461538462	0.015384615384615385	-0.00027113113747040965
0.46153846153846156	0.015384615384615385	-0.0002373220402153299
0.47692307692307695	0.015384615384615385	-0.0002031097427037247
0.49230769230769234	0.015384615384615385	-0.00016332849955550966
0.015384615384615385	0.03076923076923077	0.00901263290213699
0.03076923076923077	0.03076923076923077	0.01469946385119364
0.046153846153846156	0.03076923076923077	0.01799141818183209
0.06153846153846154	0.03076923076923077	0.019402522891999164
0.07692307692307693	0.03076923076923077	0.019146034255305023
0.09230769230769231	0.03076923076923077	0.017185172342346546
0.1076923076923077	0.03076923076923077	0.013224020805281737
0.12307692307692308	0.03076923076923077	0.006635875597161192
0.13846153846153847	0.03076923076923077	-0.0036746037711432237
0.15384615384615385	0.03076923076923077	-0.010437303954171752
0.16923076923076924	0.03076923076923077	-0.014770969319826327
0.18461538461538463	0.03076923076923077	-0.0173523560986196
0.2	0.03076923076923077	-0.018561271329107253
0.2153846153846154	0.03076923076923077	-0.018565096316327356
0.23076923076923078	0.03076923076923077	-0.017350051867044077
0.24615384615384617	0.03076923076923077	-0.014708868458011316
0.26153846153846155	0.03076923076923077	-0.010189748690288748
0.27692307692307694	0.03076923076923077	-0.007145424527528865
0.2923076923076923	0.03076923076923077	-0.005070575599665479
0.3076923076923077	0.03076923076923077	-0.003643098926926499
0.3230769230769231	0.03076923076923077	-0.0026555309168669783
0.3384615384615385	0.03076923076923077	-0.0019704782131404106
0.35384615384615387	0.03076923076923077	-0.0014947196635864983
0.36923076923076925	0.03076923076923077	-0.001163895372743692
0.38461538461538464	0.03076923076923077	-0.0009330219320384834
0.4	0.03076923076923077	-0.0007703495892972514
0.4153846153846154	0.03076923076923077	-0.0006532437699640129
0.4307692307692308	0.03076923076923077	-0.0005653447395655321
0.4461538461538462	0.03076923076923077	-0.0004945453761840671
0.46153846153846156	0.03076923076923077	-0.0004314715940799274
0.47692307692307695	0.03076923076923077	-0.0003682127444368013
0.49230769230769234	0.03076923076923077	-0.0002970624686543143
0.015384615384615385	0.046153846153846156	0.010857559760240302
0.03076923076923077	0.046153846153846156	0.017991418181832093
0.046153846153846156	0.046153846153846156	0.02221637298705885
0.06153846153846154	0.046153846153846156	0.02404645117386741
0.07692307692307693	0.046153846153846156	0.023710785558490956
0.09230769230769231	0.046153846153846156	0.02116949131807207
0.1076923076923077	0.046153846153846156	0.016110551599948973
0.12307692307692308	0.046153846153846156	0.007930574134343612
0.13846153846153847	0.046153846153846156	-0.004271107651825265
0.15384615384615385	0.046153846153846156	-0.012683179131428152
0.16923076923076924	0.046153846153846156	-0.01823720106989694
0.18461538461538463	0.046153846153846156	-0.021602207223823854
0.2	0.046153846153846156	-0.023198754260466227
0.2153846153846154	0.046153846153846156	-0.02323145054655442
0.23076923076923078	0.046153846153846156	-0.021711426751397568
0.24615384615384617	0.046153846153846156	-0.01846572808523136
0.26153846153846155	0.046153846153846156	-0.013147236652376541
0.27692307692307694	0.046153846153846156	-0.009364958223196513
0.2923076923076923	0.046153846153846156	-0.006701733266936574
0.3076923076923077	0.046153846153846156	-0.004835824738545608
0.3230769230769231	0.046153846153846156	-0.0035325603809075413
0.3384615384615385	0.046153846153846156	-0.002624440115450985
0.35384615384615387	0.046153846153846156	-0.0019928078612888233
0.36923076923076925	0.046153846153846156	-0.001553719946722962
0.38461538461538464	0.046153846153846156	-0.001247682611344238
0.4	0.046153846153846156	-0.0010323609765985674
0.4153846153846154	0.046153846153846156	-0.0008774308405292762
0.4307692307692308	0.046153846153846156	-0.0007609326786318086
0.4461538461538462	0.046153846153846156	-0.000666658347013142
0.46153846153846156	0.046153846153846156	-0.0005822305288762541
0.47692307692307695	0.046153846153846156	-0.0004976314857019815
0.49230769230769234	0.046153846153846156	-0.00040403160888692277
0.015384615384615385	0.06153846153846154	0.011636434720155724
0.03076923076923077	0.06153846153846154	0.019402522891999167
0.046153846153846156	0.06153846153846154	0.02404645117386741
0.06153846153846154	0.06153846153846154	0.026066370021084265
0.07692307692307693	0.06153846153846154	0.02569141224988292
0.09230769230769231	0.06153846153846154	0.02288170253466541
0.1076923076923077	0.06153846153846154	0.017328366905262068
0.12307692307692308	0.06153846153846154	0.008457223755253134
0.13846153846153847	0.06153846153846154	-0.0045366701088628
0.15384615384615385	0.06153846153846154	-0.013666552119608178
0.16923076923076924	0.06153846153846154	-0.019771896874298953
0.18461538461538463	0.06153846153846154	-0.02349996573610217
0.2	0.06153846153846154	-0.025279536212168913
0.2153846153846154	0.06153846153846154	-0.025329973127816065
0.23076923076923078	0.06153846153846154	-0.02367792477654993
0.24615384615384617	0.06153846153846154	-0.02017482874892954
0.26153846153846155	0.06153846153846154	-0.014524935924182292
0.27692307692307694	0.06153846153846154	-0.010421862759336816
0.2923076923076923	0.06153846153846154	-0.007491998819731441
0.3076923076923077	0.06153846153846154	-0.005422330692804562
0.3230769230769231	0.06153846153846154	-0.003970870066159338
0.3384615384615385	0.06153846153846154	-0.0029583383198599077
0.35384615384615387	0.06153846153846154	-0.0022547760327875934
0.36923076923076925	0.06153846153846154	-0.001766918254907836
0.38461538461538464	0.06153846153846154	-0.0014280519034096865
0.4	0.06153846153846154	-0.0011904051786162484
0.4153846153846154	0.06153846153846154	-0.0010196102503154602
0.4307692307692308	0.06153846153846154	-0.0008907211008120283
0.4461538461538462	0.06153846153846154	-0.000785349117753182
0.46153846153846156	0.06153846153846154	-0.0006895850021027085
0.47692307692307695	0.06153846153846154	-0.0005924753740006926
0.49230769230769234	0.06153846153846154	-0.0004849203124590813
0.015384615384615385	0.07692307692307693	0.011495902991547027
0.03076923076923077	0.07692307692307693	0.019146034255305026
0.046153846153846156	0.07692307692307693	0.02371078555849096
0.06153846153846154	0.07692307692307693	0.025691412249882924
0.07692307692307693	0.07692307692307693	0.02531703764845466
0.09230769230769231	0.07692307692307693	0.022547786428608187
0.1076923076923077	0.07692307692307693	0.017074236494344343
0.12307692307692308	0.07692307692307693	0.008316870853433241
0.13846153846153847	0.07692307692307693	-0.0045456926890604
0.15384615384615385	0.07692307692307693	-0.013553910633632336
0.16923076923076924	0.07692307692307693	-0.019563316841378055
0.18461538461538463	0.07692307692307693	-0.023225670903906478
0.2	0.07692307692307693	-0.02496889999408072
0.2153846153846154	0.07692307692307693	-0.02501042924578052
0.23076923076923078	0.07692307692307693	-0.02337491874784607
0.24615384615384617	0.07692307692307693	-0.019910174479544088
0.26153846153846155	0.07692307692307693	-0.014312239849479018
0.27692307692307694	0.07692307692307693	-0.010261982383629763
0.2923076923076923	0.07692307692307693	-0.007378492873240552
0.3076923076923077	0.07692307692307693	-0.005347053460174601
0.3230769230769231	0.07692307692307693	-0.003926675184458084
0.3384615384615385	0.07692307692307693	-0.0029396913784344556
0.35384615384615387	0.07692307692307693	-0.0022574640084865485
0.36923076923076925	0.07692307692307693	-0.001787549450103842
0.38461538461538464	0.07692307692307693	-0.0014636258821631673
0.4	0.07692307692307693	-0.0012380218975340217
0.4153846153846154	0.07692307692307693	-0.0010763081946970298
0.4307692307692308	0.07692307692307693	-0.0009534166699404051
0.4461538461538462	0.07692307692307693	-0.0008508563344775917
0.46153846153846156	0.07692307692307693	-0.000754709301173448
0.47692307692307695	0.07692307692307693	-0.0006541890091317405
0.49230769230769234	0.07692307692307693	-0.0005406268681340672
0.015384615384615385	0.09230769230769231	0.01041138975389095
0.03076923076923077	0.09230769230769231	0.017185172342346546
0.046153846153846156	0.09230769230769231	0.021169491318072067
0.06153846153846154	0.09230769230769231	0.022881702534665406
0.07692307692307693	0.09230769230769231	0.022547786428608184
0.09230769230769231	0.09230769230769231	0.020128415800131933
0.1076923076923077	0.09230769230769231	0.015314168553237483
0.12307692307692308	0.09230769230769231	0.00749196261635946
0.13846153846153847	0.09230769230769231	-0.004288509136969212
0.15384615384615385	0.09230769230769231	-0.012319529154272249
0.16923076923076924	0.09230769230769231	-0.017581237223463973
0.18461538461538463	0.09230769230769231	-0.020749949313854484
0.2	0.09230769230769231	-0.02223941188425649
0.2153846153846154	0.09230769230769231	-0.02224737338316875
0.23076923076923078	0.09230769230769231	-0.020780594759299272
0.24615384615384617	0.09230769230769231	-0.017658158841711253
0.26153846153846155	0.09230769230769231	-0.012508290923952671
0.27692307692307694	0.09230769230769231	-0.008891758365855408
0.2923076923076923	0.09230769230769231	-0.006369361142819154
0.3076923076923077	0.09230769230769231	-0.004617139403587954
0.3230769230769231	0.09230769230769231	-0.0034055101464566875
0.3384615384615385	0.09230769230769231	-0.0025727123143260287
0.35384615384615387	0.09230769230769231	-0.002004263486013049
0.36923076923076925	0.09230769230769231	-0.0016186139682505614
0.38461538461538464	0.09230769230769231	-0.0013573045909978662
0.4	0.09230769230769231	-0.0011781726480523875
0.4153846153846154	0.09230769230769231	-0.0010506082743909774
0.4307692307692308	0.09230769230769231	-0.0009522053631677158
0.4461538461538462	0.09230769230769231	-0.0008663745624360768
0.46153846153846156	0.09230769230769231	-0.0007806311723744964
0.47692307692307695	0.09230769230769231	-0.0006853688066115007
0.49230769230769234	0.09230769230769231	-0.0005729986195066721
0.015384615384615385	0.1076923076923077	0.008174730444833824
0.03076923076923077	0.1076923076923077	0.013224020805281725
0.046153846153846156	0.1076923076923077	0.016110551599948952
0.06153846153846154	0.1076923076923077	0.017328366905262047
0.07692307692307693	0.1076923076923077	0.017074236494344332
0.09230769230769231	0.1076923076923077	0.015314168553237474
0.1076923076923077	0.1076923076923077	0.01177230606527779
0.12307692307692308	0.1076923076923077	0.005835566958899907
0.13846153846153847	0.1076923076923077	-0.0036602255906931697
0.15384615384615385	0.1076923076923077	-0.00973390789281301
0.16923076923076924	0.1076923076923077	-0.01357160185414061
0.18461538461538463	0.1076923076923077	-0.015832925513580506
0.2	0.1076923076923077	-0.016870873115711553
0.2153846153846154	0.1076923076923077	-0.016838505913128247
0.23076923076923078	0.1076923076923077	-0.015721376334260545
0.24615384615384617	0.1076923076923077	-0.013313023473838516
0.26153846153846155	0.1076923076923077	-0.009127430952157754
0.27692307692307694	0.1076923076923077	-0.006383823326412783
0.2923076923076923	0.1076923076923077	-0.004546478241985444
0.3076923076923077	0.1076923076923077	-0.0033030571782941176
0.3230769230769231	0.1076923076923077	-0.0024619379968474258
0.3384615384615385	0.1076923076923077	-0.0018978085597926664
0.35384615384615387	0.1076923076923077	-0.0015246879663818
0.36923076923076925	0.1076923076923077	-0.00128176265928023
0.38461538461538464	0.1076923076923077	-0.0011252301789180926
0.4	0.1076923076923077	-0.0010231801426794271
0.4153846153846154	0.1076923076923077	-0.0009521712050395202
0.4307692307692308	0.1076923076923077	-0.0008948462592961468
0.4461538461538462	0.1076923076923077	-0.0008382296931172474
0.46153846153846156	0.1076923076923077	-0.0007724963326697034
0.47692307692307695	0.1076923076923077	-0.0006900807388258375
0.49230769230769234	0.1076923076923077	-0.0005850427090790852
0.015384615384615385	0.12307692307692308	0.004273757983326212
0.03076923076923077	0.12307692307692308	0.006635875597161183
0.046153846153846156	0.12307692307692308	0.0079305741343436
0.06153846153846154	0.12307692307692308	0.00845722375525312
0.07692307692307693	0.12307692307692308	0.008316870853433224
0.09230769230769231	0.12307692307692308	0.007491962616359447
0.1076923076923077	0.12307692307692308	0.005835566958899899
0.12307692307692308	0.12307692307692308	0.0029484715078191242
0.13846153846153847	0.12307692307692308	-0.002333500561679872
0.15384615384615385	0.12307692307692308	-0.005263723241935528
0.16923076923076924	0.12307692307692308	-0.007017785056494474
0.18461538461538463	0.12307692307692308	-0.008018726040404893
0.2	0.12307692307692308	-0.008452097421670494
0.2153846153846154	0.12307692307692308	-0.00839384908916168
0.23076923076923078	0.12307692307692308	-0.007832829460565679
0.24615384615384617	0.12307692307692308	-0.006624576037014035
0.26153846153846155	0.12307692307692308	-0.004261010397819802
0.27692307692307694	0.12307692307692308	-0.0029260500590452794
0.2923076923076923	0.12307692307692308	-0.0020860956338084645
0.3076923076923077	0.12307692307692308	-0.0015430973841483871
0.3230769230769231	0.12307692307692308	-0.0011978004162389786
0.3384615384615385	0.12307692307692308	-0.0009883202750081569
0.35384615384615387	0.12307692307692308	-0.0008713414738340017
0.36923076923076925	0.12307692307692308	-0.0008149428369632121
0.38461538461538464	0.12307692307692308	-0.0007950976361075926
0.4	0.12307692307692308	-0.0007935708521004522
0.4153846153846154	0.12307692307692308	-0.0007964744571842737
0.4307692307692308	0.12307692307692308	-0.0007932030892528473
0.4461538461538462	0.12307692307692308	-0.0007756259314598059
0.46153846153846156	0.12307692307692308	-0.0007374680397539758
0.47692307692307695	0.12307692307692308	-0.0006738394203358048
0.49230769230769234	0.12307692307692308	-0.0005808830038275055
0.015384615384615385	0.13846153846153847	-0.0025053273455265855
0.03076923076923077	0.13846153846153847	-0.0036746037711432294
0.046153846153846156	0.13846153846153847	-0.004271107651825271
0.06153846153846154	0.13846153846153847	-0.004536670108862812
0.07692307692307693	0.13846153846153847	-0.004545692689060411
0.09230769230769231	0.13846153846153847	-0.004288509136969221
0.1076923076923077	0.13846153846153847	-0.003660225590693171
0.12307692307692308	0.13846153846153847	-0.002333500561679867
0.13846153846153847	0.13846153846153847	0.0007620268083005722
0.15384615384615385	0.13846153846153847	0.0021508522734557133
0.16923076923076924	0.13846153846153847	0.0029034626407135992
0.18461538461538463	0.13846153846153847	0.0033484555603363717
0.2	0.13846153846153847	0.003595610288806627
0.2153846153846154	0.13846153846153847	0.003668588168928181
0.23076923076923078	0.13846153846153847	0.0035290353483840207
0.24615384615384617	0.13846153846153847	0.0030291109143783463
0.26153846153846155	0.13846153846153847	0.001677591143545116
0.27692307692307694	0.13846153846153847	0.0010703048084672018
0.2923076923076923	0.13846153846153847	0.0007148188365525088
0.3076923076923077	0.13846153846153847	0.0004581393783552729
0.3230769230769231	0.13846153846153847	0.0002457296776553151
0.3384615384615385	0.13846153846153847	5.724503644027933e-5
0.35384615384615387	0.13846153846153847	-0.00011383913037557608
0.36923076923076925	0.13846153846153847	-0.00026799389202376253
0.38461538461538464	0.13846153846153847	-0.0004030709898413576
0.4	0.13846153846153847	-0.0005159554858232594
0.4153846153846154	0.13846153846153847	-0.000603376995737019
0.4307692307692308	0.13846153846153847	-0.0006622900224639073
0.4461538461538462	0.13846153846153847	-0.0006900272171078956
0.46153846153846156	0.13846153846153847	-0.0006843347879433323
0.47692307692307695	0.13846153846153847	-0.0006433502123286433
0.49230769230769234	0.13846153846153847	-0.0005655547731500635
0.015384615384615385	0.15384615384615385	-0.006499911864078839
0.03076923076923077	0.15384615384615385	-0.010437303954171757
0.046153846153846156	0.15384615384615385	-0.012683179131428158
0.06153846153846154	0.15384615384615385	-0.01366655211960819
0.07692307692307693	0.15384615384615385	-0.013553910633632347
0.09230769230769231	0.15384615384615385	-0.012319529154272256
0.1076923076923077	0.15384615384615385	-0.009733907892813008
0.12307692307692308	0.15384615384615385	-0.005263723241935526
0.13846153846153847	0.15384615384615385	0.0021508522734557047
0.15384615384615385	0.15384615384615385	0.006788239077093583
0.16923076923076924	0.15384615384615385	0.00971892397590615
0.18461538461538463	0.15384615384615385	0.011500071542579518
0.2	0.15384615384615385	0.012404091037981825
0.2153846153846154	0.15384615384615385	0.01253015231803313
0.23076923076923078	0.15384615384615385	0.01183786796114461
0.24615384615384617	0.15384615384615385	0.010120989392947664
0.26153846153846155	0.15384615384615385	0.006915534935761965
0.27692307692307694	0.15384615384615385	0.004858434999423712
0.2923076923076923	0.15384615384615385	0.0034605024798032733
0.3076923076923077	0.15384615384615385	0.0024586820699689094
0.3230769230769231	0.15384615384615385	0.0017089103986719341
0.3384615384615385	0.15384615384615385	0.0011289855600967855
0.35384615384615387	0.15384615384615385	0.0006703094945224316
0.36923076923076925	0.15384615384615385	0.00030345307569234646
0.38461538461538464	0.15384615384615385	1.033874119644166e-5
0.4	0.15384615384615385	-0.00022022741900695067
0.4153846153846154	0.15384615384615385	-0.0003952123308693784
0.4307692307692308	0.15384615384615385	-0.0005189771011506101
0.4461538461538462	0.15384615384615385	-0.0005942824399572818
0.46153846153846156	0.15384615384615385	-0.0006229179959755595
0.47692307692307695	0.15384615384615385	-0.0006060961812781165
0.49230769230769234	0.15384615384615385	-0.0005446926830382074
0.015384615384615385	0.16923076923076924	-0.008936464426406531
0.03076923076923077	0.16923076923076924	-0.014770969319826325
0.046153846153846156	0.16923076923076924	-0.01823720106989694
0.06153846153846154	0.16923076923076924	-0.019771896874298957
0.07692307692307693	0.16923076923076924	-0.019563316841378058
0.09230769230769231	0.16923076923076924	-0.01758123722346397
0.1076923076923077	0.16923076923076924	-0.013571601854140605
0.12307692307692308	0.16923076923076924	-0.007017785056494474
0.13846153846153847	0.16923076923076924	0.002903462640713593
0.15384615384615385	0.16923076923076924	0.009718923975906155
0.16923076923076924	0.16923076923076924	0.014270518833587292
0.18461538461538463	0.16923076923076924	0.017115411786443116
0.2	0.16923076923076924	0.018577126192857413
0.2153846153846154	0.16923076923076924	0.0187966582944273
0.23076923076923078	0.16923076923076924	0.01775789097556301
0.24615384615384617	0.16923076923076924	0.015288039950855125
0.26153846153846155	0.16923076923076924	0.01104869989373862
0.27692307692307694	0.16923076923076924	0.008030973460269672
0.2923076923076923	0.16923076923076924	0.005853649699875219
0.3076923076923077	0.16923076923076924	0.004250751709652413
0.3230769230769231	0.16923076923076924	0.0030458199735739814
0.3384615384615385	0.16923076923076924	0.0021230529973597524
0.35384615384615387	0.16923076923076924	0.001406214159283426
0.36923076923076925	0.16923076923076924	0.0008447336456815318
0.38461538461538464	0.16923076923076924	0.00040477598454898516
0.4	0.16923076923076924	6.349508607564932e-5
0.4153846153846154	0.16923076923076924	-0.00019469212097567688
0.4307692307692308	0.16923076923076924	-0.000380547924704616
0.4461538461538462	0.16923076923076924	-0.0005016317589878055
0.46153846153846156	0.16923076923076924	-0.0005633828881162521
0.47692307692307695	0.16923076923076924	-0.0005698481471627995
0.49230769230769234	0.16923076923076924	-0.0005241628559119638
0.015384615384615385	0.18461538461538463	-0.01035442479151049
0.03076923076923077	0.18461538461538463	-0.0173523560986196
0.046153846153846156	0.18461538461538463	-0.021602207223823854
0.06153846153846154	0.18461538461538463	-0.02349996573610217
0.07692307692307693	0.18461538461538463	-0.023225670903906478
0.09230769230769231	0.18461538461538463	-0.02074994931385448
0.1076923076923077	0.18461538461538463	-0.0158329255135805
0.12307692307692308	0.18461538461538463	-0.008018726040404892
0.13846153846153847	0.18461538461538463	0.003348455560336363
0.15384615384615385	0.18461538461538463	0.01150007154257952
0.16923076923076924	0.18461538461538463	0.017115411786443116
0.18461538461538463	0.18461538461538463	0.020700526767097608
0.2	0.18461538461538463	0.022578939842926787
0.2153846153846154	0.18461538461538463	0.022908059881605002
0.23076923076923078	0.18461538461538463	0.02169559388617439
0.24615384615384617	0.18461538461538463	0.018811175731520587
0.26153846153846155	0.18461538461538463	0.014003826914674965
0.27692307692307694	0.18461538461538463	0.010406684934648388
0.2923076923076923	0.18461538461538463	0.007715946836382776
0.3076923076923077	0.18461538461538463	0.005688430781798798
0.3230769230769231	0.18461538461538463	0.004144140475219085
0.3384615384615385	0.18461538461538463	0.0029547679830920766
0.35384615384615387	0.18461538461538463	0.0020303361861772457
0.36923076923076925	0.18461538461538463	0.001308067049808627
0.38461538461538464	0.18461538461538463	0.0007441121518495748
0.4	0.18461538461538463	0.0003076995863434969
0.4153846153846154	0.18461538461538463	-2.2927627797105784e-5
0.4307692307692308	0.18461538461538463	-0.0002633150310971142
0.4461538461538462	0.18461538461538463	-0.0004247380965658157
0.46153846153846156	0.18461538461538463	-0.0005155579637315871
0.47692307692307695	0.18461538461538463	-0.0005421749767376083
0.49230769230769234	0.18461538461538463	-0.0005096895658751443
0.015384615384615385	0.2	-0.011008326910805347
0.03076923076923077	0.2	-0.01856127132910725
0.046153846153846156	0.2	-0.023198754260466223
0.06153846153846154	0.2	-0.025279536212168913
0.07692307692307693	0.2	-0.024968899994080723
0.09230769230769231	0.2	-0.0222394118842565
0.1076923076923077	0.2	-0.016870873115711553
0.12307692307692308	0.2	-0.008452097421670487
0.13846153846153847	0.2	0.0035956102888066227
0.15384615384615385	0.2	0.012404091037981832
0.16923076923076924	0.2	0.018577126192857413
0.18461538461538463	0.2	0.02257893984292679
0.2	0.2	0.02471664272049651
0.2153846153846154	0.2	0.02514764369324092
0.23076923076923078	0.2	0.023891845146358344
0.24615384615384617	0.2	0.020843838364727245
0.26153846153846155	0.2	0.015792322785399517
0.27692307692307694	0.2	0.011919568213873388
0.2923076923076923	0.2	0.00895859761581596
0.3076923076923077	0.2	0.006686459792548175
0.3230769230769231	0.2	0.004931118849018738
0.3384615384615385	0.2	0.00356511796021948
0.35384615384615387	0.2	0.0024958712391321106
0.36923076923076925	0.2	0.0016566619021334155
0.38461538461538464	0.2	0.0009994816733044462
0.4	0.2	0.0004896944218531252
0.4153846153846154	0.2	0.00010217274114812755
0.4307692307692308	0.2	-0.00018147078871366213
0.4461538461538462	0.2	-0.00037487194583950056
0.46153846153846156	0.2	-0.0004883602068994172
0.47692307692307695	0.2	-0.0005300285435736458
0.49230769230769234	0.2	-0.0005065263387925668
0.015384615384615385	0.2153846153846154	-0.010997059792393186
0.03076923076923077	0.2153846153846154	-0.01856509631632735
0.046153846153846156	0.2153846153846154	-0.023231450546554417
0.06153846153846154	0.2153846153846154	-0.025329973127816062
0.07692307692307693	0.2153846153846154	-0.025010429245780525
0.09230769230769231	0.2153846153846154	-0.02224737338316876
0.1076923076923077	0.2153846153846154	-0.016838505913128257
0.12307692307692308	0.2153846153846154	-0.008393849089161676
0.13846153846153847	0.2153846153846154	0.003668588168928175
0.15384615384615385	0.2153846153846154	0.012530152318033134
0.16923076923076924	0.2153846153846154	0.018796658294427296
0.18461538461538463	0.2153846153846154	0.022908059881605002
0.2	0.2153846153846154	0.02514764369324092
0.2153846153846154	0.2153846153846154	0.02566062321485321
0.23076923076923078	0.2153846153846154	0.02446690083164019
0.24615384615384617	0.2153846153846154	0.02146660598597991
0.26153846153846155	0.2153846153846154	0.016445633334929727
0.27692307692307694	0.2153846153846154	0.012564243206236942
0.2923076923076923	0.2153846153846154	0.009555991307066755
0.3076923076923077	0.2153846153846154	0.007211267610166461
0.3230769230769231	0.2153846153846154	0.005372332854695465
0.3384615384615385	0.2153846153846154	0.003922289456242248
0.35384615384615387	0.2153846153846154	0.0027749445946055593
0.36923076923076925	0.2153846153846154	0.0018668033328957342
0.38461538461538464	0.2153846153846154	0.0011510339039889272
0.4	0.2153846153846154	0.0005929993732236888
0.4153846153846154	0.2153846153846154	0.0001669706458574089
0.4307692307692308	0.2153846153846154	-0.0001462932324589041
0.4461538461538462	0.2153846153846154	-0.0003613430045718501
0.46153846153846156	0.2153846153846154	-0.000489406687845679
0.47692307692307695	0.2153846153846154	-0.0005394769652577346
0.49230769230769234	0.2153846153846154	-0.0005192246070525854
0.015384615384615385	0.23076923076923078	-0.010294264212229582
0.03076923076923077	0.23076923076923078	-0.01735005186704407
0.046153846153846156	0.23076923076923078	-0.02171142675139756
0.06153846153846154	0.23076923076923078	-0.023677924776549925
0.07692307692307693	0.23076923076923078	-0.023374918747846075
0.09230769230769231	0.23076923076923078	-0.020780594759299286
0.1076923076923077	0.23076923076923078	-0.015721376334260552
0.12307692307692308	0.23076923076923078	-0.007832829460565679
0.13846153846153847	0.23076923076923078	0.003529035348384014
0.15384615384615385	0.23076923076923078	0.011837867961144612
0.16923076923076924	0.23076923076923078	0.017757890975563007
0.18461538461538463	0.23076923076923078	0.021695593886174386
0.2	0.23076923076923078	0.02389184514635834
0.2153846153846154	0.23076923076923078	0.02446690083164019
0.23076923076923078	0.23076923076923078	0.02343512516971868
0.24615384615384617	0.23076923076923078	0.020696647602971862
0.26153846153846155	0.23076923076923078	0.0160029370487098
0.27692307692307694	0.23076923076923078	0.012379355655685152
0.2923076923076923	0.23076923076923078	0.009533432482654914
0.3076923076923077	0.23076923076923078	0.007273862172962706
0.3230769230769231	0.23076923076923078	0.0054682311899616675
0.3384615384615385	0.23076923076923078	0.004020338102055744
0.35384615384615387	0.23076923076923078	0.0028583900367594017
0.36923076923076925	0.23076923076923078	0.0019281486174622905
0.38461538461538464	0.23076923076923078	0.001188426923139097
0.4	0.23076923076923078	0.0006078742078025514
0.4153846153846154	0.23076923076923078	0.00016257938812397818
0.4307692307692308	0.23076923076923078	-0.0001657540958002566
0.4461538461538462	0.23076923076923078	-0.00039122446553606024
0.46153846153846156	0.23076923076923078	-0.0005248708880464594
0.47692307692307695	0.23076923076923078	-0.0005756723359517718
0.49230769230769234	0.23076923076923078	-0.0005515848570319441
0.015384615384615385	0.24615384615384617	-0.008709393459270595
0.03076923076923077	0.24615384615384617	-0.01470886845801131
0.046153846153846156	0.24615384615384617	-0.018465728085231354
0.06153846153846154	0.24615384615384617	-0.020174828748929532
0.07692307692307693	0.24615384615384617	-0.019910174479544088
0.09230769230769231	0.24615384615384617	-0.017658158841711263
0.1076923076923077	0.24615384615384617	-0.013313023473838522
0.12307692307692308	0.24615384615384617	-0.006624576037014035
0.13846153846153847	0.24615384615384617	0.0030291109143783385
0.15384615384615385	0.24615384615384617	0.010120989392947664
0.16923076923076924	0.24615384615384617	0.015288039950855117
0.18461538461538463	0.24615384615384617	0.018811175731520576
0.2	0.24615384615384617	0.020843838364727238
0.2153846153846154	0.24615384615384617	0.021466605985979905
0.23076923076923078	0.24615384615384617	0.020696647602971862
0.24615384615384617	0.24615384615384617	0.01846851839782844
0.26153846153846155	0.24615384615384617	0.014533687287859707
0.27692307692307694	0.24615384615384617	0.011460385571746199
0.2923076923076923	0.24615384615384617	0.008968096481512302
0.3076923076923077	0.24615384615384617	0.006926093095675038
0.3230769230769231	0.24615384615384617	0.005249967316740006
0.3384615384615385	0.24615384615384617	0.0038760174118669132
0.35384615384615387	0.24615384615384617	0.0027537045195212702
0.36923076923076925	0.24615384615384617	0.0018425498636621867
0.38461538461538464	0.24615384615384617	0.0011102266499098744
0.4	0.24615384615384617	0.0005310668333306982
0.4153846153846154	0.24615384615384617	8.480248124346511e-5
0.4307692307692308	0.24615384615384617	-0.00024450238672278494
0.4461538461538462	0.24615384615384617	-0.0004693541871184176
0.46153846153846156	0.24615384615384617	-0.0005996043762450716
0.47692307692307695	0.24615384615384617	-0.0006431809468636928
0.49230769230769234	0.24615384615384617	-0.0006070373769418676
0.015384615384615385	0.26153846153846155	-0.005713889436631012
0.03076923076923077	0.26153846153846155	-0.010189748690288747
0.046153846153846156	0.26153846153846155	-0.013147236652376541
0.06153846153846154	0.26153846153846155	-0.014524935924182292
0.07692307692307693	0.26153846153846155	-0.014312239849479023
0.09230769230769231	0.26153846153846155	-0.012508290923952683
0.1076923076923077	0.26153846153846155	-0.009127430952157766
0.12307692307692308	0.26153846153846155	-0.004261010397819808
0.13846153846153847	0.26153846153846155	0.001677591143545103
0.15384615384615385	0.26153846153846155	0.006915534935761959
0.16923076923076924	0.26153846153846155	0.011048699893738611
0.18461538461538463	0.26153846153846155	0.014003826914674956
0.2	0.26153846153846155	0.015792322785399514
0.2153846153846154	0.26153846153846155	0.016445633334929724
0.23076923076923078	0.26153846153846155	0.016002937048709795
0.24615384615384617	0.26153846153846155	0.014533687287859707
0.26153846153846155	0.26153846153846155	0.01224648381976165
0.27692307692307694	0.26153846153846155	0.01000397854853488
0.2923076923076923	0.26153846153846155	0.007996050462580317
0.3076923076923077	0.26153846153846155	0.0062560220980923936
0.3230769230769231	0.26153846153846155	0.004773103256063662
0.3384615384615385	0.26153846153846155	0.003523635395757889
0.35384615384615387	0.26153846153846155	0.002481436452403837
0.36923076923076925	0.26153846153846155	0.00162169535436257
0.38461538461538464	0.26153846153846155	0.0009224386661147723
0.4	0.26153846153846155	0.00036493968097415944
0.4153846153846154	0.26153846153846155	-6.635822315077518e-5
0.4307692307692308	0.26153846153846155	-0.0003841280586086763
0.4461538461538462	0.26153846153846155	-0.0005985098333624967
0.46153846153846156	0.26153846153846155	-0.0007174357963444629
0.47692307692307695	0.26153846153846155	-0.0007468340117088043
0.49230769230769234	0.26153846153846155	-0.0006904586659966208
0.015384615384615385	0.27692307692307694	-0.003912839910357463
0.03076923076923077	0.27692307692307694	-0.007145424527528865
0.046153846153846156	0.27692307692307694	-0.009364958223196513
0.06153846153846154	0.27692307692307694	-0.010421862759336818
0.07692307692307693	0.27692307692307694	-0.010261982383629766
0.09230769230769231	0.27692307692307694	-0.008891758365855415
0.1076923076923077	0.27692307692307694	-0.006383823326412791
0.12307692307692308	0.27692307692307694	-0.0029260500590452816
0.13846153846153847	0.27692307692307694	0.0010703048084671901
0.15384615384615385	0.27692307692307694	0.004858434999423707
0.16923076923076924	0.27692307692307694	0.008030973460269663
0.18461538461538463	0.27692307692307694	0.010406684934648379
0.2	0.27692307692307694	0.011919568213873384
0.2153846153846154	0.27692307692307694	0.01256424320623694
0.23076923076923078	0.27692307692307694	0.012379355655685145
0.24615384615384617	0.27692307692307694	0.011460385571746192
0.26153846153846155	0.27692307692307694	0.01000397854853488
0.27692307692307694	0.27692307692307694	0.008402390733793928
0.2923076923076923	0.27692307692307694	0.006845501115924265
0.3076923076923077	0.27692307692307694	0.005418237971793133
0.3230769230769231	0.27692307692307694	0.0041521846074069274
0.3384615384615385	0.27692307692307694	0.003053380856439713
0.35384615384615387	0.27692307692307694	0.002116106933716193
0.36923076923076925	0.27692307692307694	0.0013297528290120543
0.38461538461538464	0.27692307692307694	0.0006822893729550586
0.4	0.27692307692307694	0.00016200784134451514
0.4153846153846154	0.27692307692307694	-0.00024165060246947437
0.4307692307692308	0.27692307692307694	-0.0005377453974560744
0.4461538461538462	0.27692307692307694	-0.0007337248976358557
0.46153846153846156	0.27692307692307694	-0.000835398570318905
0.47692307692307695	0.27692307692307694	-0.0008468642438878678
0.49230769230769234	0.27692307692307694	-0.0007702321840986915
0.015384615384615385	0.2923076923076923	-0.002748469990662712
0.03076923076923077	0.2923076923076923	-0.0050705755996654734
0.046153846153846156	0.2923076923076923	-0.006701733266936572
0.06153846153846154	0.2923076923076923	-0.00749199881973144
0.07692307692307693	0.2923076923076923	-0.007378492873240558
0.09230769230769231	0.2923076923076923	-0.006369361142819161
0.1076923076923077	0.2923076923076923	-0.0045464782419854495
0.12307692307692308	0.2923076923076923	-0.002086095633808469
0.13846153846153847	0.2923076923076923	0.0007148188365524995
0.15384615384615385	0.2923076923076923	0.0034605024798032664
0.16923076923076924	0.2923076923076923	0.005853649699875213
0.18461538461538463	0.2923076923076923	0.0077159468363827725
0.2	0.2923076923076923	0.008958597615815952
0.2153846153846154	0.2923076923076923	0.009555991307066747
0.23076923076923078	0.2923076923076923	0.009533432482654907
0.24615384615384617	0.2923076923076923	0.008968096481512294
0.26153846153846155	0.2923076923076923	0.007996050462580315
0.27692307692307694	0.2923076923076923	0.006845501115924263
0.2923076923076923	0.2923076923076923	0.005654721689272251
0.3076923076923077	0.2923076923076923	0.004508640459491524
0.3230769230769231	0.2923076923076923	0.003453412739073772
0.3384615384615385	0.2923076923076923	0.0025109928826204143
0.35384615384615387	0.2923076923076923	0.001689253990751741
0.36923076923076925	0.2923076923076923	0.0009883160487569674
0.38461538461538464	0.2923076923076923	0.00040435454909146695
0.4	0.2923076923076923	-6.815069233910907e-5
0.4153846153846154	0.2923076923076923	-0.00043511023687298916
0.4307692307692308	0.2923076923076923	-0.0007020816373677182
0.4461538461538462	0.2923076923076923	-0.0008738493956633726
0.46153846153846156	0.2923076923076923	-0.0009541729496648603
0.47692307692307695	0.2923076923076923	-0.0009455958156824977
0.49230769230769234	0.2923076923076923	-0.0008492511534443268
0.015384615384615385	0.3076923076923077	-0.0019668887660206635
0.03076923076923077	0.3076923076923077	-0.003643098926926492
0.046153846153846156	0.3076923076923077	-0.004835824738545606
0.06153846153846154	0.3076923076923077	-0.0054223306928045615
0.07692307692307693	0.3076923076923077	-0.005347053460174606
0.09230769230769231	0.3076923076923077	-0.00461713940358796
0.1076923076923077	0.3076923076923077	-0.0033030571782941215
0.12307692307692308	0.3076923076923077	-0.0015430973841483893
0.13846153846153847	0.3076923076923077	0.0004581393783552657
0.15384615384615385	0.3076923076923077	0.0024586820699689033
0.16923076923076924	0.3076923076923077	0.0042507517096524085
0.18461538461538463	0.3076923076923077	0.005688430781798796
0.2	0.3076923076923077	0.006686459792548169
0.2153846153846154	0.3076923076923077	0.007211267610166455
0.23076923076923078	0.3076923076923077	0.007273862172962699
0.24615384615384617	0.3076923076923077	0.006926093095675032
0.26153846153846155	0.3076923076923077	0.006256022098092393
0.27692307692307694	0.3076923076923077	0.0054182379717931314
0.2923076923076923	0.3076923076923077	0.004508640459491524
0.3076923076923077	0.3076923076923077	0.0035975858315695154
0.3230769230769231	0.3076923076923077	0.0027312294005187943
0.3384615384615385	0.3076923076923077	0.001937320337959003
0.35384615384615387	0.3076923076923077	0.0012309964916559638
0.36923076923076925	0.3076923076923077	0.0006192992199151805
0.38461538461538464	0.3076923076923077	0.00010435986073552504
0.4	0.3076923076923077	-0.00031445852917685554
0.4153846153846154	0.3076923076923077	-0.0006391616215730817
0.4307692307692308	0.3076923076923077	-0.0008722251257358634
0.4461538461538462	0.3076923076923077	-0.0010160217042424827
0.46153846153846156	0.3076923076923077	-0.001072451623252093
0.47692307692307695	0.3076923076923077	-0.0010426985219903631
0.49230769230769234	0.3076923076923077	-0.0009270774911823207
0.015384615384615385	0.3230769230769231	-0.0014324104598862028
0.03076923076923077	0.3230769230769231	-0.0026555309168669753
0.046153846153846156	0.3230769230769231	-0.0035325603809075404
0.06153846153846154	0.3230769230769231	-0.003970870066159339
0.07692307692307693	0.3230769230769231	-0.003926675184458089
0.09230769230769231	0.3230769230769231	-0.0034055101464566927
0.1076923076923077	0.3230769230769231	-0.002461937996847431
0.12307692307692308	0.3230769230769231	-0.0011978004162389831
0.13846153846153847	0.3230769230769231	0.00024572967765530457
0.15384615384615385	0.3230769230769231	0.0017089103986719254
0.16923076923076924	0.3230769230769231	0.0030458199735739766
0.18461538461538463	0.3230769230769231	0.004144140475219081
0.2	0.3230769230769231	0.004931118849018734
0.2153846153846154	0.3230769230769231	0.005372332854695461
0.23076923076923078	0.3230769230769231	0.005468231189961662
0.24615384615384617	0.3230769230769231	0.005249967316740002
0.26153846153846155	0.3230769230769231	0.004773103256063656
0.27692307692307694	0.3230769230769231	0.004152184607406921
0.2923076923076923	0.3230769230769231	0.0034534127390737665
0.3076923076923077	0.3230769230769231	0.002731229400518789
0.3230769230769231	0.3230769230769231	0.002025995087215457
0.3384615384615385	0.3230769230769231	0.001365458970783409
0.35384615384615387	0.3230769230769231	0.0007675088117405026
0.36923076923076925	0.3230769230769231	0.00024292087225483546
0.38461538461538464	0.3230769230769231	-0.0002023594031451177
0.4	0.3230769230769231	-0.0005654852697881834
0.4153846153846154	0.3230769230769231	-0.0008454562007640444
0.4307692307692308	0.3230769230769231	-0.001042239146017597
0.4461538461538462	0.3230769230769231	-0.0011561642785760278
0.46153846153846156	0.3230769230769231	-0.0011875169233680925
0.47692307692307695	0.3230769230769231	-0.0011362727641019686
0.49230769230769234	0.3230769230769231	-0.0010019522618532524
0.015384615384615385	0.3384615384615385	-0.001063646470049917
0.03076923076923077	0.3384615384615385	-0.0019704782131404063
0.046153846153846156	0.3384615384615385	-0.0026244401154509834
0.06153846153846154	0.3384615384615385	-0.0029583383198599073
0.07692307692307693	0.3384615384615385	-0.0029396913784344586
0.09230769230769231	0.3384615384615385	-0.0025727123143260327
0.1076923076923077	0.3384615384615385	-0.0018978085597926705
0.12307692307692308	0.3384615384615385	-0.0009883202750081601
0.13846153846153847	0.3384615384615385	5.7245036440270545e-5
0.15384615384615385	0.3384615384615385	0.001128985560096778
0.16923076923076924	0.3384615384615385	0.0021230529973597497
0.18461538461538463	0.3384615384615385	0.0029547679830920753
0.2	0.3384615384615385	0.003565117960219478
0.2153846153846154	0.3384615384615385	0.003922289456242247
0.23076923076923078	0.3384615384615385	0.0040203381020557415
0.24615384615384617	0.3384615384615385	0.003876017411866911
0.26153846153846155	0.3384615384615385	0.0035236353957578846
0.27692307692307694	0.3384615384615385	0.0030533808564397087
0.2923076923076923	0.3384615384615385	0.00251099288262041
0.3076923076923077	0.3384615384615385	0.001937320337958999
0.3230769230769231	0.3384615384615385	0.0013654589707834093
0.3384615384615385	0.3384615384615385	0.0008204080399612495
0.35384615384615387	0.3384615384615385	0.0003200553060103766
0.36923076923076925	0.3384615384615385	-0.00012336874574864638
0.38461538461538464	0.3384615384615385	-0.0005018366820400785
0.4	0.3384615384615385	-0.0008102705523241441
0.4153846153846154	0.3384615384615385	-0.0010455423719347432
0.4307692307692308	0.3384615384615385	-0.0012057145852518798
0.4461538461538462	0.3384615384615385	-0.0012894829469333657
0.46153846153846156	0.3384615384615385	-0.001295782633799708
0.47692307692307695	0.3384615384615385	-0.0012235269554535932
0.49230769230769234	0.3384615384615385	-0.0010714606217387271
0.015384615384615385	0.35384615384615387	-0.0008081215205658051
0.03076923076923077	0.35384615384615387	-0.0014947196635864935
0.046153846153846156	0.35384615384615387	-0.0019928078612888207
0.06153846153846154	0.35384615384615387	-0.0022547760327875917
0.07692307692307693	0.35384615384615387	-0.0022574640084865507
0.09230769230769231	0.35384615384615387	-0.002004263486013052
0.1076923076923077	0.35384615384615387	-0.0015246879663818036
0.12307692307692308	0.35384615384615387	-0.0008713414738340029
0.13846153846153847	0.35384615384615387	-0.00011383913037558258
0.15384615384615385	0.35384615384615387	0.0006703094945224268
0.16923076923076924	0.35384615384615387	0.0014062141592834242
0.18461538461538463	0.35384615384615387	0.002030336186177246
0.2	0.35384615384615387	0.00249587123913211
0.2153846153846154	0.35384615384615387	0.002774944594605559
0.23076923076923078	0.35384615384615387	0.0028583900367594
0.24615384615384617	0.35384615384615387	0.0027537045195212685
0.26153846153846155	0.35384615384615387	0.0024814364524038367
0.27692307692307694	0.35384615384615387	0.002116106933716192
0.2923076923076923	0.35384615384615387	0.00168925399075174
0.3076923076923077	0.35384615384615387	0.0012309964916559627
0.3230769230769231	0.35384615384615387	0.0007675088117405032
0.3384615384615385	0.35384615384615387	0.0003200553060103767
0.35384615384615387	0.35384615384615387	-9.493048816902648e-5
0.36923076923076925	0.35384615384615387	-0.0004652180854771436
0.38461538461538464	0.35384615384615387	-0.0007819516331998355
0.4	0.35384615384615387	-0.0010388214917909989
0.4153846153846154	0.35384615384615387	-0.0012313317556563318
0.4307692307692308	0.35384615384615387	-0.0013561974823792405
0.4461538461538462	0.35384615384615387	-0.0014108738963632744
0.46153846153846156	0.35384615384615387	-0.0013932073157012076
0.47692307692307695	0.35384615384615387	-0.001301195408431396
0.49230769230769234	0.35384615384615387	-0.0011328464129754627
0.015384615384615385	0.36923076923076925	-0.0006305442620195593
0.03076923076923077	0.36923076923076925	-0.001163895372743687
0.046153846153846156	0.36923076923076925	-0.0015537199467229586
0.06153846153846154	0.36923076923076925	-0.0017669182549078337
0.07692307692307693	0.36923076923076925	-0.0017875494501038431
0.09230769230769231	0.36923076923076925	-0.001618613968250563
0.1076923076923077	0.36923076923076925	-0.001281762659280232
0.12307692307692308	0.36923076923076925	-0.000814942836963212
0.13846153846153847	0.36923076923076925	-0.000267993892023767
0.15384615384615385	0.36923076923076925	0.00030345307569234396
0.16923076923076924	0.36923076923076925	0.0008447336456815313
0.18461538461538463	0.36923076923076925	0.0013080670498086284
0.2	0.36923076923076925	0.001656661902133416
0.2153846153846154	0.36923076923076925	0.0018668033328957346
0.23076923076923078	0.36923076923076925	0.0019281486174622903
0.24615384615384617	0.36923076923076925	0.0018425498636621862
0.26153846153846155	0.36923076923076925	0.0016216953543625708
0.27692307692307694	0.36923076923076925	0.0013297528290120548
0.2923076923076923	0.36923076923076925	0.0009883160487569676
0.3076923076923077	0.36923076923076925	0.0006192992199151798
0.3230769230769231	0.36923076923076925	0.00024292087225483665
0.3384615384615385	0.36923076923076925	-0.00012336874574864578
0.35384615384615387	0.36923076923076925	-0.0004652180854771432
0.36923076923076925	0.36923076923076925	-0.0007712250810484912
0.38461538461538464	0.36923076923076925	-0.0010325338797485505
0.4	0.36923076923076925	-0.0012423356322411115
0.4153846153846154	0.36923076923076925	-0.0013953692827777726
0.4307692307692308	0.36923076923076925	-0.0014874732985029034
0.4461538461538462	0.36923076923076925	-0.0015152114466967096
0.46153846153846156	0.36923076923076925	-0.0014755809304678792
0.47692307692307695	0.36923076923076925	-0.0013658045558527464
0.49230769230769234	0.36923076923076925	-0.0011832054380216945
0.015384615384615385	0.38461538461538464	-0.0005065844681614978
0.03076923076923077	0.38461538461538464	-0.0009330219320384837
0.046153846153846156	0.38461538461538464	-0.0012476826113442389
0.06153846153846154	0.38461538461538464	-0.0014280519034096872
0.07692307692307693	0.38461538461538464	-0.0014636258821631692
0.09230769230769231	0.38461538461538464	-0.0013573045909978682
0.1076923076923077	0.38461538461538464	-0.0011252301789180944
0.12307692307692308	0.38461538461538464	-0.0007950976361075936
0.13846153846153847	0.38461538461538464	-0.0004030709898413585
0.15384615384615385	0.38461538461538464	1.0338741196442094e-5
0.16923076923076924	0.38461538461538464	0.0004047759845489868
0.18461538461538463	0.38461538461538464	0.0007441121518495775
0.2	0.38461538461538464	0.000999481673304449
0.2153846153846154	0.38461538461538464	0.0011510339039889298
0.23076923076923078	0.38461538461538464	0.0011884269231390984
0.24615384615384617	0.38461538461538464	0.001110226649909876
0.26153846153846155	0.38461538461538464	0.0009224386661147754
0.27692307692307694	0.38461538461538464	0.0006822893729550616
0.2923076923076923	0.38461538461538464	0.0004043545490914694
0.3076923076923077	0.38461538461538464	0.0001043598607355263
0.3230769230769231	0.38461538461538464	-0.00020235940314511814
0.3384615384615385	0.38461538461538464	-0.0005018366820400794
0.35384615384615387	0.38461538461538464	-0.0007819516331998367
0.36923076923076925	0.38461538461538464	-0.001032533879748552
0.38461538461538464	0.38461538461538464	-0.0012452267787621957
0.4	0.38461538461538464	-0.001413221480904553
0.4153846153846154	0.38461538461538464	-0.0015309400509681736
0.4307692307692308	0.38461538461538464	-0.001593718588415321
0.4461538461538462	0.38461538461538464	-0.0015975212677102088
0.46153846153846156	0.38461538461538464	-0.0015387040098782812
0.47692307692307695	0.38461538461538464	-0.0014138400527474438
0.49230769230769234	0.38461538461538464	-0.0012196156925692106
0.015384615384615385	0.4	-0.0004191959919806857
0.03076923076923077	0.4	-0.0007703495892972514
0.046153846153846156	0.4	-0.0010323609765985676
0.06153846153846154	0.4	-0.0011904051786162484
0.07692307692307693	0.4	-0.0012380218975340223
0.09230769230769231	0.4	-0.001178172648052388
0.1076923076923077	0.4	-0.0010231801426794271
0.12307692307692308	0.4	-0.0007935708521004518
0.13846153846153847	0.4	-0.0005159554858232586
0.15384615384615385	0.4	-0.00022022741900694907
0.16923076923076924	0.4	6.349508607565171e-5
0.18461538461538463	0.4	0.0003076995863434998
0.2	0.4	0.0004896944218531288
0.2153846153846154	0.4	0.0005929993732236922
0.23076923076923078	0.4	0.0006078742078025547
0.24615384615384617	0.4	0.0005310668333307015
0.26153846153846155	0.4	0.0003649396809741634
0.27692307692307694	0.4	0.0001620078413445191
0.2923076923076923	0.4	-6.815069233910608e-5
0.3076923076923077	0.4	-0.00031445852917685396
0.3230769230769231	0.4	-0.000565485269788183
0.3384615384615385	0.4	-0.0008102705523241443
0.35384615384615387	0.4	-0.0010388214917909995
0.36923076923076925	0.4	-0.0012423356322411123
0.38461538461538464	0.4	-0.0014132214809045522
0.4	0.4	-0.001544987067904156
0.4153846153846154	0.4	-0.0016320544580324737
0.4307692307692308	0.4	-0.0016695433427374236
0.4461538461538462	0.4	-0.0016530546321079495
0.46153846153846156	0.4	-0.0015784773948450193
0.47692307692307695	0.4	-0.001441839558946963
0.49230769230769234	0.4	-0.0012392222551146984
0.015384615384615385	0.4153846153846154	-0.0003562742238567349
0.03076923076923077	0.4153846153846154	-0.0006532437699640122
0.046153846153846156	0.4153846153846154	-0.0008774308405292754
0.06153846153846154	0.4153846153846154	-0.001019610250315459
0.07692307692307693	0.4153846153846154	-0.0010763081946970291
0.09230769230769231	0.4153846153846154	-0.0010506082743909767
0.1076923076923077	0.4153846153846154	-0.0009521712050395196
0.12307692307692308	0.4153846153846154	-0.0007964744571842721
0.13846153846153847	0.4153846153846154	-0.0006033769957370184
0.15384615384615385	0.4153846153846154	-0.0003952123308693765
0.16923076923076924	0.4153846153846154	-0.0001946921209756744
0.18461538461538463	0.4153846153846154	-2.292762779710291e-5
0.2	0.4153846153846154	0.00010217274114813139
0.2153846153846154	0.4153846153846154	0.00016697064585741254
0.23076923076923078	0.4153846153846154	0.00016257938812398184
0.24615384615384617	0.4153846153846154	8.480248124346899e-5
0.26153846153846155	0.4153846153846154	-6.635822315077e-5
0.27692307692307694	0.4153846153846154	-0.0002416506024694694
0.2923076923076923	0.4153846153846154	-0.0004351102368729847
0.3076923076923077	0.4153846153846154	-0.0006391616215730782
0.3230769230769231	0.4153846153846154	-0.0008454562007640429
0.3384615384615385	0.4153846153846154	-0.0010455423719347423
0.35384615384615387	0.4153846153846154	-0.0012313317556563314
0.36923076923076925	0.4153846153846154	-0.0013953692827777732
0.38461538461538464	0.4153846153846154	-0.0015309400509681734
0.4	0.4153846153846154	-0.0016320544580324741
0.4153846153846154	0.4153846153846154	-0.0016933509767775691
0.4307692307692308	0.4153846153846154	-0.001709949298651378
0.4461538461538462	0.4153846153846154	-0.001677280129396573
0.46153846153846156	0.4153846153846154	-0.0015909149847043108
0.47692307692307695	0.4153846153846154	-0.001446422139338118
0.49230769230769234	0.4153846153846154	-0.0012392834294240834
0.015384615384615385	0.4307692307692308	-0.0003090814468749832
0.03076923076923077	0.4307692307692308	-0.0005653447395655307
0.046153846153846156	0.4307692307692308	-0.000760932678631807
0.06153846153846154	0.4307692307692308	-0.0008907211008120263
0.07692307692307693	0.4307692307692308	-0.0009534166699404035
0.09230769230769231	0.4307692307692308	-0.0009522053631677141
0.1076923076923077	0.4307692307692308	-0.0008948462592961451
0.12307692307692308	0.4307692307692308	-0.000793203089252845
0.13846153846153847	0.4307692307692308	-0.000662290022463906
0.15384615384615385	0.4307692307692308	-0.0005189771011506074
0.16923076923076924	0.4307692307692308	-0.00038054792470461286
0.18461538461538463	0.4307692307692308	-0.00026331503109711086
0.2	0.4307692307692308	-0.000181470788713658
0.2153846153846154	0.4307692307692308	-0.0001462932324589003
0.23076923076923078	0.4307692307692308	-0.00016575409580025358
0.24615384615384617	0.4307692307692308	-0.00024450238672278185
0.26153846153846155	0.4307692307692308	-0.0003841280586086714
0.27692307692307694	0.4307692307692308	-0.0005377453974560695
0.2923076923076923	0.4307692307692308	-0.0007020816373677135
0.3076923076923077	0.4307692307692308	-0.0008722251257358595
0.3230769230769231	0.4307692307692308	-0.001042239146017595
0.3384615384615385	0.4307692307692308	-0.0012057145852518785
0.35384615384615387	0.4307692307692308	-0.0013561974823792392
0.36923076923076925	0.4307692307692308	-0.0014874732985029032
0.38461538461538464	0.4307692307692308	-0.0015937185884153202
0.4	0.4307692307692308	-0.0016695433427374234
0.4153846153846154	0.4307692307692308	-0.0017099492986513778
0.4307692307692308	0.4307692307692308	-0.0017102263519513732
0.4461538461538462	0.4307692307692308	-0.0016658052083800819
0.46153846153846156	0.4307692307692308	-0.0015720838814949597
0.47692307692307695	0.4307692307692308	-0.0014242541905345426
0.49230769230769234	0.4307692307692308	-0.001217178913815405
0.015384615384615385	0.4461538461538462	-0.0002711311374704082
0.03076923076923077	0.4461538461538462	-0.0004945453761840647
0.046153846153846156	0.4461538461538462	-0.0006666583470131399
0.06153846153846154	0.4461538461538462	-0.0007853491177531802
0.07692307692307693	0.4461538461538462	-0.0008508563344775894
0.09230769230769231	0.4461538461538462	-0.0008663745624360745
0.1076923076923077	0.4461538461538462	-0.0008382296931172446
0.12307692307692308	0.4461538461538462	-0.0007756259314598028
0.13846153846153847	0.4461538461538462	-0.0006900272171078935
0.15384615384615385	0.4461538461538462	-0.0005942824399572791
0.16923076923076924	0.4461538461538462	-0.0005016317589878021
0.18461538461538463	0.4461538461538462	-0.00042473809656581223
0.2	0.4461538461538462	-0.00037487194583949595
0.2153846153846154	0.4461538461538462	-0.0003613430045718458
0.23076923076923078	0.4461538461538462	-0.00039122446553605607
0.24615384615384617	0.4461538461538462	-0.00046935418711841327
0.26153846153846155	0.4461538461538462	-0.0005985098333624909
0.27692307692307694	0.4461538461538462	-0.0007337248976358498
0.2923076923076923	0.4461538461538462	-0.0008738493956633672
0.3076923076923077	0.4461538461538462	-0.001016021704242478
0.3230769230769231	0.4461538461538462	-0.001156164278576024
0.3384615384615385	0.4461538461538462	-0.0012894829469333624
0.35384615384615387	0.4461538461538462	-0.0014108738963632711
0.36923076923076925	0.4461538461538462	-0.0015152114466967072
0.38461538461538464	0.4461538461538462	-0.0015975212677102068
0.4	0.4461538461538462	-0.001653054632107948
0.4153846153846154	0.4461538461538462	-0.0016772801293965718
0.4307692307692308	0.4461538461538462	-0.001665805208380081
0.4461538461538462	0.4461538461538462	-0.001614234076934848
0.46153846153846156	0.4461538461538462	-0.0015179647486183291
0.47692307692307695	0.4461538461538462	-0.0013719354337471143
0.49230769230769234	0.4461538461538462	-0.0011703709304749829
0.015384615384615385	0.46153846153846156	-0.00023732204021532815
0.03076923076923077	0.46153846153846156	-0.0004314715940799246
0.046153846153846156	0.46153846153846156	-0.0005822305288762515
0.06153846153846154	0.46153846153846156	-0.0006895850021027063
0.07692307692307693	0.46153846153846156	-0.0007547093011734457
0.09230769230769231	0.46153846153846156	-0.0007806311723744937
0.1076923076923077	0.46153846153846156	-0.0007724963326697005
0.12307692307692308	0.46153846153846156	-0.0007374680397539726
0.13846153846153847	0.46153846153846156	-0.00068433478794333
0.15384615384615385	0.46153846153846156	-0.000622917995975557
0.16923076923076924	0.46153846153846156	-0.0005633828881162485
0.18461538461538463	0.46153846153846156	-0.0005155579637315837
0.2	0.46153846153846156	-0.0004883602068994131
0.2153846153846154	0.46153846153846156	-0.0004894066878456754
0.23076923076923078	0.46153846153846156	-0.000524870888046456
0.24615384615384617	0.46153846153846156	-0.0005996043762450682
0.26153846153846155	0.46153846153846156	-0.0007174357963444577
0.27692307692307694	0.46153846153846156	-0.0008353985703188999
0.2923076923076923	0.46153846153846156	-0.0009541729496648556
0.3076923076923077	0.46153846153846156	-0.0010724516232520887
0.3230769230769231	0.46153846153846156	-0.0011875169233680892
0.3384615384615385	0.46153846153846156	-0.0012957826337997053
0.35384615384615387	0.46153846153846156	-0.001393207315701205
0.36923076923076925	0.46153846153846156	-0.001475580930467877
0.38461538461538464	0.46153846153846156	-0.0015387040098782789
0.4	0.46153846153846156	-0.0015784773948450174
0.4153846153846154	0.46153846153846156	-0.0015909149847043089
0.4307692307692308	0.46153846153846156	-0.0015720838814949584
0.4461538461538462	0.46153846153846156	-0.0015179647486183287
0.46153846153846156	0.46153846153846156	-0.001424209208553823
0.47692307692307695	0.46153846153846156	-0.001285755471618031
0.49230769230769234	0.46153846153846156	-0.0010962809629796433
0.015384615384615385	0.47692307692307695	-0.00020310974270372308
0.03076923076923077	0.47692307692307695	-0.0003682127444367987
0.046153846153846156	0.47692307692307695	-0.0004976314857019793
0.06153846153846154	0.47692307692307695	-0.0005924753740006904
0.07692307692307693	0.47692307692307695	-0.0006541890091317385
0.09230769230769231	0.47692307692307695	-0.0006853688066114983
0.1076923076923077	0.47692307692307695	-0.0006900807388258344
0.12307692307692308	0.47692307692307695	-0.0006738394203358011
0.13846153846153847	0.47692307692307695	-0.0006433502123286403
0.15384615384615385	0.47692307692307695	-0.000606096181278113
0.16923076923076924	0.47692307692307695	-0.0005698481471627952
0.18461538461538463	0.47692307692307695	-0.0005421749767376041
0.2	0.47692307692307695	-0.0005300285435736417
0.2153846153846154	0.47692307692307695	-0.0005394769652577307
0.23076923076923078	0.47692307692307695	-0.0005756723359517681
0.24615384615384617	0.47692307692307695	-0.0006431809468636893
0.26153846153846155	0.47692307692307695	-0.0007468340117088001
0.27692307692307694	0.47692307692307695	-0.0008468642438878639
0.2923076923076923	0.47692307692307695	-0.000945595815682494
0.3076923076923077	0.47692307692307695	-0.00104269852199036
0.3230769230769231	0.47692307692307695	-0.0011362727641019655
0.3384615384615385	0.47692307692307695	-0.0012235269554535905
0.35384615384615387	0.47692307692307695	-0.001301195408431393
0.36923076923076925	0.47692307692307695	-0.0013658045558527442
0.38461538461538464	0.47692307692307695	-0.0014138400527474414
0.4	0.47692307692307695	-0.0014418395589469609
0.4153846153846154	0.47692307692307695	-0.0014464221393381163
0.4307692307692308	0.47692307692307695	-0.0014242541905345413
0.4461538461538462	0.47692307692307695	-0.001371935433747114
0.46153846153846156	0.47692307692307695	-0.0012857554716180308
0.47692307692307695	0.47692307692307695	-0.0011611998874489708
0.49230769230769234	0.47692307692307695	-0.0009919461064086246
0.015384615384615385	0.49230769230769234	-0.00016332849955550806
0.03076923076923077	0.49230769230769234	-0.0002970624686543119
0.046153846153846156	0.49230769230769234	-0.0004040316088869208
0.06153846153846154	0.49230769230769234	-0.00048492031245907946
0.07692307692307693	0.49230769230769234	-0.0005406268681340656
0.09230769230769231	0.49230769230769234	-0.0005729986195066699
0.1076923076923077	0.49230769230769234	-0.0005850427090790823
0.12307692307692308	0.49230769230769234	-0.0005808830038275018
0.13846153846153847	0.49230769230769234	-0.0005655547731500605
0.15384615384615385	0.49230769230769234	-0.0005446926830382037
0.16923076923076924	0.49230769230769234	-0.0005241628559119594
0.18461538461538463	0.49230769230769234	-0.0005096895658751398
0.2	0.49230769230769234	-0.0005065263387925627
0.2153846153846154	0.49230769230769234	-0.0005192246070525816
0.23076923076923078	0.49230769230769234	-0.0005515848570319405
0.24615384615384617	0.49230769230769234	-0.0006070373769418642
0.26153846153846155	0.49230769230769234	-0.000690458665996617
0.27692307692307694	0.49230769230769234	-0.0007702321840986883
0.2923076923076923	0.49230769230769234	-0.0008492511534443236
0.3076923076923077	0.49230769230769234	-0.000927077491182318
0.3230769230769231	0.49230769230769234	-0.0010019522618532502
0.3384615384615385	0.49230769230769234	-0.0010714606217387254
0.35384615384615387	0.49230769230769234	-0.0011328464129754608
0.36923076923076925	0.49230769230769234	-0.0011832054380216928
0.38461538461538464	0.49230769230769234	-0.0012196156925692086
0.4	0.49230769230769234	-0.0012392222551146964
0.4153846153846154	0.49230769230769234	-0.0012392834294240817
0.4307692307692308	0.49230769230769234	-0.0012171789138154035
0.4461538461538462	0.49230769230769234	-0.0011703709304749827
0.46153846153846156	0.49230769230769234	-0.0010962809629796431
0.47692307692307695	0.49230769230769234	-0.0009919461064086242
0.49230769230769234	0.49230769230769234	-0.0008529262798674584


==> figures/csv/decay_figure/adapted_basis_function_lvl_4_q_6.csv <==
0.015384615384615385	0.49230769230769234	6.276651777366547e-9
0.03076923076923077	0.49230769230769234	3.0239824768591696e-7
0.046153846153846156	0.49230769230769234	9.903013907866457e-7
0.06153846153846154	0.49230769230769234	2.1584223558038697e-6
0.07692307692307693	0.49230769230769234	3.531971135518624e-6
0.09230769230769231	0.49230769230769234	4.620831283099478e-6
0.1076923076923077	0.49230769230769234	5.252672766281968e-6
0.12307692307692308	0.49230769230769234	5.661564262771831e-6
0.13846153846153847	0.49230769230769234	5.821479446713188e-6
0.15384615384615385	0.49230769230769234	6.377527264863213e-6
0.16923076923076924	0.49230769230769234	6.861112525898261e-6
0.18461538461538463	0.49230769230769234	6.838120762949545e-6
0.2	0.49230769230769234	6.454052891174136e-6
0.2153846153846154	0.49230769230769234	4.5928043720105605e-7
0.23076923076923078	0.49230769230769234	-1.1080869135778644e-5
0.24615384615384617	0.49230769230769234	-2.8331476087929656e-5
0.26153846153846155	0.49230769230769234	-4.9455561393066996e-5
0.27692307692307694	0.49230769230769234	-6.743064540993354e-5
0.2923076923076923	0.49230769230769234	-8.014747614154753e-5
0.3076923076923077	0.49230769230769234	-8.735098046169857e-5
0.3230769230769231	0.49230769230769234	-8.922133693154162e-5
0.3384615384615385	0.49230769230769234	-8.59469571847344e-5
0.35384615384615387	0.49230769230769234	-7.766200784018091e-5
0.36923076923076925	0.49230769230769234	-6.479198901964721e-5
0.38461538461538464	0.49230769230769234	-4.95877763891106e-5
0.4	0.49230769230769234	-3.552256653042686e-5
0.4153846153846154	0.49230769230769234	-2.457177654594608e-5
0.4307692307692308	0.49230769230769234	-1.663174505017098e-5
0.4461538461538462	0.49230769230769234	-1.1106918996330025e-5
0.46153846153846156	0.49230769230769234	-7.3626560096935944e-6
0.47692307692307695	0.49230769230769234	-4.8762898112539665e-6
0.49230769230769234	0.49230769230769234	-3.2973026836503835e-6
0.015384615384615385	0.5076923076923077	5.601560845951998e-8
0.03076923076923077	0.5076923076923077	4.722108330992919e-7
0.046153846153846156	0.5076923076923077	1.5427047654298602e-6
0.06153846153846154	0.5076923076923077	3.946923390503116e-6
0.07692307692307693	0.5076923076923077	9.182173633962236e-6
0.09230769230769231	0.5076923076923077	1.1412544525961961e-5
0.1076923076923077	0.5076923076923077	1.2398486757143939e-5
0.12307692307692308	0.5076923076923077	1.3490407787692214e-5
0.13846153846153847	0.5076923076923077	1.6370202128655282e-5
0.15384615384615385	0.5076923076923077	1.782601294320564e-5
0.16923076923076924	0.5076923076923077	1.8380538116495452e-5
0.18461538461538463	0.5076923076923077	1.6431619994630775e-5
0.2	0.5076923076923077	7.4249739254044695e-6
0.2153846153846154	0.5076923076923077	-2.779866551242008e-6
0.23076923076923078	0.5076923076923077	-1.9660996836080956e-5
0.24615384615384617	0.5076923076923077	-4.69481648861716e-5
0.26153846153846155	0.5076923076923077	-8.888296495332817e-5
0.27692307692307694	0.5076923076923077	-0.00011711016228408315
0.2923076923076923	0.5076923076923077	-0.0001351258207926085
0.3076923076923077	0.5076923076923077	-0.0001446490385124874
0.3230769230769231	0.5076923076923077	-0.0001466774597607739
0.3384615384615385	0.5076923076923077	-0.00014152477588420852
0.35384615384615387	0.5076923076923077	-0.0001286570162809911
0.36923076923076925	0.5076923076923077	-0.00010631802814334762
0.38461538461538464	0.5076923076923077	-7.014044772923922e-5
0.4	0.5076923076923077	-4.673398340816278e-5
0.4153846153846154	0.5076923076923077	-3.130435184897297e-5
0.4307692307692308	0.5076923076923077	-2.1246065997432247e-5
0.4461538461538462	0.5076923076923077	-1.4770769341507905e-5
0.46153846153846156	0.5076923076923077	-1.0574413261385979e-5
0.47692307692307695	0.5076923076923077	-7.723196796553327e-6
0.49230769230769234	0.5076923076923077	-5.5686904299654325e-6
0.015384615384615385	0.5230769230769231	-4.526046947197775e-9
0.03076923076923077	0.5230769230769231	2.3762371491182248e-7
0.046153846153846156	0.5230769230769231	1.0112824514208783e-6
0.06153846153846154	0.5230769230769231	3.1542918109071005e-6
0.07692307692307693	0.5230769230769231	8.429521439665018e-6
0.09230769230769231	0.5230769230769231	1.0040952385442364e-5
0.1076923076923077	0.5230769230769231	1.003058790443921e-5
0.12307692307692308	0.5230769230769231	1.012364395799801e-5
0.13846153846153847	0.5230769230769231	1.2642869516492377e-5
0.15384615384615385	0.5230769230769231	1.4475745442292118e-5
0.16923076923076924	0.5230769230769231	1.6703368181729143e-5
0.18461538461538463	0.5230769230769231	1.738280835315717e-5
0.2	0.5230769230769231	1.035720241286117e-5
0.2153846153846154	0.5230769230769231	1.4203893143154151e-6
0.23076923076923078	0.5230769230769231	-1.7071973725325132e-5
0.24615384615384617	0.5230769230769231	-5.0154108621542026e-5
0.26153846153846155	0.5230769230769231	-0.00010179236215715904
0.27692307692307694	0.5230769230769231	-0.00013677560888763145
0.2923076923076923	0.5230769230769231	-0.00015837099713948447
0.3076923076923077	0.5230769230769231	-0.00016921628394203576
0.3230769230769231	0.5230769230769231	-0.00017108907862202979
0.3384615384615385	0.5230769230769231	-0.00016459206121750453
0.35384615384615387	0.5230769230769231	-0.00014889764416339767
0.36923076923076925	0.5230769230769231	-0.00012145705045068456
0.38461538461538464	0.5230769230769231	-7.751700013203797e-5
0.4	0.5230769230769231	-4.956356467971618e-5
0.4153846153846154	0.5230769230769231	-3.2260578600054614e-5
0.4307692307692308	0.5230769230769231	-2.1872394904781263e-5
0.4461538461538462	0.5230769230769231	-1.5750676266586455e-5
0.46153846153846156	0.5230769230769231	-1.2036028053492824e-5
0.47692307692307695	0.5230769230769231	-9.468390839311163e-6
0.49230769230769234	0.5230769230769231	-7.23403832254196e-6
0.015384615384615385	0.5384615384615385	-6.18445070696573e-8
0.03076923076923077	0.5384615384615385	-2.785733738363076e-7
0.046153846153846156	0.5384615384615385	-6.395914814766247e-7
0.06153846153846154	0.5384615384615385	-5.206610338715579e-7
0.07692307692307693	0.5384615384615385	1.932933884146553e-6
0.09230769230769231	0.5384615384615385	8.834216275017024e-7
0.1076923076923077	0.5384615384615385	-1.8484655270290178e-6
0.12307692307692308	0.5384615384615385	-5.077023420832486e-6
0.13846153846153847	0.5384615384615385	-6.098152283493505e-6
0.15384615384615385	0.5384615384615385	-4.969307692774867e-6
0.16923076923076924	0.5384615384615385	8.743419944533497e-7
0.18461538461538463	0.5384615384615385	1.0339004002890844e-5
0.2	0.5384615384615385	1.596375110437449e-5
0.2153846153846154	0.5384615384615385	1.593930816677586e-5
0.23076923076923078	0.5384615384615385	8.699342878142209e-7
0.24615384615384617	0.5384615384615385	-3.404082067170572e-5
0.26153846153846155	0.5384615384615385	-9.113115707330214e-5
0.27692307692307694	0.5384615384615385	-0.00012960330487696745
0.2923076923076923	0.5384615384615385	-0.00015214066584283065
0.3076923076923077	0.5384615384615385	-0.00016253041240130874
0.3230769230769231	0.5384615384615385	-0.00016364490047497468
0.3384615384615385	0.5384615384615385	-0.00015663113710755007
0.35384615384615387	0.5384615384615385	-0.00014065883961157945
0.36923076923076925	0.5384615384615385	-0.00011286992027112513
0.38461538461538464	0.5384615384615385	-6.85019348242143e-5
0.4	0.5384615384615385	-4.133769373431398e-5
0.4153846153846154	0.5384615384615385	-2.5897000122452124e-5
0.4307692307692308	0.5384615384615385	-1.7827255910756206e-5
0.4461538461538462	0.5384615384615385	-1.3918509922267434e-5
0.46153846153846156	0.5384615384615385	-1.1945629002391906e-5
0.47692307692307695	0.5384615384615385	-1.0475297340360032e-5
0.49230769230769234	0.5384615384615385	-8.679251119682882e-6
0.015384615384615385	0.5538461538461539	2.856203965956325e-7
0.03076923076923077	0.5538461538461539	-4.0058221762171885e-7
0.046153846153846156	0.5538461538461539	-2.52051496553018e-6
0.06153846153846154	0.5538461538461539	-6.2803793449739774e-6
0.07692307692307693	0.5538461538461539	-1.0468280540908774e-5
0.09230769230769231	0.5538461538461539	-1.599946827675319e-5
0.1076923076923077	0.5538461538461539	-2.2638582263425147e-5
0.12307692307692308	0.5538461538461539	-3.1892853875004597e-5
0.13846153846153847	0.5538461538461539	-4.268918635737815e-5
0.15384615384615385	0.5538461538461539	-4.482920474486795e-5
0.16923076923076924	0.5538461538461539	-3.427573533454825e-5
0.18461538461538463	0.5538461538461539	-8.564924260939423e-6
0.2	0.5538461538461539	2.7982602880778744e-5
0.2153846153846154	0.5538461538461539	4.626627100640675e-5
0.23076923076923078	0.5538461538461539	3.941633642732167e-5
0.24615384615384617	0.5538461538461539	5.0151617660146565e-6
0.26153846153846155	0.5538461538461539	-5.886253149454368e-5
0.27692307692307694	0.5538461538461539	-9.814017861127373e-5
0.2923076923076923	0.5538461538461539	-0.00011783233986072971
0.3076923076923077	0.5538461538461539	-0.00012489419025256093
0.3230769230769231	0.5538461538461539	-0.00012410336467617874
0.3384615384615385	0.5538461538461539	-0.00011740313803330983
0.35384615384615387	0.5538461538461539	-0.00010401104781141301
0.36923076923076925	0.5538461538461539	-8.063624710519151e-5
0.38461538461538464	0.5538461538461539	-4.187812231508257e-5
0.4	0.5538461538461539	-2.0983272466576996e-5
0.4153846153846154	0.5538461538461539	-1.1757469400387169e-5
0.4307692307692308	0.5538461538461539	-9.216115849227471e-6
0.4461538461538462	0.5538461538461539	-9.745475665039167e-6
0.46153846153846156	0.5538461538461539	-1.0947677849151452e-5
0.47692307692307695	0.5538461538461539	-1.1402915555758847e-5
0.49230769230769234	0.5538461538461539	-1.0442751059276686e-5
0.015384615384615385	0.5692307692307692	1.8548073151642706e-6
0.03076923076923077	0.5692307692307692	1.1610380763727094e-6
0.046153846153846156	0.5692307692307692	-2.511607813959398e-6
0.06153846153846154	0.5692307692307692	-1.136216183549623e-5
0.07692307692307693	0.5692307692307692	-3.093394247025562e-5
0.09230769230769231	0.5692307692307692	-4.1182165974381957e-5
0.1076923076923077	0.5692307692307692	-5.022127541911443e-5
0.12307692307692308	0.5692307692307692	-6.657435750258201e-5
0.13846153846153847	0.5692307692307692	-0.00010363657334666483
0.15384615384615385	0.5692307692307692	-0.00011308262841528589
0.16923076923076924	0.5692307692307692	-0.00010028319314735637
0.18461538461538463	0.5692307692307692	-5.400560741339737e-5
0.2	0.5692307692307692	5.902842671908073e-5
0.2153846153846154	0.5692307692307692	0.0001024899495965571
0.23076923076923078	0.5692307692307692	0.00010627709169485817
0.24615384615384617	0.5692307692307692	7.431077584879107e-5
0.26153846153846155	0.5692307692307692	-1.0968342966780976e-5
0.27692307692307694	0.5692307692307692	-4.6036929120022406e-5
0.2923076923076923	0.5692307692307692	-5.5928715643420924e-5
0.3076923076923077	0.5692307692307692	-5.488503497919347e-5
0.3230769230769231	0.5692307692307692	-5.024562085103742e-5
0.3384615384615385	0.5692307692307692	-4.464139344526519e-5
0.35384615384615387	0.5692307692307692	-3.7120357402739155e-5
0.36923076923076925	0.5692307692307692	-2.3560288930314825e-5
0.38461538461538464	0.5692307692307692	3.0139679799503924e-6
0.4	0.5692307692307692	1.144519842777248e-5
0.4153846153846154	0.5692307692307692	9.471513681003798e-6
0.4307692307692308	0.5692307692307692	2.870740423568704e-6
0.4461538461538462	0.5692307692307692	-4.494596195214269e-6
0.46153846153846156	0.5692307692307692	-1.0291688329120241e-5
0.47692307692307695	0.5692307692307692	-1.3340933129952127e-5
0.49230769230769234	0.5692307692307692	-1.3339213564794622e-5
0.015384615384615385	0.5846153846153846	2.2037746420959478e-6
0.03076923076923077	0.5846153846153846	1.9327388763143315e-6
0.046153846153846156	0.5846153846153846	-1.0935886767783403e-6
0.06153846153846154	0.5846153846153846	-9.49151385839026e-6
0.07692307692307693	0.5846153846153846	-2.9394927557340296e-5
0.09230769230769231	0.5846153846153846	-3.624574375850874e-5
0.1076923076923077	0.5846153846153846	-3.916176196317427e-5
0.12307692307692308	0.5846153846153846	-4.9218493396647786e-5
0.13846153846153847	0.5846153846153846	-8.479479837688784e-5
0.15384615384615385	0.5846153846153846	-9.617621968772867e-5
0.16923076923076924	0.5846153846153846	-9.236347869166665e-5
0.18461538461538463	0.5846153846153846	-5.8797416229846176e-5
0.2	0.5846153846153846	4.9258065956900554e-5
0.2153846153846154	0.5846153846153846	8.799931311039825e-5
0.23076923076923078	0.5846153846153846	9.850260905127999e-5
0.24615384615384617	0.5846153846153846	8.65304970455894e-5
0.26153846153846155	0.5846153846153846	2.694092199148207e-5
0.27692307692307694	0.5846153846153846	2.111512983421795e-5
0.2923076923076923	0.5846153846153846	3.5265050479093306e-5
0.3076923076923077	0.5846153846153846	5.175399592307834e-5
0.3230769230769231	0.5846153846153846	6.287291878931734e-5
0.3384615384615385	0.5846153846153846	6.642915159885666e-5
0.35384615384615387	0.5846153846153846	6.395690966886834e-5
0.36923076923076925	0.5846153846153846	6.072708989955181e-5
0.38461538461538464	0.5846153846153846	6.64540875817242e-5
0.4	0.5846153846153846	5.468358736100771e-5
0.4153846153846154	0.5846153846153846	3.57325881173577e-5
0.4307692307692308	0.5846153846153846	1.6127162902008902e-5
0.4461538461538462	0.5846153846153846	-4.0695836597006293e-7
0.46153846153846156	0.5846153846153846	-1.1978543297866934e-5
0.47692307692307695	0.5846153846153846	-1.7924912225837837e-5
0.49230769230769234	0.5846153846153846	-1.8521715542609476e-5
0.015384615384615385	0.6000000000000001	1.2587562313126181e-6
0.03076923076923077	0.6000000000000001	1.6909353179733394e-6
0.046153846153846156	0.6000000000000001	1.9272319433257895e-6
0.06153846153846154	0.6000000000000001	1.1582649045841081e-7
0.07692307692307693	0.6000000000000001	-9.580276169312174e-6
0.09230769230769231	0.6000000000000001	-3.915885566243717e-6
0.1076923076923077	0.6000000000000001	1.0366698694468725e-5
0.12307692307692308	0.6000000000000001	2.49851782289494e-5
0.13846153846153847	0.6000000000000001	1.725741565801689e-5
0.15384615384615385	0.6000000000000001	1.2941349467453765e-5
0.16923076923076924	0.6000000000000001	-6.7917629672083565e-6
0.18461538461538463	0.6000000000000001	-3.06733220366933e-5
0.2	0.6000000000000001	-1.586755627515577e-6
0.2153846153846154	0.6000000000000001	-8.642068018630594e-6
0.23076923076923078	0.6000000000000001	2.814838498789855e-6
0.24615384615384617	0.6000000000000001	3.597898543531981e-5
0.26153846153846155	0.6000000000000001	5.131201314573354e-5
0.27692307692307694	0.6000000000000001	0.000108517085079151
0.2923076923076923	0.6000000000000001	0.00016434540089533048
0.3076923076923077	0.6000000000000001	0.0002039886584959305
0.3230769230769231	0.6000000000000001	0.00022377975757920088
0.3384615384615385	0.6000000000000001	0.00022375378047533712
0.35384615384615387	0.6000000000000001	0.0002060173636726346
0.36923076923076925	0.6000000000000001	0.0001762832603707586
0.38461538461538464	0.6000000000000001	0.00014779670793068503
0.4	0.6000000000000001	0.00010550747816147181
0.4153846153846154	0.6000000000000001	6.305309136970635e-5
0.4307692307692308	0.6000000000000001	2.6717284277374927e-5
0.4461538461538462	0.6000000000000001	-8.76854028511816e-7
0.46153846153846156	0.6000000000000001	-1.888561142624368e-5
0.47692307692307695	0.6000000000000001	-2.7453454088626207e-5
0.49230769230769234	0.6000000000000001	-2.7544858903106745e-5
0.015384615384615385	0.6153846153846154	-2.6284811804122952e-6
0.03076923076923077	0.6153846153846154	-2.1237819246523856e-6
0.046153846153846156	0.6153846153846154	3.2269584960551664e-6
0.06153846153846154	0.6153846153846154	1.3839067900616325e-5
0.07692307692307693	0.6153846153846154	2.6202115928773153e-5
0.09230769230769231	0.6153846153846154	5.112401294127342e-5
0.1076923076923077	0.6153846153846154	9.088749805123804e-5
0.12307692307692308	0.6153846153846154	0.0001528633259328583
0.13846153846153847	0.6153846153846154	0.00022330325604707701
0.15384615384615385	0.6153846153846154	0.0002448812876012637
0.16923076923076924	0.6153846153846154	0.0001903337221266011
0.18461538461538463	0.6153846153846154	5.1887969412323e-5
0.2	0.6153846153846154	-0.00012667839426712158
0.2153846153846154	0.6153846153846154	-0.00023418436391168276
0.23076923076923078	0.6153846153846154	-0.0002249688683282965
0.24615384615384617	0.6153846153846154	-0.00010713010280431791
0.26153846153846155	0.6153846153846154	7.40366691698111e-5
0.27692307692307694	0.6153846153846154	0.00023752140553415333
0.2923076923076923	0.6153846153846154	0.0003498364186199786
0.3076923076923077	0.6153846153846154	0.0004163010886789437
0.3230769230769231	0.6153846153846154	0.0004447292816490506
0.3384615384615385	0.6153846153846154	0.000439014458143488
0.35384615384615387	0.6153846153846154	0.0004003011132684071
0.36923076923076925	0.6153846153846154	0.0003308174890729943
0.38461538461538464	0.6153846153846154	0.00024334700845308292
0.4	0.6153846153846154	0.00015690152882878318
0.4153846153846154	0.6153846153846154	8.466001776691804e-5
0.4307692307692308	0.6153846153846154	2.8970739710592406e-5
0.4461538461538462	0.6153846153846154	-1.0527127754912136e-5
0.46153846153846156	0.6153846153846154	-3.4828591445674065e-5
0.47692307692307695	0.6153846153846154	-4.505343095502075e-5
0.49230769230769234	0.6153846153846154	-4.2563250970866104e-5
0.015384615384615385	0.6307692307692307	-1.3417695173903987e-5
0.03076923076923077	0.6307692307692307	-1.4553336477818702e-5
0.046153846153846156	0.6307692307692307	-4.503480080665936e-6
0.06153846153846154	0.6307692307692307	2.2042574541581774e-5
0.07692307692307693	0.6307692307692307	8.075389301541e-5
0.09230769230769231	0.6307692307692307	0.00012265055732422068
0.1076923076923077	0.6307692307692307	0.00018052418860924643
0.12307692307692308	0.6307692307692307	0.00030360560537706654
0.13846153846153847	0.6307692307692307	0.0005856163177306931
0.15384615384615385	0.6307692307692307	0.0006603521454984497
0.16923076923076924	0.6307692307692307	0.0005787627171945549
0.18461538461538463	0.6307692307692307	0.00028197519456103266
0.2	0.6307692307692307	-0.0004332191227970975
0.2153846153846154	0.6307692307692307	-0.000686836820888174
0.23076923076923078	0.6307692307692307	-0.0006717645409514629
0.24615384615384617	0.6307692307692307	-0.0004239558933495913
0.26153846153846155	0.6307692307692307	0.00015466896989650692
0.27692307692307694	0.6307692307692307	0.0004579210583605043
0.2923076923076923	0.6307692307692307	0.0006214033884643191
0.3076923076923077	0.6307692307692307	0.0007068756050436474
0.3230769230769231	0.6307692307692307	0.0007400474312873996
0.3384615384615385	0.6307692307692307	0.0007274992662739874
0.35384615384615387	0.6307692307692307	0.0006655807512773416
0.36923076923076925	0.6307692307692307	0.0005435641832925569
0.38461538461538464	0.6307692307692307	0.0003382773108241684
0.4	0.6307692307692307	0.00019449661377795517
0.4153846153846154	0.6307692307692307	9.011971400288719e-5
0.4307692307692308	0.6307692307692307	1.5437787397285274e-5
0.4461538461538462	0.6307692307692307	-3.4968802411758974e-5
0.46153846153846156	0.6307692307692307	-6.4443192802224e-5
0.47692307692307695	0.6307692307692307	-7.496342447062046e-5
0.49230769230769234	0.6307692307692307	-6.724696185084608e-5
0.015384615384615385	0.6461538461538462	-1.4638997281423785e-5
0.03076923076923077	0.6461538461538462	-1.6318422976099352e-5
0.046153846153846156	0.6461538461538462	-6.880151126521452e-6
0.06153846153846154	0.6461538461538462	1.993078308692811e-5
0.07692307692307693	0.6461538461538462	7.96529418016177e-5
0.09230769230769231	0.6461538461538462	0.00010573275226551005
0.1076923076923077	0.6461538461538462	0.00013248571121901646
0.12307692307692308	0.6461538461538462	0.0002229512067700257
0.13846153846153847	0.6461538461538462	0.0005019175370206167
0.15384615384615385	0.6461538461538462	0.000578861532487728
0.16923076923076924	0.6461538461538462	0.0005291030796125694
0.18461538461538463	0.6461538461538462	0.0002771824874547866
0.2	0.6461538461538462	-0.00043867390981554993
0.2153846153846154	0.6461538461538462	-0.0006455166951138812
0.23076923076923078	0.6461538461538462	-0.0005886340204612202
0.24615384615384617	0.6461538461538462	-0.0003089353387605179
0.26153846153846155	0.6461538461538462	0.00032487941864394485
0.27692307692307694	0.6461538461538462	0.0006322958427856807
0.2923076923076923	0.6461538461538462	0.0007851858450717941
0.3076923076923077	0.6461538461538462	0.0008639558849825725
0.3230769230769231	0.6461538461538462	0.0008952909454215608
0.3384615384615385	0.6461538461538462	0.000879559797626367
0.35384615384615387	0.6461538461538462	0.0008051638155130639
0.36923076923076925	0.6461538461538462	0.0006537865552343708
0.38461538461538464	0.6461538461538462	0.0003996592847496155
0.4	0.6461538461538462	0.0002206457484325213
0.4153846153846154	0.6461538461538462	9.384228404592769e-5
0.4307692307692308	0.6461538461538462	5.587345263957309e-6
0.4461538461538462	0.6461538461538462	-5.2384829510645725e-5
0.46153846153846156	0.6461538461538462	-8.505410590430441e-5
0.47692307692307695	0.6461538461538462	-9.51522652978529e-5
0.49230769230769234	0.6461538461538462	-8.357250649988433e-5
0.015384615384615385	0.6615384615384616	-6.969905219731112e-6
0.03076923076923077	0.6615384615384616	-7.3512412626802166e-6
0.046153846153846156	0.6615384615384616	-4.779518780288548e-6
0.06153846153846154	0.6615384615384616	6.75773288699565e-6
0.07692307692307693	0.6615384615384616	3.972695637317431e-5
0.09230769230769231	0.6615384615384616	1.5674416251742363e-5
0.1076923076923077	0.6615384615384616	-5.17326852341604e-5
0.12307692307692308	0.6615384615384616	-0.00011867140900203834
0.13846153846153847	0.6615384615384616	-3.304563588554213e-5
0.15384615384615385	0.6615384615384616	-2.9213359160281966e-5
0.16923076923076924	0.6615384615384616	2.831885433364343e-5
0.18461538461538463	0.6615384615384616	8.303885848153289e-5
0.2	0.6615384615384616	-0.00019047974802743656
0.2153846153846154	0.6615384615384616	-0.00010525946851201154
0.23076923076923078	0.6615384615384616	3.434305375954829e-5
0.24615384615384617	0.6615384615384616	0.00021463170090336645
0.26153846153846155	0.6615384615384616	0.0006356935738927522
0.27692307692307694	0.6615384615384616	0.0007754024223051237
0.2923076923076923	0.6615384615384616	0.000837293637293252
0.3076923076923077	0.6615384615384616	0.0008826765176319324
0.3230769230769231	0.6615384615384616	0.0009118060410285509
0.3384615384615385	0.6615384615384616	0.0009044905365355027
0.35384615384615387	0.6615384615384616	0.0008359335311528225
0.36923076923076925	0.6615384615384616	0.0006809643106208907
0.38461538461538464	0.6615384615384616	0.0004138853714839391
0.4	0.6615384615384616	0.00022254265813312569
0.4153846153846154	0.6615384615384616	8.697417546088272e-5
0.4307692307692308	0.6615384615384616	-6.588013900200522e-6
0.4461538461538462	0.6615384615384616	-6.714590801393739e-5
0.46153846153846156	0.6615384615384616	-0.00010027828902995705
0.47692307692307695	0.6615384615384616	-0.00010906117734006396
0.49230769230769234	0.6615384615384616	-9.462373883785005e-5
0.015384615384615385	0.676923076923077	1.5960583421137888e-5
0.03076923076923077	0.676923076923077	2.0512847681353303e-5
0.046153846153846156	0.676923076923077	1.02055501370095e-5
0.06153846153846154	0.676923076923077	-5.9973233758731274e-6
0.07692307692307693	0.676923076923077	-1.5644647913104842e-5
0.09230769230769231	0.676923076923077	-0.0001034967408629997
0.1076923076923077	0.676923076923077	-0.0003088868418708069
0.12307692307692308	0.676923076923077	-0.00068532590412392
0.13846153846153847	0.676923076923077	-0.0011395020393800252
0.15384615384615385	0.676923076923077	-0.0013442749145565168
0.16923076923076924	0.676923076923077	-0.0011229398885788115
0.18461538461538463	0.676923076923077	-0.0004361528868144295
0.2	0.676923076923077	0.0004616380885148531
0.2153846153846154	0.676923076923077	0.0011432780761122926
0.23076923076923078	0.676923076923077	0.0013792965638866265
0.24615384615384617	0.676923076923077	0.0012600880755002564
0.26153846153846155	0.676923076923077	0.0010420661269572155
0.27692307692307694	0.676923076923077	0.0008105320084874537
0.2923076923076923	0.676923076923077	0.0007201151374028056
0.3076923076923077	0.676923076923077	0.0007318558804620016
0.3230769230769231	0.676923076923077	0.0007789715377638534
0.3384615384615385	0.676923076923077	0.0008048681495729163
0.35384615384615387	0.676923076923077	0.0007673208351804796
0.36923076923076925	0.676923076923077	0.0006344571578510767
0.38461538461538464	0.676923076923077	0.0003803330794086647
0.4	0.676923076923077	0.00019662318413169727
0.4153846153846154	0.676923076923077	6.605762054121746e-5
0.4307692307692308	0.676923076923077	-2.3809821335166635e-5
0.4461538461538462	0.676923076923077	-8.137465263840855e-5
0.46153846153846156	0.676923076923077	-0.00011189411788498461
0.47692307692307695	0.676923076923077	-0.00011823256921805801
0.49230769230769234	0.676923076923077	-0.00010140319979696951
0.015384615384615385	0.6923076923076923	7.214935697888785e-5
0.03076923076923077	0.6923076923076923	8.508646418590098e-5
0.046153846153846156	0.6923076923076923	5.293616077880715e-5
0.06153846153846154	0.6923076923076923	-3.457962858431225e-6
0.07692307692307693	0.6923076923076923	-6.527886625216651e-5
0.09230769230769231	0.6923076923076923	-0.00017759727238527288
0.1076923076923077	0.6923076923076923	-0.00046745941972759056
0.12307692307692308	0.6923076923076923	-0.0012467107087082497
0.13846153846153847	0.6923076923076923	-0.0031486484299336807
0.15384615384615385	0.6923076923076923	-0.0037387310980865097
0.16923076923076924	0.6923076923076923	-0.003392937334257506
0.18461538461538463	0.6923076923076923	-0.001819635332654857
0.2	0.6923076923076923	0.0020925694735675557
0.2153846153846154	0.6923076923076923	0.0036000996813382734
0.23076923076923078	0.6923076923076923	0.0038421396109529736
0.24615384615384617	0.6923076923076923	0.0031670204710323876
0.26153846153846155	0.6923076923076923	0.0012761562231870418
0.27692307692307694	0.6923076923076923	0.0005187497205233153
0.2923076923076923	0.6923076923076923	0.0003149843966071622
0.3076923076923077	0.6923076923076923	0.00035986570228806235
0.3230769230769231	0.6923076923076923	0.0004815614532305895
0.3384615384615385	0.6923076923076923	0.0005828950620504743
0.35384615384615387	0.6923076923076923	0.0006082298753837476
0.36923076923076925	0.6923076923076923	0.0005234157794329155
0.38461538461538464	0.6923076923076923	0.0003043244511444857
0.4	0.6923076923076923	0.00014551722542031884
0.4153846153846154	0.6923076923076923	3.240079088399409e-5
0.4307692307692308	0.6923076923076923	-4.537639236673898e-5
0.4461538461538462	0.6923076923076923	-9.469091634300734e-5
0.46153846153846156	0.6923076923076923	-0.00011973311367697681
0.47692307692307695	0.6923076923076923	-0.00012261393487367634
0.49230769230769234	0.6923076923076923	-0.00010378683459805837
0.015384615384615385	0.7076923076923077	0.00010056780168616982
0.03076923076923077	0.7076923076923077	0.00010776491268221063
0.046153846153846156	0.7076923076923077	3.292801302840219e-5
0.06153846153846154	0.7076923076923077	-8.247440120683578e-5
0.07692307692307693	0.7076923076923077	-0.00016637929285823655
0.09230769230769231	0.7076923076923077	-0.00017611777370471168
0.1076923076923077	0.7076923076923077	-0.00023860656695240807
0.12307692307692308	0.7076923076923077	-0.000787372792054183
0.13846153846153847	0.7076923076923077	-0.002684609985769034
0.15384615384615385	0.7076923076923077	-0.003284023825807421
0.16923076923076924	0.7076923076923077	-0.0031054031299189377
0.18461538461538463	0.7076923076923077	-0.001756980695324147
0.2	0.7076923076923077	0.002187513953602581
0.2153846153846154	0.7076923076923077	0.0033817500612508882
0.23076923076923078	0.7076923076923077	0.003281480224085219
0.24615384615384617	0.7076923076923077	0.002349036471019894
0.26153846153846155	0.7076923076923077	0.0001909939474738937
0.27692307692307694	0.7076923076923077	-0.0005124683729497464
0.2923076923076923	0.7076923076923077	-0.0005245876005468884
0.3076923076923077	0.7076923076923077	-0.00027473354790885857
0.3230769230769231	0.7076923076923077	1.8718884058614813e-5
0.3384615384615385	0.7076923076923077	0.00025112614325329015
0.35384615384615387	0.7076923076923077	0.00037349319810976885
0.36923076923076925	0.7076923076923077	0.0003608570065909996
0.38461538461538464	0.7076923076923077	0.00019598956729258122
0.4	0.7076923076923077	7.667832249763515e-5
0.4153846153846154	0.7076923076923077	-8.637443082279802e-6
0.4307692307692308	0.7076923076923077	-6.744777569623348e-5
0.4461538461538462	0.7076923076923077	-0.0001043216597133679
0.46153846153846156	0.7076923076923077	-0.00012177563862970044
0.47692307692307695	0.7076923076923077	-0.00012074537502507307
0.49230769230769234	0.7076923076923077	-0.00010076943574905019
0.015384615384615385	0.7230769230769232	0.00013537435846123927
0.03076923076923077	0.7230769230769232	0.00012549479320602525
0.046153846153846156	0.7230769230769232	-3.349719876291694e-5
0.06153846153846154	0.7230769230769232	-0.0002799709407614192
0.07692307692307693	0.7230769230769232	-0.00044360984127561013
0.09230769230769231	0.7230769230769232	-0.0002238516736293048
0.1076923076923077	0.7230769230769232	0.0003745600066704792
0.12307692307692308	0.7230769230769232	0.0009184723822065874
0.13846153846153847	0.7230769230769232	0.0002666449925100567
0.15384615384615385	0.7230769230769232	0.000177688798335714
0.16923076923076924	0.7230769230769232	-0.00020263077649576924
0.18461538461538463	0.7230769230769232	-0.0005053583845344746
0.2	0.7230769230769232	0.0010920554714466519
0.2153846153846154	0.7230769230769232	0.0005172448825080975
0.23076923076923078	0.7230769230769232	-0.00038766675035226475
0.24615384615384617	0.7230769230769232	-0.0011840102619813013
0.26153846153846155	0.7230769230769232	-0.00253454315812297
0.27692307692307694	0.7230769230769232	-0.002420824186010652
0.2923076923076923	0.7230769230769232	-0.0018119275046974664
0.3076923076923077	0.7230769230769232	-0.0011387258041965775
0.3230769230769231	0.7230769230769232	-0.0005688731391019145
0.3384615384615385	0.7230769230769232	-0.00015639719796705162
0.35384615384615387	0.7230769230769232	8.796514044968408e-5
0.36923076923076925	0.7230769230769232	0.00016473485476737923
0.38461538461538464	0.7230769230769232	7.005633591374187e-5
0.4	0.7230769230769232	1.8017873364571327e-6
0.4153846153846154	0.7230769230769232	-4.8223263037974915e-5
0.4307692307692308	0.7230769230769232	-8.34977606460064e-5
0.4461538461538462	0.7230769230769232	-0.00010541446120799429
0.46153846153846156	0.7230769230769232	-0.00011434455912684629
0.47692307692307695	0.7230769230769232	-0.00010986464387132779
0.49230769230769234	0.7230769230769232	-9.053177473735026e-5
0.015384615384615385	0.7384615384615385	0.0002284522603304156
0.03076923076923077	0.7384615384615385	0.00020535452182122334
0.046153846153846156	0.7384615384615385	-9.942323914702397e-5
0.06153846153846154	0.7384615384615385	-0.000647284900422655
0.07692307692307693	0.7384615384615385	-0.0012062011688598554
0.09230769230769231	0.7384615384615385	-0.0007522027972137543
0.1076923076923077	0.7384615384615385	0.0009402621740506661
0.12307692307692308	0.7384615384615385	0.0037180936106936103
0.13846153846153847	0.7384615384615385	0.0064400686630578675
0.15384615384615385	0.7384615384615385	0.007715804690926902
0.16923076923076924	0.7384615384615385	0.006407589497925526
0.18461538461538463	0.7384615384615385	0.0026311623500262704
0.2	0.7384615384615385	-0.0017718400692589725
0.2153846153846154	0.7384615384615385	-0.005957820755782278
0.23076923076923078	0.7384615384615385	-0.008106043349490458
0.24615384615384617	0.7384615384615385	-0.008103529113939249
0.26153846153846155	0.7384615384615385	-0.006910126758735169
0.27692307692307694	0.7384615384615385	-0.005010152335033778
0.2923076923076923	0.7384615384615385	-0.003349367054797103
0.3076923076923077	0.7384615384615385	-0.0020851636518394215
0.3230769230769231	0.7384615384615385	-0.0011848830650639966
0.3384615384615385	0.7384615384615385	-0.0005816015632306194
0.35384615384615387	0.7384615384615385	-0.00021576491987271098
0.36923076923076925	0.7384615384615385	-4.5733690646259384e-5
0.38461538461538464	0.7384615384615385	-5.434301876491229e-5
0.4	0.7384615384615385	-6.33463990510367e-5
0.4153846153846154	0.7384615384615385	-7.460178878353184e-5
0.4307692307692308	0.7384615384615385	-8.494769566528514e-5
0.4461538461538462	0.7384615384615385	-9.153601836921752e-5
0.46153846153846156	0.7384615384615385	-9.236564582182403e-5
0.47692307692307695	0.7384615384615385	-8.587901961950242e-5
0.49230769230769234	0.7384615384615385	-7.025851294235323e-5
0.015384615384615385	0.7538461538461538	0.00048609758241685704
0.03076923076923077	0.7538461538461538	0.0004799116942731354
0.046153846153846156	0.7538461538461538	-9.247957846092903e-6
0.06153846153846154	0.7538461538461538	-0.0010905268315446592
0.07692307692307693	0.7538461538461538	-0.003083670847533782
0.09230769230769231	0.7538461538461538	-0.002620984231422903
0.1076923076923077	0.7538461538461538	0.00031863416504596077
0.12307692307692308	0.7538461538461538	0.006471607512452947
0.13846153846153847	0.7538461538461538	0.01784477124589181
0.15384615384615385	0.7538461538461538	0.02162291169217941
0.16923076923076924	0.7538461538461538	0.019271061615035605
0.18461538461538463	0.7538461538461538	0.010179298243763906
0.2	0.7538461538461538	-0.008793418846195899
0.2153846153846154	0.7538461538461538	-0.01841130599035716
0.23076923076923078	0.7538461538461538	-0.02191581828135742
0.24615384615384617	0.7538461538461538	-0.020154597589019444
0.26153846153846155	0.7538461538461538	-0.012178077054606046
0.27692307692307694	0.7538461538461538	-0.007546085967353547
0.2923076923076923	0.7538461538461538	-0.004676019354379109
0.3076923076923077	0.7538461538461538	-0.0028534733100613694
0.3230769230769231	0.7538461538461538	-0.0016896885328453884
0.3384615384615385	0.7538461538461538	-0.0009551556967800764
0.35384615384615387	0.7538461538461538	-0.0005094841928250099
0.36923076923076925	0.7538461538461538	-0.00026335630547615356
0.38461538461538464	0.7538461538461538	-0.0001503904742995576
0.4	0.7538461538461538	-9.82847290156251e-5
0.4153846153846154	0.7538461538461538	-7.393195040328809e-5
0.4307692307692308	0.7538461538461538	-6.219736788584278e-5
0.4461538461538462	0.7538461538461538	-5.5458423805229175e-5
0.46153846153846156	0.7538461538461538	-4.9745139195192216e-5
0.47692307692307695	0.7538461538461538	-4.306942886596584e-5
0.49230769230769234	0.7538461538461538	-3.4903589943507675e-5
0.015384615384615385	0.7692307692307693	0.0005600333616377415
0.03076923076923077	0.7692307692307693	0.0005614496172744221
0.046153846153846156	0.7692307692307693	-2.9464683919561705e-6
0.06153846153846154	0.7692307692307693	-0.0012978966338022396
0.07692307692307693	0.7692307692307693	-0.0036804857110241574
0.09230769230769231	0.7692307692307693	-0.0032302119987064923
0.1076923076923077	0.7692307692307693	0.00022013665238667648
0.12307692307692308	0.7692307692307693	0.007741416475463951
0.13846153846153847	0.7692307692307693	0.021621344425790095
0.15384615384615385	0.7692307692307693	0.026436856526776402
0.16923076923076924	0.7692307692307693	0.023651294336186658
0.18461538461538463	0.7692307692307693	0.012385235166102722
0.2	0.7692307692307693	-0.010854836330538034
0.2153846153846154	0.7692307692307693	-0.022663174839699724
0.23076923076923078	0.7692307692307693	-0.026676334958169286
0.24615384615384617	0.7692307692307693	-0.024105974667781742
0.26153846153846155	0.7692307692307693	-0.014095009166779953
0.27692307692307694	0.7692307692307693	-0.00831360638885919
0.2923076923076923	0.7692307692307693	-0.00494866234876836
0.3076923076923077	0.7692307692307693	-0.0029565329646454924
0.3230769230769231	0.7692307692307693	-0.0017587533229400502
0.3384615384615385	0.7692307692307693	-0.0010333597616832293
0.35384615384615387	0.7692307692307693	-0.000597171112635035
0.36923076923076925	0.7692307692307693	-0.00034132812759772054
0.38461538461538464	0.7692307692307693	-0.00019414344417877048
0.4	0.7692307692307693	-0.00011403569254584377
0.4153846153846154	0.7692307692307693	-6.920951616538004e-5
0.4307692307692308	0.7692307692307693	-4.301700190679798e-5
0.4461538461538462	0.7692307692307693	-2.6920770007890044e-5
0.46153846153846156	0.7692307692307693	-1.6652658524976536e-5
0.47692307692307695	0.7692307692307693	-1.0315566942888322e-5
0.49230769230769234	0.7692307692307693	-7.668330763997394e-6
0.015384615384615385	0.7846153846153847	0.0005165932334335544
0.03076923076923077	0.7846153846153847	0.0005328068681526373
0.046153846153846156	0.7846153846153847	5.791608737995693e-5
0.06153846153846154	0.7846153846153847	-0.0010936205376743165
0.07692307692307693	0.7846153846153847	-0.003373677916770566
0.09230769230769231	0.7846153846153847	-0.003103029257482047
0.1076923076923077	0.7846153846153847	-0.00021280658497317955
0.12307692307692308	0.7846153846153847	0.006389062758509622
0.13846153846153847	0.7846153846153847	0.019239180764941306
0.15384615384615385	0.7846153846153847	0.023628722962862527
0.16923076923076924	0.7846153846153847	0.02128887134674498
0.18461538461538463	0.7846153846153847	0.011342031724911432
0.2	0.7846153846153847	-0.010032995563965905
0.2153846153846154	0.7846153846153847	-0.02039523084134108
0.23076923076923078	0.7846153846153847	-0.02370538080544493
0.24615384615384617	0.7846153846153847	-0.021182965718764973
0.26153846153846155	0.7846153846153847	-0.01177588981933677
0.27692307692307694	0.7846153846153847	-0.006658179335998844
0.2923076923076923	0.7846153846153847	-0.0038420019506535943
0.3076923076923077	0.7846153846153847	-0.0022587541402761336
0.3230769230769231	0.7846153846153847	-0.0013489432960500374
0.3384615384615385	0.7846153846153847	-0.0008158701778417027
0.35384615384615387	0.7846153846153847	-0.0004980236318981217
0.36923076923076925	0.7846153846153847	-0.00030415291156486203
0.38461538461538464	0.7846153846153847	-0.00017938508250919244
0.4	0.7846153846153847	-0.00010307068106082728
0.4153846153846154	0.7846153846153847	-5.4419020042815926e-5
0.4307692307692308	0.7846153846153847	-2.2305953805306496e-5
0.4461538461538462	0.7846153846153847	-1.1205960317815501e-6
0.46153846153846156	0.7846153846153847	1.1805241808838828e-5
0.47692307692307695	0.7846153846153847	1.7562550146159753e-5
0.49230769230769234	0.7846153846153847	1.625343023433328e-5
0.015384615384615385	0.8	0.0002975396905177025
0.03076923076923077	0.8	0.00031927552109648036
0.046153846153846156	0.8	0.00011943147400733087
0.06153846153846154	0.8	-0.00043681670093055424
0.07692307692307693	0.8	-0.001881090713618182
0.09230769230769231	0.8	-0.0018589350821944023
0.1076923076923077	0.8	-0.0006209110460234043
0.12307692307692308	0.8	0.0025249458258899573
0.13846153846153847	0.8	0.010094440222516054
0.15384615384615385	0.8	0.012326830522900498
0.16923076923076924	0.8	0.011310283672932403
0.18461538461538463	0.8	0.006503863260677004
0.2	0.8	-0.005908955570502605
0.2153846153846154	0.8	-0.010864380917860425
0.23076923076923078	0.8	-0.012252000465111067
0.24615384615384617	0.8	-0.010829626344103126
0.26153846153846155	0.8	-0.005160916319267238
0.27692307692307694	0.8	-0.0026947304486097607
0.2923076923076923	0.8	-0.0014959232410349764
0.3076923076923077	0.8	-0.0008810496132193417
0.3230769230769231	0.8	-0.0005559068066062114
0.3384615384615385	0.8	-0.0003766652851993702
0.35384615384615387	0.8	-0.0002684115890148308
0.36923076923076925	0.8	-0.00019138606771835278
0.38461538461538464	0.8	-0.00012473889346953937
0.4	0.8	-7.300852938268157e-5
0.4153846153846154	0.8	-3.1655529376975796e-5
0.4307692307692308	0.8	7.672025229423331e-7
0.4461538461538462	0.8	2.437349764000566e-5
0.46153846153846156	0.8	3.886607140872655e-5
0.47692307692307695	0.8	4.39414952471284e-5
0.49230769230769234	0.8	3.9408964849111535e-5
0.015384615384615385	0.8153846153846154	-0.0003217030058853625
0.03076923076923077	0.8153846153846154	-0.0003486689617178853
0.046153846153846156	0.8153846153846154	-0.00013864202494269664
0.06153846153846154	0.8153846153846154	0.00043201996013681094
0.07692307692307693	0.8153846153846154	0.001881552292706353
0.09230769230769231	0.8153846153846154	0.001905776135629575
0.1076923076923077	0.8153846153846154	0.0007996371044675702
0.12307692307692308	0.8153846153846154	-0.002026323184158901
0.13846153846153847	0.8153846153846154	-0.008936348913754477
0.15384615384615385	0.8153846153846154	-0.010949277456795914
0.16923076923076924	0.8153846153846154	-0.010101583128679793
0.18461538461538463	0.8153846153846154	-0.005951059474720145
0.2	0.8153846153846154	0.005072682177532227
0.2153846153846154	0.8153846153846154	0.009413654443906377
0.23076923076923078	0.8153846153846154	0.010706377445357558
0.24615384615384617	0.8153846153846154	0.0095923683651241
0.26153846153846155	0.8153846153846154	0.004663070071516763
0.27692307692307694	0.8153846153846154	0.002542585838398068
0.2923076923076923	0.8153846153846154	0.0014405777848788609
0.3076923076923077	0.8153846153846154	0.0007928744715760172
0.3230769230769231	0.8153846153846154	0.0003895197045799574
0.3384615384615385	0.8153846153846154	0.00014001616920131937
0.35384615384615387	0.8153846153846154	-1.082634707423061e-6
0.36923076923076925	0.8153846153846154	-6.17521402881178e-5
0.38461538461538464	0.8153846153846154	-6.374149450516376e-5
0.4	0.8153846153846154	-4.1134613860612715e-5
0.4153846153846154	0.8153846153846154	-8.527370842574474e-6
0.4307692307692308	0.8153846153846154	2.409119539681748e-5
0.4461538461538462	0.8153846153846154	5.0415712422909685e-5
0.46153846153846156	0.8153846153846154	6.677845070170673e-5
0.47692307692307695	0.8153846153846154	7.136279434728906e-5
0.49230769230769234	0.8153846153846154	6.37081280649799e-5
0.015384615384615385	0.8307692307692308	-0.0005434521951079815
0.03076923076923077	0.8307692307692308	-0.0005613757799066788
0.046153846153846156	0.8307692307692308	-6.51200149637595e-5
0.06153846153846154	0.8307692307692308	0.0011142168309474232
0.07692307692307693	0.8307692307692308	0.003398487722939865
0.09230769230769231	0.8307692307692308	0.0031298341618014387
0.1076923076923077	0.8307692307692308	0.0002689904466856622
0.12307692307692308	0.8307692307692308	-0.006164542818976004
0.13846153846153847	0.8307692307692308	-0.018505859221527914
0.15384615384615385	0.8307692307692308	-0.022727632292598665
0.16923076923076924	0.8307692307692308	-0.020457903241084298
0.18461538461538463	0.8307692307692308	-0.0109208241933588
0.2	0.8307692307692308	0.009387889248610202
0.2153846153846154	0.8307692307692308	0.019390739007761074
0.23076923076923078	0.8307692307692308	0.02272228737467573
0.24615384615384617	0.8307692307692308	0.02048045222489012
0.26153846153846155	0.8307692307692308	0.011684731138348175
0.27692307692307694	0.8307692307692308	0.006767914682342467
0.2923076923076923	0.8307692307692308	0.0039292628071123815
0.3076923076923077	0.8307692307692308	0.002228938746600644
0.3230769230769231	0.8307692307692308	0.001187583720684759
0.3384615384615385	0.8307692307692308	0.0005547816286681658
0.35384615384615387	0.8307692307692308	0.00019230575780799353
0.36923076923076925	0.8307692307692308	1.5690372314525036e-5
0.38461538461538464	0.8307692307692308	-3.590593063961149e-5
0.4	0.8307692307692308	-2.7826660949255536e-5
0.4153846153846154	0.8307692307692308	6.0238642332483604e-6
0.4307692307692308	0.8307692307692308	4.514363724676883e-5
0.4461538461538462	0.8307692307692308	7.785410571588177e-5
0.46153846153846156	0.8307692307692308	9.790362439067535e-5
0.47692307692307695	0.8307692307692308	0.00010245750313811529
0.49230769230769234	0.8307692307692308	9.111433070904435e-5
0.015384615384615385	0.8461538461538463	-0.0005984994374066054
0.03076923076923077	0.8461538461538463	-0.0005960313906038129
0.046153846153846156	0.8461538461538463	1.755147128018955e-5
0.06153846153846154	0.8461538461538463	0.0013837102129100507
0.07692307692307693	0.8461538461538463	0.003797331540566893
0.09230769230769231	0.8461538461538463	0.0032750662762133045
0.1076923076923077	0.8461538461538463	-0.00035998272628770967
0.12307692307692308	0.8461538461538463	-0.008065995382640212
0.13846153846153847	0.8461538461538463	-0.021836536845731305
0.15384615384615385	0.8461538461538463	-0.02663911323593534
0.16923076923076924	0.8461538461538463	-0.023723197334648713
0.18461538461538463	0.8461538461538463	-0.012303847291189746
0.2	0.8461538461538463	0.010659759939671226
0.2153846153846154	0.8461538461538463	0.02268992490101691
0.23076923076923078	0.8461538461538463	0.02696238075785909
0.24615384615384617	0.8461538461538463	0.0245732219585774
0.26153846153846155	0.8461538461538463	0.014833976311179409
0.27692307692307694	0.8461538461538463	0.008921567682047306
0.2923076923076923	0.8461538461538463	0.005286108751163606
0.3076923076923077	0.8461538461538463	0.003012522723565469
0.3230769230769231	0.8461538461538463	0.0015835835394263282
0.3384615384615385	0.8461538461538463	0.0007057096035146511
0.35384615384615387	0.8461538461538463	0.00020632240149276253
0.36923076923076925	0.8461538461538463	-2.5397461086105926e-5
0.38461538461538464	0.8461538461538463	-7.631153965578094e-5
0.4	0.8461538461538463	-4.885556376727378e-5
0.4153846153846154	0.8461538461538463	6.740251240829241e-6
0.4307692307692308	0.8461538461538463	6.403978340390333e-5
0.4461538461538462	0.8461538461538463	0.00010938784856594525
0.46153846153846156	0.8461538461538463	0.00013595883776977092
0.47692307692307695	0.8461538461538463	0.00014088366286822628
0.49230769230769234	0.8461538461538463	0.00012421198396033714
0.015384615384615385	0.8615384615384616	-0.0005622836066813464
0.03076923076923077	0.8615384615384616	-0.0005495712591488786
0.046153846153846156	0.8615384615384616	3.9877635011555286e-5
0.06153846153846154	0.8615384615384616	0.001297971566078977
0.07692307692307693	0.8615384615384616	0.003461045884467009
0.09230769230769231	0.8615384615384616	0.0028620660630352584
0.1076923076923077	0.8615384615384616	-0.0005890083111469236
0.12307692307692308	0.8615384615384616	-0.007573935205303181
0.13846153846153847	0.8615384615384616	-0.019776803527770528
0.15384615384615385	0.8615384615384616	-0.023910710455711456
0.16923076923076924	0.8615384615384616	-0.02113354955533424
0.18461538461538463	0.8615384615384616	-0.01087275156137149
0.2	0.8615384615384616	0.009515872837412469
0.2153846153846154	0.8615384615384616	0.02039761983594118
0.23076923076923078	0.8615384615384616	0.02451488873433124
0.24615384615384617	0.8615384615384616	0.022666878477545917
0.26153846153846155	0.8615384615384616	0.014162873202280818
0.27692307692307694	0.8615384615384616	0.008804759720039804
0.2923076923076923	0.8615384615384616	0.0052875705284653185
0.3076923076923077	0.8615384615384616	0.0029579485936073475
0.3230769230769231	0.8615384615384616	0.0014350068464764915
0.3384615384615385	0.8615384615384616	0.0004846395810074051
0.35384615384615387	0.8615384615384616	-4.0839557729432794e-5
0.36923076923076925	0.8615384615384616	-0.00024080234195987088
0.38461538461538464	0.8615384615384616	-0.0002036528033673616
0.4	0.8615384615384616	-0.00010658990594211346
0.4153846153846154	0.8615384615384616	-2.8126791437888676e-6
0.4307692307692308	0.8615384615384616	8.63217963248431e-5
0.4461538461538462	0.8615384615384616	0.0001511330671369985
0.46153846153846156	0.8615384615384616	0.0001870946150170105
0.47692307692307695	0.8615384615384616	0.00019234072636745546
0.49230769230769234	0.8615384615384616	0.00016706255992340725
0.015384615384615385	0.8769230769230769	-0.00040883317293662004
0.03076923076923077	0.8769230769230769	-0.00038761711708863137
0.046153846153846156	0.8769230769230769	8.578931906921047e-5
0.06153846153846154	0.8769230769230769	0.0009994830891605724
0.07692307692307693	0.8769230769230769	0.002215798302449565
0.09230769230769231	0.8769230769230769	0.0016301443368703045
0.1076923076923077	0.8769230769230769	-0.0009551974417694033
0.12307692307692308	0.8769230769230769	-0.005534949665392419
0.13846153846153847	0.8769230769230769	-0.011427655589284933
0.15384615384615385	0.8769230769230769	-0.013734999488754502
0.16923076923076924	0.8769230769230769	-0.01166916285455407
0.18461538461538463	0.8769230769230769	-0.005211106221323236
0.2	0.8769230769230769	0.004529663072573893
0.2153846153846154	0.8769230769230769	0.011520592808169035
0.23076923076923078	0.8769230769230769	0.014683475803143702
0.24615384615384617	0.8769230769230769	0.014067329952159136
0.26153846153846155	0.8769230769230769	0.0103523670368942
0.27692307692307694	0.8769230769230769	0.00685351620390184
0.2923076923076923	0.8769230769230769	0.004107953785586565
0.3076923076923077	0.8769230769230769	0.0021031830124581593
0.3230769230769231	0.8769230769230769	0.0007203444084009436
0.3384615384615385	0.8769230769230769	-0.00015482983169603175
0.35384615384615387	0.8769230769230769	-0.0006070291349219708
0.36923076923076925	0.8769230769230769	-0.0006868308091205228
0.38461538461538464	0.8769230769230769	-0.00039947302614890993
0.4	0.8769230769230769	-0.0001796041777272558
0.4153846153846154	0.8769230769230769	-6.288458435940141e-6
0.4307692307692308	0.8769230769230769	0.00012436141366503405
0.4461538461538462	0.8769230769230769	0.0002131624084029699
0.46153846153846156	0.8769230769230769	0.00026038022855659184
0.47692307692307695	0.8769230769230769	0.00026575646742395313
0.49230769230769234	0.8769230769230769	0.00022770648609874285
0.015384615384615385	0.8923076923076924	-0.00035128352781955215
0.03076923076923077	0.8923076923076924	-0.0003437049151812841
0.046153846153846156	0.8923076923076924	2.556210935029718e-5
0.06153846153846154	0.8923076923076924	0.0007325216092014897
0.07692307692307693	0.8923076923076924	0.0016947486418024068
0.09230769230769231	0.8923076923076924	0.0013201391662678375
0.1076923076923077	0.8923076923076924	-0.00040474738490653894
0.12307692307692308	0.8923076923076924	-0.0032607816827101206
0.13846153846153847	0.8923076923076924	-0.0065836533452810694
0.15384615384615385	0.8923076923076924	-0.007852252725526324
0.16923076923076924	0.8923076923076924	-0.006516779822863088
0.18461538461538463	0.8923076923076924	-0.0027519572120000666
0.2	0.8923076923076924	0.0023735091959785188
0.2153846153846154	0.8923076923076924	0.00655182885095858
0.23076923076923078	0.8923076923076924	0.00871130804785661
0.24615384615384617	0.8923076923076924	0.008646814820993927
0.26153846153846155	0.8923076923076924	0.006790943862309254
0.27692307692307694	0.8923076923076924	0.004614179346161021
0.2923076923076923	0.8923076923076924	0.0026527404705951785
0.3076923076923077	0.8923076923076924	0.0010916803353120186
0.3230769230769231	0.8923076923076924	-3.678732056060853e-5
0.3384615384615385	0.8923076923076924	-0.0007520791081962698
0.35384615384615387	0.8923076923076924	-0.0010804212680676597
0.36923076923076925	0.8923076923076924	-0.0010348236603771022
0.38461538461538464	0.8923076923076924	-0.0006031276452694478
0.4	0.8923076923076924	-0.00028138865127100656
0.4153846153846154	0.8923076923076924	-4.242172142669676e-5
0.4307692307692308	0.8923076923076924	0.0001289265774793181
0.4461538461538462	0.8923076923076924	0.00024145159336430623
0.46153846153846156	0.8923076923076924	0.00030018409249348607
0.47692307692307695	0.8923076923076924	0.00030727509778407465
0.49230769230769234	0.8923076923076924	0.0002619719164490983
0.015384615384615385	0.9076923076923078	-0.0003184475830033521
0.03076923076923077	0.9076923076923078	-0.0003273326850102946
0.046153846153846156	0.9076923076923078	-3.820913553127559e-5
0.06153846153846154	0.9076923076923078	0.0005444410366496361
0.07692307692307693	0.9076923076923078	0.001432764231792769
0.09230769230769231	0.9076923076923078	0.0012826398138072168
0.1076923076923077	0.9076923076923078	0.000199079161087568
0.12307692307692308	0.9076923076923078	-0.001597547592758417
0.13846153846153847	0.9076923076923078	-0.003713707053661675
0.15384615384615385	0.9076923076923078	-0.004493361915265417
0.16923076923076924	0.9076923076923078	-0.0037135301694306722
0.18461538461538463	0.9076923076923078	-0.0015732356698512444
0.2	0.9076923076923078	0.0012447184023228963
0.2153846153846154	0.9076923076923078	0.0036821216817713785
0.23076923076923078	0.9076923076923078	0.005043329046271456
0.24615384615384617	0.9076923076923078	0.005097893751591935
0.26153846153846155	0.9076923076923078	0.004015609318262104
0.27692307692307694	0.9076923076923078	0.002624711920912049
0.2923076923076923	0.9076923076923078	0.0012623434883953426
0.3076923076923077	0.9076923076923078	0.00011278025182958095
0.3230769230769231	0.9076923076923078	-0.0007418998446848918
0.3384615384615385	0.9076923076923078	-0.0012710829393865434
0.35384615384615387	0.9076923076923078	-0.0014625580957010576
0.36923076923076925	0.9076923076923078	-0.0013037198459765404
0.38461538461538464	0.9076923076923078	-0.0007721485741697198
0.4	0.9076923076923078	-0.0003757243915495711
0.4153846153846154	0.9076923076923078	-8.62596843681036e-5
0.4307692307692308	0.9076923076923078	0.00011699169342568524
0.4461538461538462	0.9076923076923078	0.0002482099641925037
0.46153846153846156	0.9076923076923078	0.0003163061193800252
0.47692307692307695	0.9076923076923078	0.0003258645838808158
0.49230769230769234	0.9076923076923078	0.00027771239852581147
0.015384615384615385	0.9230769230769231	-0.0002610256790266081
0.03076923076923077	0.9230769230769231	-0.00027482066616831404
0.046153846153846156	0.9230769230769231	-6.135856295779184e-5
0.06153846153846154	0.9230769230769231	0.0003848358812925181
0.07692307692307693	0.9230769230769231	0.001131456177413853
0.09230769230769231	0.9230769230769231	0.0011008054385827299
0.1076923076923077	0.9230769230769231	0.0004382005507100502
0.12307692307692308	0.9230769230769231	-0.0006925520532474006
0.13846153846153847	0.9230769230769231	-0.0021000490314005784
0.15384615384615385	0.9230769230769231	-0.002613741382501771
0.16923076923076924	0.9230769230769231	-0.0021905269398017225
0.18461538461538463	0.9230769230769231	-0.0009919573703559166
0.2	0.9230769230769231	0.0005766947313341503
0.2153846153846154	0.9230769230769231	0.0019688267574738006
0.23076923076923078	0.9230769230769231	0.0027622090338071184
0.24615384615384617	0.9230769230769231	0.0027660381507814665
0.26153846153846155	0.9230769230769231	0.0020140828113094215
0.27692307692307694	0.9230769230769231	0.001071910603903964
0.2923076923076923	0.9230769230769231	0.00012433638331879588
0.3076923076923077	0.9230769230769231	-0.0006958078986299078
0.3230769230769231	0.9230769230769231	-0.00130731429754776
0.3384615384615385	0.9230769230769231	-0.0016625996358897188
0.35384615384615387	0.9230769230769231	-0.0017298132562992515
0.36923076923076925	0.9230769230769231	-0.001480153980584043
0.38461538461538464	0.9230769230769231	-0.0008813457447722694
0.4	0.9230769230769231	-0.00043842398727840124
0.4153846153846154	0.9230769230769231	-0.00011920764881077759
0.4307692307692308	0.9230769230769231	0.00010176658551007664
0.4461538461538462	0.9230769230769231	0.0002427671197110515
0.46153846153846156	0.9230769230769231	0.000315642506064349
0.47692307692307695	0.9230769230769231	0.0003268413889444049
0.49230769230769234	0.9230769230769231	0.00027834948240737994
0.015384615384615385	0.9384615384615385	-0.00011668602677781189
0.03076923076923077	0.9384615384615385	-0.00011541729752160669
0.046153846153846156	0.9384615384615385	1.6908108732854827e-5
0.06153846153846154	0.9384615384615385	0.0002589533142213329
0.07692307692307693	0.9384615384615385	0.0005296479004894313
0.09230769230769231	0.9384615384615385	0.0004731539549018348
0.1076923076923077	0.9384615384615385	6.769839891933966e-5
0.12307692307692308	0.9384615384615385	-0.0005885833970386206
0.13846153846153847	0.9384615384615385	-0.0012999793062502428
0.15384615384615385	0.9384615384615385	-0.0015908113135981396
0.16923076923076924	0.9384615384615385	-0.0013626625069773136
0.18461538461538463	0.9384615384615385	-0.0007005452731636304
0.2	0.9384615384615385	0.00016540746583704029
0.2153846153846154	0.9384615384615385	0.000934497912923772
0.23076923076923078	0.9384615384615385	0.0013508585106429655
0.24615384615384617	0.9384615384615385	0.0012701833363586012
0.26153846153846155	0.9384615384615385	0.0006679682453643969
0.27692307692307694	0.9384615384615385	-1.0293626850172055e-5
0.2923076923076923	0.9384615384615385	-0.0006759055873199818
0.3076923076923077	0.9384615384615385	-0.0012478388590460101
0.3230769230769231	0.9384615384615385	-0.0016637547379122876
0.3384615384615385	0.9384615384615385	-0.0018769929772510857
0.35384615384615387	0.9384615384615385	-0.0018487462399479516
0.36923076923076925	0.9384615384615385	-0.001540542002213871
0.38461538461538464	0.9384615384615385	-0.0009099797679458626
0.4	0.9384615384615385	-0.0004527414948699322
0.4153846153846154	0.9384615384615385	-0.00012923683999562755
0.4307692307692308	0.9384615384615385	9.119184682540246e-5
0.4461538461538462	0.9384615384615385	0.00023012609218832928
0.46153846153846156	0.9384615384615385	0.00030133206533296774
0.47692307692307695	0.9384615384615385	0.00031218565253612917
0.49230769230769234	0.9384615384615385	0.0002648835145550241
0.015384615384615385	0.9538461538461539	-6.045296126912059e-5
0.03076923076923077	0.9538461538461539	-5.722243657924265e-5
0.046153846153846156	0.9538461538461539	1.5303150483402065e-5
0.06153846153846154	0.9538461538461539	0.0001342695356644435
0.07692307692307693	0.9538461538461539	0.0002394855146208931
0.09230769230769231	0.9538461538461539	0.00017892144081602655
0.1076923076923077	0.9538461538461539	-6.752015369571453e-5
0.12307692307692308	0.9538461538461539	-0.0004450432683759857
0.13846153846153847	0.9538461538461539	-0.0008402571530224176
0.15384615384615385	0.9538461538461539	-0.0010066457287220118
0.16923076923076924	0.9538461538461539	-0.0008885501714045426
0.18461538461538463	0.9538461538461539	-0.0005327523512171127
0.2	0.9538461538461539	-6.880117780490845e-5
0.2153846153846154	0.9538461538461539	0.0003331152476825062
0.23076923076923078	0.9538461538461539	0.0005167600894235928
0.24615384615384617	0.9538461538461539	0.00037608476858679333
0.26153846153846155	0.9538461538461539	-0.00013690446628602317
0.27692307692307694	0.9538461538461539	-0.0006399526962748317
0.2923076923076923	0.9538461538461539	-0.0011046311736283045
0.3076923076923077	0.9538461538461539	-0.0014906921392476265
0.3230769230769231	0.9538461538461539	-0.0017576777447300591
0.3384615384615385	0.9538461538461539	-0.0018676762221801497
0.35384615384615387	0.9538461538461539	-0.0017824416509533622
0.36923076923076925	0.9538461538461539	-0.0014580929473033879
0.38461538461538464	0.9538461538461539	-0.0008406131608163262
0.4	0.9538461538461539	-0.0004086487151487829
0.4153846153846154	0.9538461538461539	-0.00011151339401614953
0.4307692307692308	0.9538461538461539	8.678821870988603e-5
0.4461538461538462	0.9538461538461539	0.00020989000599494853
0.46153846153846156	0.9538461538461539	0.000272050679654117
0.47692307692307695	0.9538461538461539	0.00028036231042317245
0.49230769230769234	0.9538461538461539	0.00023608910398393928
0.015384615384615385	0.9692307692307693	-3.805521242551202e-5
0.03076923076923077	0.9692307692307693	-3.84744687157287e-5
0.046153846153846156	0.9692307692307693	-2.8944365905297706e-6
0.06153846153846154	0.9692307692307693	5.318433262606389e-5
0.07692307692307693	0.9692307692307693	9.956054071385833e-5
0.09230769230769231	0.9692307692307693	5.5023806637279356e-5
0.1076923076923077	0.9692307692307693	-8.719982694205204e-5
0.12307692307692308	0.9692307692307693	-0.0002993550105470014
0.13846153846153847	0.9692307692307693	-0.0005291439788002124
0.15384615384615385	0.9692307692307693	-0.0006267479469217272
0.16923076923076924	0.9692307692307693	-0.0005719237687605094
0.18461538461538463	0.9692307692307693	-0.00039289645255415
0.2	0.9692307692307693	-0.00016075874358084704
0.2153846153846154	0.9692307692307693	3.0220496128789952e-5
0.23076923076923078	0.9692307692307693	8.71981607233252e-5
0.24615384615384617	0.9692307692307693	-6.54835552077822e-5
0.26153846153846155	0.9692307692307693	-0.0004865231097462109
0.27692307692307694	0.9692307692307693	-0.0008427864452605916
0.2923076923076923	0.9692307692307693	-0.0011467791985965434
0.3076923076923077	0.9692307692307693	-0.001387425706511897
0.3230769230769231	0.9692307692307693	-0.0015433928065059365
0.3384615384615385	0.9692307692307693	-0.0015883974427118549
0.35384615384615387	0.9692307692307693	-0.0014900561213077252
0.36923076923076925	0.9692307692307693	-0.0012035799021557535
0.38461538461538464	0.9692307692307693	-0.0006610545437562197
0.4	0.9692307692307693	-0.0003050501417816695
0.4153846153846154	0.9692307692307693	-7.027957051901931e-5
0.4307692307692308	0.9692307692307693	8.226108514639859e-5
0.4461538461538462	0.9692307692307693	0.00017527170253851476
0.46153846153846156	0.9692307692307693	0.0002212950059764331
0.47692307692307695	0.9692307692307693	0.0002258004746295581
0.49230769230769234	0.9692307692307693	0.00018822162546400668
0.015384615384615385	0.9846153846153847	-2.3445250423285437e-5
0.03076923076923077	0.9846153846153847	-2.587761997371686e-5
0.046153846153846156	0.9846153846153847	-1.1742591461940965e-5
0.06153846153846154	0.9846153846153847	1.1649860010398421e-5
0.07692307692307693	0.9846153846153847	3.5005868171385525e-5
0.09230769230769231	0.9846153846153847	1.3270431161473413e-5
0.1076923076923077	0.9846153846153847	-5.249059096258287e-5
0.12307692307692308	0.9846153846153847	-0.00015157560886956513
0.13846153846153847	0.9846153846153847	-0.00026999947476848683
0.15384615384615385	0.9846153846153847	-0.00031906198146295685
0.16923076923076924	0.9846153846153847	-0.0002992841742203993
0.18461538461538463	0.9846153846153847	-0.0002259346167169147
0.2	0.9846153846153847	-0.0001313415101518969
0.2153846153846154	0.9846153846153847	-5.845635036860231e-5
0.23076923076923078	0.9846153846153847	-5.248805751007935e-5
0.24615384615384617	0.9846153846153847	-0.00015847771045382058
0.26153846153846155	0.9846153846153847	-0.0004357228991562058
0.27692307692307694	0.9846153846153847	-0.0006326957033505455
0.2923076923076923	0.9846153846153847	-0.0007870783959111434
0.3076923076923077	0.9846153846153847	-0.0009036436086232446
0.3230769230769231	0.9846153846153847	-0.0009748752589956971
0.3384615384615385	0.9846153846153847	-0.000987269547779371
0.35384615384615387	0.9846153846153847	-0.0009206104163356943
0.36923076923076925	0.9846153846153847	-0.0007399209231814419
0.38461538461538464	0.9846153846153847	-0.0003702983011600785
0.4	0.9846153846153847	-0.00015554106859160105
0.4153846153846154	0.9846153846153847	-2.2139162313601815e-5
0.4307692307692308	0.9846153846153847	6.19406589672682e-5
0.4461538461538462	0.9846153846153847	0.00011231738214733163
0.46153846153846156	0.9846153846153847	0.0001367338361945962
0.47692307692307695	0.9846153846153847	0.00013799962576567398
0.49230769230769234	0.9846153846153847	0.00011414086134959449


==> figures/csv/decay_figure/adapted_basis_function_lvl_5_q_6.csv <==
0.49230769230769234	0.015384615384615385	5.492934445760002e-16
0.5076923076923077	0.015384615384615385	3.2170840464958994e-15
0.5230769230769231	0.015384615384615385	-2.2119623554900894e-15
0.5384615384615385	0.015384615384615385	-1.2261441162202677e-14
0.5538461538461539	0.015384615384615385	8.561481393877051e-15
0.5692307692307692	0.015384615384615385	4.418259948056631e-14
0.5846153846153846	0.015384615384615385	-3.0371931236832774e-14
0.6000000000000001	0.015384615384615385	-1.440424523387143e-13
0.6153846153846154	0.015384615384615385	1.1220273542228046e-13
0.6307692307692307	0.015384615384615385	4.764779596531682e-13
0.6461538461538462	0.015384615384615385	-2.3245997233107357e-13
0.6615384615384616	0.015384615384615385	-8.046717997971556e-13
0.676923076923077	0.015384615384615385	1.8081913038709029e-12
0.6923076923076923	0.015384615384615385	6.1079166449699775e-12
0.7076923076923077	0.015384615384615385	1.0249967837369615e-11
0.7230769230769232	0.015384615384615385	5.0685414921590804e-11
0.7384615384615385	0.015384615384615385	1.0651866581045144e-10
0.7538461538461538	0.015384615384615385	3.533785830633817e-10
0.7692307692307693	0.015384615384615385	1.009595905988936e-9
0.7846153846153847	0.015384615384615385	4.072116155175722e-9
0.8	0.015384615384615385	7.76974831293138e-9
0.8153846153846154	0.015384615384615385	2.7161906695314234e-8
0.8307692307692308	0.015384615384615385	3.409668630265132e-8
0.8461538461538463	0.015384615384615385	6.453042894936416e-8
0.8615384615384616	0.015384615384615385	1.169531211602262e-7
0.8769230769230769	0.015384615384615385	3.1553650640243717e-7
0.8923076923076924	0.015384615384615385	-1.958771221033599e-7
0.9076923076923078	0.015384615384615385	-2.2551123906494804e-6
0.9230769230769231	0.015384615384615385	1.5284296124447343e-6
0.9384615384615385	0.015384615384615385	1.5013402865526753e-5
0.9538461538461539	0.015384615384615385	1.9338231721197342e-5
0.9692307692307693	0.015384615384615385	1.9214158955743732e-5
0.9846153846153847	0.015384615384615385	1.4457781166918746e-5
0.49230769230769234	0.03076923076923077	1.8173654748659116e-15
0.5076923076923077	0.03076923076923077	6.6645691789658455e-15
0.5230769230769231	0.03076923076923077	-7.669690869971655e-15
0.5384615384615385	0.03076923076923077	-2.7009966002272692e-14
0.5538461538461539	0.03076923076923077	3.070992577059832e-14
0.5692307692307692	0.03076923076923077	1.0317915040708036e-13
0.5846153846153846	0.03076923076923077	-1.169898186508139e-13
0.6000000000000001	0.03076923076923077	-3.712686041447365e-13
0.6153846153846154	0.03076923076923077	4.031083210611703e-13
0.6307692307692307	0.03076923076923077	1.1918980236972268e-12
0.6461538461538462	0.03076923076923077	-1.4359160110193212e-12
0.6615384615384616	0.03076923076923077	-3.8637293161141546e-12
0.676923076923077	0.03076923076923077	2.860209812040407e-12
0.6923076923076923	0.03076923076923077	5.90454144413153e-12
0.7076923076923077	0.03076923076923077	-2.226242592647112e-11
0.7230769230769232	0.03076923076923077	-4.6620859958464284e-11
0.7384615384615385	0.03076923076923077	-1.1058322077357796e-10
0.7538461538461538	0.03076923076923077	-3.3923180714241847e-10
0.7692307692307693	0.03076923076923077	-1.0237426819098992e-9
0.7846153846153847	0.03076923076923077	-2.088857233539459e-9
0.8	0.03076923076923077	-9.753007234567642e-9
0.8153846153846154	0.03076923076923077	-1.9585905198855513e-8
0.8307692307692308	0.03076923076923077	-4.167268779911004e-8
0.8461538461538463	0.03076923076923077	-8.107859553167178e-8
0.8615384615384616	0.03076923076923077	-1.0040495457791859e-7
0.8769230769230769	0.03076923076923077	3.267162321044813e-8
0.8923076923076924	0.03076923076923077	-1.523310075095254e-7
0.9076923076923078	0.03076923076923077	-1.4908736248183476e-6
0.9230769230769231	0.03076923076923077	2.2175564030230936e-6
0.9384615384615385	0.03076923076923077	1.574177851156275e-5
0.9538461538461539	0.03076923076923077	1.9680193446616705e-5
0.9692307692307693	0.03076923076923077	1.9615451317957264e-5
0.9846153846153847	0.03076923076923077	1.5171794095029673e-5
0.49230769230769234	0.046153846153846156	3.665017926442109e-15
0.5076923076923077	0.046153846153846156	2.1427670118223558e-14
0.5230769230769231	0.046153846153846156	-1.5986934712449048e-14
0.5384615384615385	0.046153846153846156	-9.043283028274293e-14
0.5538461538461539	0.046153846153846156	6.649453315563033e-14
0.5692307692307692	0.046153846153846156	3.594528750945884e-13
0.5846153846153846	0.046153846153846156	-2.6485918899632043e-13
0.6000000000000001	0.046153846153846156	-1.3404178747315868e-12
0.6153846153846154	0.046153846153846156	9.663345129207342e-13
0.6307692307692307	0.046153846153846156	4.489652357508113e-12
0.6461538461538462	0.046153846153846156	-3.673641381816645e-12
0.6615384615384616	0.046153846153846156	-1.5143848931256765e-11
0.676923076923077	0.046153846153846156	8.522526596919952e-12
0.6923076923076923	0.046153846153846156	3.044350052515245e-11
0.7076923076923077	0.046153846153846156	-6.50523172237792e-11
0.7230769230769232	0.046153846153846156	-2.3691709287119846e-10
0.7384615384615385	0.046153846153846156	-2.95592767265105e-10
0.7538461538461538	0.046153846153846156	-1.2126114734167772e-9
0.7692307692307693	0.046153846153846156	-3.313109157563914e-9
0.7846153846153847	0.046153846153846156	-1.1248772807171258e-8
0.8	0.046153846153846156	-3.4704992453359565e-8
0.8153846153846154	0.046153846153846156	-1.404469298201515e-7
0.8307692307692308	0.046153846153846156	-1.8649003413198403e-7
0.8461538461538463	0.046153846153846156	-4.349176725644006e-7
0.8615384615384616	0.046153846153846156	-6.583164710167769e-7
0.8769230769230769	0.046153846153846156	-1.2405124548153028e-6
0.8923076923076924	0.046153846153846156	-2.6364330967025043e-7
0.9076923076923078	0.046153846153846156	3.08852092398424e-6
0.9230769230769231	0.046153846153846156	1.9530195410251406e-6
0.9384615384615385	0.046153846153846156	2.6107897141821403e-6
0.9538461538461539	0.046153846153846156	5.801406188474695e-7
0.9692307692307693	0.046153846153846156	9.504871575373352e-7
0.9846153846153847	0.046153846153846156	3.168772278341131e-6
0.49230769230769234	0.06153846153846154	9.049355863954068e-15
0.5076923076923077	0.06153846153846154	3.659995731233823e-14
0.5230769230769231	0.06153846153846154	-4.2040692718112734e-14
0.5384615384615385	0.06153846153846154	-1.637693267471505e-13
0.5538461538461539	0.06153846153846154	1.877076238742631e-13
0.5692307692307692	0.06153846153846154	6.999428080022935e-13
0.5846153846153846	0.06153846153846154	-7.945364941005615e-13
0.6000000000000001	0.06153846153846154	-2.8153953611794417e-12
0.6153846153846154	0.06153846153846154	3.1894787229902944e-12
0.6307692307692307	0.06153846153846154	1.063122967006676e-11
0.6461538461538462	0.06153846153846154	-1.144724064575823e-11
0.6615384615384616	0.06153846153846154	-3.543473734837609e-11
0.676923076923077	0.06153846153846154	4.2056059682712906e-11
0.6923076923076923	0.06153846153846154	1.1924065936602809e-10
0.7076923076923077	0.06153846153846154	-8.463184266740133e-11
0.7230769230769232	0.06153846153846154	-1.9281664241185674e-10
0.7384615384615385	0.06153846153846154	7.253265025481602e-10
0.7538461538461538	0.06153846153846154	1.6952590684988686e-9
0.7692307692307693	0.06153846153846154	2.8304615624818228e-9
0.7846153846153847	0.06153846153846154	9.21844641385932e-9
0.8	0.06153846153846154	3.67353188466715e-8
0.8153846153846154	0.06153846153846154	6.742651140025753e-8
0.8307692307692308	0.06153846153846154	2.59510452551878e-7
0.8461538461538463	0.06153846153846154	5.684396780574133e-7
0.8615384615384616	0.06153846153846154	5.247944655237642e-7
0.8769230769230769	0.06153846153846154	9.082240152116267e-8
0.8923076923076924	0.06153846153846154	1.4133333629643906e-6
0.9076923076923078	0.06153846153846154	3.609414750739778e-6
0.9230769230769231	0.06153846153846154	-8.650955215749159e-6
0.9384615384615385	0.06153846153846154	-3.1276951431609004e-5
0.9538461538461539	0.06153846153846154	-4.4366079459848784e-5
0.9692307692307693	0.06153846153846154	-4.300758720189889e-5
0.9846153846153847	0.06153846153846154	-2.689236375610436e-5
0.49230769230769234	0.07692307692307693	1.6594060728578783e-14
0.5076923076923077	0.07692307692307693	1.0319573817989911e-13
0.5230769230769231	0.07692307692307693	-7.977403441778916e-14
0.5384615384615385	0.07692307692307693	-4.888515086119486e-13
0.5538461538461539	0.07692307692307693	3.696221546852858e-13
0.5692307692307692	0.07692307692307693	2.2140931020855458e-12
0.5846153846153846	0.07692307692307693	-1.6308886754018474e-12
0.6000000000000001	0.07692307692307693	-9.43962290260009e-12
0.6153846153846154	0.07692307692307693	6.852229545957092e-12
0.6307692307692307	0.07692307692307693	3.7450238503539676e-11
0.6461538461538462	0.07692307692307693	-2.61546023215886e-11
0.6615384615384616	0.07692307692307693	-1.310781065169367e-10
0.676923076923077	0.07692307692307693	1.0202160357692879e-10
0.6923076923076923	0.07692307692307693	4.359363271614518e-10
0.7076923076923077	0.07692307692307693	-2.530576632530245e-10
0.7230769230769232	0.07692307692307693	-8.274583527487393e-10
0.7384615384615385	0.07692307692307693	2.0420421353036475e-9
0.7538461538461538	0.07692307692307693	7.035630912017054e-9
0.7692307692307693	0.07692307692307693	6.319021154999232e-9
0.7846153846153847	0.07692307692307693	2.266335685047839e-8
0.8	0.07692307692307693	1.1910788882304373e-7
0.8153846153846154	0.07692307692307693	5.023405029197274e-7
0.8307692307692308	0.07692307692307693	9.770989537783126e-7
0.8461538461538463	0.07692307692307693	3.306596734354856e-6
0.8615384615384616	0.07692307692307693	3.480457521168066e-6
0.8769230769230769	0.07692307692307693	3.829258295717085e-6
0.8923076923076924	0.07692307692307693	6.380323672571187e-6
0.9076923076923078	0.07692307692307693	1.004059359309881e-5
0.9230769230769231	0.07692307692307693	-1.743547006181306e-5
0.9384615384615385	0.07692307692307693	-9.81467323819222e-5
0.9538461538461539	0.07692307692307693	-0.00012720509144163703
0.9692307692307693	0.07692307692307693	-0.00012516756436608178
0.9846153846153847	0.07692307692307693	-9.117581171776126e-5
0.49230769230769234	0.09230769230769231	3.4500899990312384e-14
0.5076923076923077	0.09230769230769231	1.536702711754068e-13
0.5230769230769231	0.09230769230769231	-1.7709197493751675e-13
0.5384615384615385	0.09230769230769231	-7.638972452470856e-13
0.5538461538461539	0.09230769230769231	8.831265991737484e-13
0.5692307692307692	0.09230769230769231	3.6689901614282875e-12
0.5846153846153846	0.09230769230769231	-4.252194588111986e-12
0.6000000000000001	0.09230769230769231	-1.689293370790821e-11
0.6153846153846154	0.09230769230769231	1.9480327064551212e-11
0.6307692307692307	0.09230769230769231	7.33598810011422e-11
0.6461538461538462	0.09230769230769231	-8.465551718309327e-11
0.6615384615384616	0.09230769230769231	-2.984301607797266e-10
0.676923076923077	0.09230769230769231	3.274866637197345e-10
0.6923076923076923	0.09230769230769231	1.0643694146359525e-9
0.7076923076923077	0.09230769230769231	-1.2472480785443798e-9
0.7230769230769232	0.09230769230769231	-3.6776272511753804e-9
0.7384615384615385	0.09230769230769231	2.4630434686204726e-9
0.7538461538461538	0.09230769230769231	5.992456963537266e-9
0.7692307692307693	0.09230769230769231	-1.934710903055355e-8
0.7846153846153847	0.09230769230769231	-5.022777566968548e-8
0.8	0.09230769230769231	-9.154347000383663e-8
0.8153846153846154	0.09230769230769231	-2.3682946215439843e-7
0.8307692307692308	0.09230769230769231	-1.2426099945436416e-6
0.8461538461538463	0.09230769230769231	-2.42392203009103e-6
0.8615384615384616	0.09230769230769231	-4.363132225431892e-6
0.8769230769230769	0.09230769230769231	-7.541130909591148e-6
0.8923076923076924	0.09230769230769231	-2.6684510586971247e-6
0.9076923076923078	0.09230769230769231	1.3993884361145478e-5
0.9230769230769231	0.09230769230769231	-6.599007892431227e-6
0.9384615384615385	0.09230769230769231	-8.859366902285598e-5
0.9538461538461539	0.09230769230769231	-0.00011306424198892097
0.9692307692307693	0.09230769230769231	-0.00011120601953325492
0.9846153846153847	0.09230769230769231	-8.456757117908419e-5
0.49230769230769234	0.1076923076923077	5.717512148999882e-14
0.5076923076923077	0.1076923076923077	3.6838401634623635e-13
0.5230769230769231	0.1076923076923077	-3.0405897245217606e-13
0.5384615384615385	0.1076923076923077	-1.9551844100749886e-12
0.5538461538461539	0.1076923076923077	1.5753786681940849e-12
0.5692307692307692	0.1076923076923077	1.0082229642681218e-11
0.5846153846153846	0.1076923076923077	-7.902652180836645e-12
0.6000000000000001	0.1076923076923077	-5.0088741228134315e-11
0.6153846153846154	0.1076923076923077	3.78736343967126e-11
0.6307692307692307	0.1076923076923077	2.3605225826097205e-10
0.6461538461538462	0.1076923076923077	-1.7250940451568432e-10
0.6615384615384616	0.1076923076923077	-1.039159154735461e-9
0.676923076923077	0.1076923076923077	7.083003262859481e-10
0.6923076923076923	0.1076923076923077	4.030131450925526e-9
0.7076923076923077	0.1076923076923077	-2.8338481094357422e-9
0.7230769230769232	0.1076923076923077	-1.387047205359301e-8
0.7384615384615385	0.1076923076923077	6.723676015514837e-9
0.7538461538461538	0.1076923076923077	2.1724518177710347e-8
0.7692307692307693	0.1076923076923077	-5.156588289772192e-8
0.7846153846153847	0.1076923076923077	-1.1891972717433042e-7
0.8	0.1076923076923077	-2.044603776933921e-7
0.8153846153846154	0.1076923076923077	-1.1980630068212159e-6
0.8307692307692308	0.1076923076923077	-4.369345559537364e-6
0.8461538461538463	0.1076923076923077	-1.8020855449248493e-5
0.8615384615384616	0.1076923076923077	-2.159224629772054e-5
0.8769230769230769	0.1076923076923077	-3.986875914715153e-5
0.8923076923076924	0.1076923076923077	-3.6413441856115205e-5
0.9076923076923078	0.1076923076923077	2.1588181152859996e-5
0.9230769230769231	0.1076923076923077	3.202500150404726e-5
0.9384615384615385	0.1076923076923077	-8.488946258375967e-6
0.9538461538461539	0.1076923076923077	2.8235596118384598e-6
0.9692307692307693	0.1076923076923077	6.0510469708409674e-6
0.9846153846153847	0.1076923076923077	-7.8127058955467e-6
0.49230769230769234	0.12307692307692308	9.625033657122474e-14
0.5076923076923077	0.12307692307692308	4.773839607141831e-13
0.5230769230769231	0.12307692307692308	-5.417090046082433e-13
0.5384615384615385	0.12307692307692308	-2.6198485352357413e-12
0.5538461538461539	0.12307692307692308	2.999654277116645e-12
0.5692307692307692	0.12307692307692308	1.4079763515088967e-11
0.5846153846153846	0.12307692307692308	-1.625934097693354e-11
0.6000000000000001	0.12307692307692308	-7.363430003367784e-11
0.6153846153846154	0.12307692307692308	8.584940686509955e-11
0.6307692307692307	0.12307692307692308	3.72108636363521e-10
0.6461538461538462	0.12307692307692308	-4.3565149010880874e-10
0.6615384615384616	0.12307692307692308	-1.788940448998884e-9
0.676923076923077	0.12307692307692308	2.119799277448397e-9
0.6923076923076923	0.12307692307692308	8.116612293301931e-9
0.7076923076923077	0.12307692307692308	-9.312895634791715e-9
0.7230769230769232	0.12307692307692308	-3.2562453650125997e-8
0.7384615384615385	0.12307692307692308	3.970924968820417e-8
0.7538461538461538	0.12307692307692308	1.2265520045632886e-7
0.7692307692307693	0.12307692307692308	-9.281383573631727e-8
0.7846153846153847	0.12307692307692308	-2.183647303972904e-7
0.8	0.12307692307692308	5.417448352650129e-7
0.8153846153846154	0.12307692307692308	1.3008228629973667e-6
0.8307692307692308	0.12307692307692308	4.266585703361213e-6
0.8461538461538463	0.12307692307692308	1.0015716103187233e-5
0.8615384615384616	0.12307692307692308	2.9597385643781802e-5
0.8769230769230769	0.12307692307692308	5.3529360924780983e-5
0.8923076923076924	0.12307692307692308	2.2752840078485754e-5
0.9076923076923078	0.12307692307692308	-4.923284053434019e-5
0.9230769230769231	0.12307692307692308	-4.380342122567066e-6
0.9384615384615385	0.12307692307692308	0.00014786507044324272
0.9538461538461539	0.12307692307692308	0.00025487212729358334
0.9692307692307693	0.12307692307692308	0.00026847510127010353
0.9846153846153847	0.12307692307692308	0.00017534144819583198
0.49230769230769234	0.13846153846153847	1.3853559653367422e-13
0.5076923076923077	0.13846153846153847	8.972443853374138e-13
0.5230769230769231	0.13846153846153847	-8.096782751118693e-13
0.5384615384615385	0.13846153846153847	-5.27384387497201e-12
0.5538461538461539	0.13846153846153847	4.671634503957421e-12
0.5692307692307692	0.13846153846153847	3.0589072454327835e-11
0.5846153846153846	0.13846153846153847	-2.6487613917808995e-11
0.6000000000000001	0.13846153846153847	-1.7423981153257368e-10
0.6153846153846154	0.13846153846153847	1.468483699531073e-10
0.6307692307692307	0.13846153846153847	9.688080849789685e-10
0.6461538461538462	0.13846153846153847	-7.866410289486456e-10
0.6615384615384616	0.13846153846153847	-5.195693497216565e-9
0.676923076923077	0.13846153846153847	4.048281871717605e-9
0.6923076923076923	0.13846153846153847	2.656432220056529e-8
0.7076923076923077	0.13846153846153847	-1.903698495097259e-8
0.7230769230769232	0.13846153846153847	-1.2364406138158128e-7
0.7384615384615385	0.13846153846153847	8.515221114954734e-8
0.7538461538461538	0.13846153846153847	5.189082475227284e-7
0.7692307692307693	0.13846153846153847	-2.2707255227965415e-7
0.7846153846153847	0.13846153846153847	-1.252410051902903e-6
0.8	0.13846153846153847	1.240041728193775e-6
0.8153846153846154	0.13846153846153847	2.8754634110826808e-6
0.8307692307692308	0.13846153846153847	1.1401588897697117e-5
0.8461538461538463	0.13846153846153847	7.793337252768795e-5
0.8615384615384616	0.13846153846153847	0.00013015033585771365
0.8769230769230769	0.13846153846153847	0.0003490935555739769
0.8923076923076924	0.13846153846153847	0.000270585860229584
0.9076923076923078	0.13846153846153847	-0.0003628721623828408
0.9230769230769231	0.13846153846153847	-0.0002741587210399195
0.9384615384615385	0.13846153846153847	0.0004775331904301076
0.9538461538461539	0.13846153846153847	0.0007284005254189242
0.9692307692307693	0.13846153846153847	0.0007657115301899333
0.9846153846153847	0.13846153846153847	0.0005687791449785452
0.49230769230769234	0.15384615384615385	1.7913623861036207e-13
0.5076923076923077	0.15384615384615385	1.0077873220156668e-12
0.5230769230769231	0.15384615384615385	-1.0953534322412113e-12
0.5384615384615385	0.15384615384615385	-6.053464447763167e-12
0.5538461538461539	0.15384615384615385	6.655673818777756e-12
0.5692307692307692	0.15384615384615385	3.6015711534971256e-11
0.5846153846153846	0.15384615384615385	-4.0117170071490093e-11
0.6000000000000001	0.15384615384615385	-2.1163503033369905e-10
0.6153846153846154	0.15384615384615385	2.390264719131654e-10
0.6307692307692307	0.15384615384615385	1.2223882596198032e-9
0.6461538461538462	0.15384615384615385	-1.404555315650126e-9
0.6615384615384616	0.15384615384615385	-6.906381131329306e-9
0.676923076923077	0.15384615384615385	8.053792756828267e-9
0.6923076923076923	0.15384615384615385	3.767867366311006e-8
0.7076923076923077	0.15384615384615385	-4.520601091270276e-8
0.7230769230769232	0.15384615384615385	-1.9763628830578058e-7
0.7384615384615385	0.15384615384615385	2.3612813853781452e-7
0.7538461538461538	0.15384615384615385	9.425185022615494e-7
0.7692307692307693	0.15384615384615385	-1.2343541975046237e-6
0.7846153846153847	0.15384615384615385	-4.293622523876887e-6
0.8	0.15384615384615385	4.305990847586014e-6
0.8153846153846154	0.15384615384615385	1.1375706949002245e-5
0.8307692307692308	0.15384615384615385	-2.5652759257782044e-5
0.8461538461538463	0.15384615384615385	-5.594744440933137e-5
0.8615384615384616	0.15384615384615385	-0.00015213626397607023
0.8769230769230769	0.15384615384615385	-0.00037546997908422105
0.8923076923076924	0.15384615384615385	-0.00024420943671933984
0.9076923076923078	0.15384615384615385	0.00022263175266022797
0.9230769230769231	0.15384615384615385	0.00041439913076253234
0.9384615384615385	0.15384615384615385	0.0005970554065719168
0.9538461538461539	0.15384615384615385	0.0007045147734358034
0.9692307692307693	0.15384615384615385	0.0007862208687658969
0.9846153846153847	0.15384615384615385	0.0006230931212021512
0.49230769230769234	0.16923076923076924	2.0417099039940042e-13
0.5076923076923077	0.16923076923076924	1.275172597536989e-12
0.5230769230769231	0.16923076923076924	-1.3010076372744884e-12
0.5384615384615385	0.16923076923076924	-8.216315630517739e-12
0.5538461538461539	0.16923076923076924	8.272832207917969e-12
0.5692307692307692	0.16923076923076924	5.285847599998276e-11
0.5846153846153846	0.16923076923076924	-5.2438541848250505e-11
0.6000000000000001	0.16923076923076924	-3.391589402090909e-10
0.6153846153846154	0.16923076923076924	3.305549605397149e-10
0.6307692307692307	0.16923076923076924	2.16574569430932e-9
0.6461538461538462	0.16923076923076924	-2.068115464299431e-9
0.6615384615384616	0.16923076923076924	-1.3729975217391428e-8
0.676923076923077	0.16923076923076924	1.2743689875171471e-8
0.6923076923076923	0.16923076923076924	8.58518846818682e-8
0.7076923076923077	0.16923076923076924	-7.728014998246691e-8
0.7230769230769232	0.16923076923076924	-5.273304896966388e-7
0.7384615384615385	0.16923076923076924	4.4497085881567995e-7
0.7538461538461538	0.16923076923076924	3.0970121919875684e-6
0.7692307692307693	0.16923076923076924	-2.5116198446252554e-6
0.7846153846153847	0.16923076923076924	-1.7483094564434247e-5
0.8	0.16923076923076924	1.041245936628093e-5
0.8153846153846154	0.16923076923076924	7.779043958868216e-5
0.8307692307692308	0.16923076923076924	-5.5624581674933156e-5
0.8461538461538463	0.16923076923076924	-0.0003400474205926447
0.8615384615384616	0.16923076923076924	-0.0005233912619299183
0.8769230769230769	0.16923076923076924	-0.0027722064155835005
0.8923076923076924	0.16923076923076924	-0.0024121640250510056
0.9076923076923078	0.16923076923076924	0.0027045241798274787
0.9230769230769231	0.16923076923076924	0.002733382785704817
0.9384615384615385	0.16923076923076924	8.080405133295858e-5
0.9538461538461539	0.16923076923076924	-4.5881873397914975e-6
0.9692307692307693	0.16923076923076924	0.0003405935699094364
0.9846153846153847	0.16923076923076924	0.0004264019907378988
0.49230769230769234	0.18461538461538463	1.75166054250787e-13
0.5076923076923077	0.18461538461538463	1.1915543686155448e-12
0.5230769230769231	0.18461538461538463	-1.1657193288780453e-12
0.5384615384615385	0.18461538461538463	-7.816816853957367e-12
0.5538461538461539	0.18461538461538463	7.760300276557137e-12
0.5692307692307692	0.18461538461538463	5.125025048086744e-11
0.5846153846153846	0.18461538461538463	-5.1670184632599696e-11
0.6000000000000001	0.18461538461538463	-3.355598929247917e-10
0.6153846153846154	0.18461538461538463	3.441638725941677e-10
0.6307692307692307	0.18461538461538463	2.1921009048906067e-9
0.6461538461538462	0.18461538461538463	-2.289731134900496e-9
0.6615384615384616	0.18461538461538463	-1.425093304289394e-8
0.676923076923077	0.18461538461538463	1.52372183851139e-8
0.6923076923076923	0.18461538461538463	9.206478723706089e-8
0.7076923076923077	0.18461538461538463	-1.0063652193646218e-7
0.7230769230769232	0.18461538461538463	-5.855451714336578e-7
0.7384615384615385	0.18461538461538463	6.679048023146167e-7
0.7538461538461538	0.18461538461538463	3.6764148563423772e-6
0.7692307692307693	0.18461538461538463	-4.26180720370469e-6
0.7846153846153847	0.18461538461538463	-2.175273082532678e-5
0.8	0.18461538461538463	2.88233660234801e-5
0.8153846153846154	0.18461538461538463	0.00012871045111930994
0.8307692307692308	0.18461538461538463	-0.00015087630903305895
0.8461538461538463	0.18461538461538463	-0.0005163063821331877
0.8615384615384616	0.18461538461538463	0.0013797450646557507
0.8769230769230769	0.18461538461538463	0.0033716672360471554
0.8923076923076924	0.18461538461538463	0.0018127032045873507
0.9076923076923078	0.18461538461538463	-0.0014487322702163561
0.9230769230769231	0.18461538461538463	-0.00398917469531594
0.9384615384615385	0.18461538461538463	-0.0037136042799313738
0.9538461538461539	0.18461538461538463	-0.0018552356243636296
0.9692307692307693	0.18461538461538463	-0.0005566308728525222
0.9846153846153847	0.18461538461538463	3.095079151374484e-5
0.49230769230769234	0.2	1.0155896821796105e-13
0.5076923076923077	0.2	4.834130457075687e-13
0.5230769230769231	0.2	-7.347922190935837e-13
0.5384615384615385	0.2	-3.678726428068496e-12
0.5538461538461539	0.2	5.301741477217714e-12
0.5692307692307692	0.2	2.7718758832356966e-11
0.5846153846153846	0.2	-3.826620558817317e-11
0.6000000000000001	0.2	-2.080170624688279e-10
0.6153846153846154	0.2	2.771167751455945e-10
0.6307692307692307	0.2	1.5621710712435914e-9
0.6461538461538462	0.2	-2.0180310534826205e-9
0.6615384615384616	0.2	-1.1783083097834516e-8
0.676923076923077	0.2	1.4829490577270166e-8
0.6923076923076923	0.2	8.960602988337302e-8
0.7076923076923077	0.2	-1.099860915007569e-7
0.7230769230769232	0.2	-6.882872685358492e-7
0.7384615384615385	0.2	8.296098734146942e-7
0.7538461538461538	0.2	5.366785239618481e-6
0.7692307692307693	0.2	-6.295057396362012e-6
0.7846153846153847	0.2	-4.230252312645704e-5
0.8	0.2	4.9710148863852225e-5
0.8153846153846154	0.2	0.00034281658530306905
0.8307692307692308	0.2	-0.00037657244603849513
0.8461538461538463	0.2	-0.002745126851339587
0.8615384615384616	0.2	0.003395930678862167
0.8769230769230769	0.2	0.024215894722845015
0.8923076923076924	0.2	0.018889509509885605
0.9076923076923078	0.2	-0.018045960246176548
0.9230769230769231	0.2	-0.02525072349303309
0.9384615384615385	0.2	-0.009801781331705148
0.9538461538461539	0.2	-0.003857089637657099
0.9692307692307693	0.2	-0.0014538027087959069
0.9846153846153847	0.2	-0.00045693843215666245
0.49230769230769234	0.2153846153846154	-3.67836714647705e-14
0.5076923076923077	0.2153846153846154	1.024231255739167e-13
0.5230769230769231	0.2153846153846154	1.4895604781209834e-13
0.5384615384615385	0.2153846153846154	-1.2473431382501135e-12
0.5538461538461539	0.2153846153846154	-3.7567191089910446e-13
0.5692307692307692	0.2153846153846154	1.211651480070269e-11
0.5846153846153846	0.2153846153846154	-1.5690680448864801e-12
0.6000000000000001	0.2153846153846154	-1.0730392946242642e-10
0.6153846153846154	0.2153846153846154	3.820421678565983e-11
0.6307692307692307	0.2153846153846154	9.074193463861689e-10
0.6461538461538462	0.2153846153846154	-4.515593641471399e-10
0.6615384615384616	0.2153846153846154	-7.498531744596994e-9
0.676923076923077	0.2153846153846154	4.452124265161344e-9
0.6923076923076923	0.2153846153846154	6.126130012557245e-8
0.7076923076923077	0.2153846153846154	-4.088123850818857e-8
0.7230769230769232	0.2153846153846154	-5.00293504882526e-7
0.7384615384615385	0.2153846153846154	3.5897090000368097e-7
0.7538461538461538	0.2153846153846154	4.0835651383630296e-6
0.7692307692307693	0.2153846153846154	-3.1552929816194987e-6
0.7846153846153847	0.2153846153846154	-3.389162307035292e-5
0.8	0.2153846153846154	2.6483997332957733e-5
0.8153846153846154	0.2153846153846154	0.0002781386285437183
0.8307692307692308	0.2153846153846154	-0.0002443827678082922
0.8461538461538463	0.2153846153846154	-0.0024337864314294506
0.8615384615384616	0.2153846153846154	0.0017829826039068705
0.8769230769230769	0.2153846153846154	0.01886245878702662
0.8923076923076924	0.2153846153846154	0.015231387678728081
0.9076923076923078	0.2153846153846154	-0.014555241995841663
0.9230769230769231	0.2153846153846154	-0.019347324963434023
0.9384615384615385	0.2153846153846154	-0.006305304956233901
0.9538461538461539	0.2153846153846154	-0.002237135925798589
0.9692307692307693	0.2153846153846154	-0.0008641489325522253
0.9846153846153847	0.2153846153846154	-0.0003244988513793657
0.49230769230769234	0.23076923076923078	-1.9554955918684096e-13
0.5076923076923077	0.23076923076923078	-1.4588006189180222e-12
0.5230769230769231	0.23076923076923078	1.2026288572066708e-12
0.5384615384615385	0.23076923076923078	9.133765342020393e-12
0.5538461538461539	0.23076923076923078	-7.455905332283004e-12
0.5692307692307692	0.23076923076923078	-5.778069341568094e-11
0.5846153846153846	0.23076923076923078	4.6704614486276934e-11
0.6000000000000001	0.23076923076923078	3.702211937207954e-10
0.6153846153846154	0.23076923076923078	-2.9636032660638175e-10
0.6307692307692307	0.23076923076923078	-2.4092168501253252e-9
0.6461538461538462	0.23076923076923078	1.912827683570029e-9
0.6615384615384616	0.23076923076923078	1.598271834729155e-8
0.676923076923077	0.23076923076923078	-1.2589434769874149e-8
0.6923076923076923	0.23076923076923078	-1.0838634823207569e-7
0.7076923076923077	0.23076923076923078	8.523870913107377e-8
0.7230769230769232	0.23076923076923078	7.559577672517537e-7
0.7384615384615385	0.23076923076923078	-5.900637271382884e-7
0.7538461538461538	0.23076923076923078	-5.408811091266423e-6
0.7692307692307693	0.23076923076923078	4.3093349151592965e-6
0.7846153846153847	0.23076923076923078	4.038815657134423e-5
0.8	0.23076923076923078	-3.104033492774306e-5
0.8153846153846154	0.23076923076923078	-0.00030364285937675153
0.8307692307692308	0.23076923076923078	0.00026340961896716977
0.8461538461538463	0.23076923076923078	0.002521154114142583
0.8615384615384616	0.23076923076923078	-0.001642899794212475
0.8769230769230769	0.23076923076923078	-0.018124442536932003
0.8923076923076924	0.23076923076923078	-0.014615188265716741
0.9076923076923078	0.23076923076923078	0.013759582283016514
0.9230769230769231	0.23076923076923078	0.018540623326873226
0.9384615384615385	0.23076923076923078	0.006245425355967286
0.9538461538461539	0.23076923076923078	0.0021584027832139956
0.9692307692307693	0.23076923076923078	0.0006392447157300764
0.9846153846153847	0.23076923076923078	0.00010349491915654773
0.49230769230769234	0.24615384615384617	-3.3337777233285953e-13
0.5076923076923077	0.24615384615384617	-1.8375640037914643e-12
0.5230769230769231	0.24615384615384617	2.0937357655028158e-12
0.5384615384615385	0.24615384615384617	1.1579421315960803e-11
0.5538461538461539	0.24615384615384617	-1.3257281325698192e-11
0.5692307692307692	0.24615384615384617	-7.367947226079754e-11
0.5846153846153846	0.24615384615384617	8.475555119020155e-11
0.6000000000000001	0.24615384615384617	4.743167078537223e-10
0.6153846153846154	0.24615384615384617	-5.48177574968136e-10
0.6307692307692307	0.24615384615384617	-3.0968667691381454e-9
0.6461538461538462	0.24615384615384617	3.5932559356934415e-9
0.6615384615384616	0.24615384615384617	2.0559481051392424e-8
0.676923076923077	0.24615384615384617	-2.3952764628809824e-8
0.6923076923076923	0.24615384615384617	-1.3928649216372467e-7
0.7076923076923077	0.24615384615384617	1.6243413126472658e-7
0.7230769230769232	0.24615384615384617	9.647140181625063e-7
0.7384615384615385	0.24615384615384617	-1.1306080582759716e-6
0.7538461538461538	0.24615384615384617	-6.875945838760584e-6
0.7692307692307693	0.24615384615384617	7.97542201486771e-6
0.7846153846153847	0.24615384615384617	5.010903098161693e-5
0.8	0.24615384615384617	-5.94568526252181e-5
0.8153846153846154	0.24615384615384617	-0.00038267804929585755
0.8307692307692308	0.24615384615384617	0.0004229112897054393
0.8461538461538463	0.24615384615384617	0.0028854660506411655
0.8615384615384616	0.24615384615384617	-0.0037637203705712732
0.8769230769230769	0.24615384615384617	-0.02511724014149122
0.8923076923076924	0.24615384615384617	-0.019342379754345357
0.9076923076923078	0.24615384615384617	0.018531185261701864
0.9230769230769231	0.24615384615384617	0.02636785982689372
0.9384615384615385	0.24615384615384617	0.010668383229980942
0.9538461538461539	0.24615384615384617	0.004066479946922327
0.9692307692307693	0.24615384615384617	0.0012396330530671127
0.9846153846153847	0.24615384615384617	0.0001796367722406105
0.49230769230769234	0.26153846153846155	-4.061717509104897e-13
0.5076923076923077	0.26153846153846155	-2.5446735156021336e-12
0.5230769230769231	0.26153846153846155	2.537596845766415e-12
0.5384615384615385	0.26153846153846155	1.5891204963086497e-11
0.5538461538461539	0.26153846153846155	-1.5929429914663858e-11
0.5692307692307692	0.26153846153846155	-9.962694073287626e-11
0.5846153846153846	0.26153846153846155	1.0048887956254064e-10
0.6000000000000001	0.26153846153846155	6.269399517522915e-10
0.6153846153846154	0.26153846153846155	-6.373276213067389e-10
0.6307692307692307	0.26153846153846155	-3.959441252633758e-9
0.6461538461538462	0.26153846153846155	4.061469111306846e-9
0.6615384615384616	0.26153846153846155	2.506818338296192e-8
0.676923076923077	0.26153846153846155	-2.6041143801883782e-8
0.6923076923076923	0.26153846153846155	-1.5907151180696782e-7
0.7076923076923077	0.26153846153846155	1.6723976518199644e-7
0.7230769230769232	0.26153846153846155	1.00683665867297e-6
0.7384615384615385	0.26153846153846155	-1.085372259102853e-6
0.7538461538461538	0.26153846153846155	-6.377651367678757e-6
0.7692307692307693	0.26153846153846155	6.921402854143979e-6
0.7846153846153847	0.26153846153846155	3.9463179578775296e-5
0.8	0.26153846153846155	-4.628427564558347e-5
0.8153846153846154	0.26153846153846155	-0.00024812247409260695
0.8307692307692308	0.26153846153846155	0.0002678488393035778
0.8461538461538463	0.26153846153846155	0.0013490921566840027
0.8615384615384616	0.26153846153846155	-0.0021926346098264785
0.8769230769230769	0.26153846153846155	-0.009253517170782079
0.8923076923076924	0.26153846153846155	-0.006183375138541135
0.9076923076923078	0.26153846153846155	0.006202727886193185
0.9230769230769231	0.26153846153846155	0.010594296683969424
0.9384615384615385	0.26153846153846155	0.006074170750105563
0.9538461538461539	0.26153846153846155	0.0022799036813923776
0.9692307692307693	0.26153846153846155	0.00015357373734056225
0.9846153846153847	0.26153846153846155	-0.0005441779232960883
0.49230769230769234	0.27692307692307694	-4.208006846175561e-13
0.5076923076923077	0.27692307692307694	-2.5877989451495237e-12
0.5230769230769231	0.27692307692307694	2.594875614985242e-12
0.5384615384615385	0.27692307692307694	1.607007948764496e-11
0.5538461538461539	0.27692307692307694	-1.6031854536067598e-11
0.5692307692307692	0.27692307692307694	-1.0006831778405463e-10
0.5846153846153846	0.27692307692307694	9.920637895439025e-11
0.6000000000000001	0.27692307692307694	6.246505596019506e-10
0.6153846153846154	0.27692307692307694	-6.142628900475032e-10
0.6307692307692307	0.27692307692307694	-3.9054729852871265e-9
0.6461538461538462	0.27692307692307694	3.803445126614039e-9
0.6615384615384616	0.27692307692307694	2.443718487182374e-8
0.676923076923077	0.27692307692307694	-2.346422445290188e-8
0.6923076923076923	0.27692307692307694	-1.5256310620800112e-7
0.7076923076923077	0.27692307692307694	1.443948528329725e-7
0.7230769230769232	0.27692307692307694	9.496834900053494e-7
0.7384615384615385	0.27692307692307694	-8.711478895754664e-7
0.7538461538461538	0.27692307692307694	-5.819551452036799e-6
0.7692307692307693	0.27692307692307694	5.275799965571577e-6
0.7846153846153847	0.27692307692307694	3.547430581750739e-5
0.8	0.27692307692307694	-2.8653209750699216e-5
0.8153846153846154	0.27692307692307694	-0.00019930858043050865
0.8307692307692308	0.27692307692307694	0.0001795822152195378
0.8461538461538463	0.27692307692307694	0.001190811927198394
0.8615384615384616	0.27692307692307694	-0.0003472694740559179
0.8769230769230769	0.27692307692307694	-0.003320197066935271
0.8923076923076924	0.27692307692307694	-0.0021397097888960865
0.9076923076923078	0.27692307692307694	0.0020694264639767855
0.9230769230769231	0.27692307692307694	0.003933049999019436
0.9384615384615385	0.27692307692307694	0.0022124302542845444
0.9538461538461539	0.27692307692307694	0.00028372114040608847
0.9692307692307693	0.27692307692307694	-0.000902733012596118
0.9846153846153847	0.27692307692307694	-0.0010515913535604903
0.49230769230769234	0.2923076923076923	-3.7229220184721445e-13
0.5076923076923077	0.2923076923076923	-2.0958416875886455e-12
0.5230769230769231	0.2923076923076923	2.244379836865665e-12
0.5384615384615385	0.2923076923076923	1.251893869198565e-11
0.5538461538461539	0.2923076923076923	-1.350690297368365e-11
0.5692307692307692	0.2923076923076923	-7.450143250636413e-11
0.5846153846153846	0.2923076923076923	8.107381709630667e-11
0.6000000000000001	0.2923076923076923	4.4108751572323153e-10
0.6153846153846154	0.2923076923076923	-4.845327947715987e-10
0.6307692307692307	0.2923076923076923	-2.5920661789209554e-9
0.6461538461538462	0.2923076923076923	2.8801662558180998e-9
0.6615384615384616	0.2923076923076923	1.5085593131259107e-8
0.676923076923077	0.2923076923076923	-1.6945574972018636e-8
0.6923076923076923	0.2923076923076923	-8.647647116753589e-8
0.7076923076923077	0.2923076923076923	9.885433258980027e-8
0.7230769230769232	0.2923076923076923	4.875687176453036e-7
0.7384615384615385	0.2923076923076923	-5.604329576141774e-7
0.7538461538461538	0.2923076923076923	-2.654067741504477e-6
0.7692307692307693	0.2923076923076923	3.178181417633077e-6
0.7846153846153847	0.2923076923076923	1.4179199168963095e-5
0.8	0.2923076923076923	-1.6126543051629016e-5
0.8153846153846154	0.2923076923076923	-6.797302279621002e-5
0.8307692307692308	0.2923076923076923	9.104450510874807e-5
0.8461538461538463	0.2923076923076923	0.00033696639152660303
0.8615384615384616	0.2923076923076923	-0.0003119345660796598
0.8769230769230769	0.2923076923076923	-0.001339670107672804
0.8923076923076924	0.2923076923076923	-0.0009240716877505338
0.9076923076923078	0.2923076923076923	0.00048225948592479765
0.9230769230769231	0.2923076923076923	0.0010566683201811784
0.9384615384615385	0.2923076923076923	1.710997681213342e-5
0.9538461538461539	0.2923076923076923	-0.000996385512251414
0.9692307692307693	0.2923076923076923	-0.001538304725365598
0.9846153846153847	0.2923076923076923	-0.0013011236291447196
0.49230769230769234	0.3076923076923077	-2.9639946150511985e-13
0.5076923076923077	0.3076923076923077	-1.8878699275685078e-12
0.5230769230769231	0.3076923076923077	1.7393317782914884e-12
0.5384615384615385	0.3076923076923077	1.1134713027918463e-11
0.5538461538461539	0.3076923076923077	-1.0146748746220462e-11
0.5692307692307692	0.3076923076923077	-6.528975875192734e-11
0.5846153846153846	0.3076923076923077	5.87173741619848e-11
0.6000000000000001	0.3076923076923077	3.7974669266567043e-10
0.6153846153846154	0.3076923076923077	-3.363014136173032e-10
0.6307692307692307	0.3076923076923077	-2.185109106803632e-9
0.6461538461538462	0.3076923076923077	1.8970090299064875e-9
0.6615384615384616	0.3076923076923077	1.237888780410528e-8
0.676923076923077	0.3076923076923077	-1.051890596334575e-8
0.6923076923076923	0.3076923076923077	-6.877981427520315e-8
0.7076923076923077	0.3076923076923077	5.6401952852938774e-8
0.7230769230769232	0.3076923076923077	3.695595812946811e-7
0.7384615384615385	0.3076923076923077	-2.966953413258073e-7
0.7538461538461538	0.3076923076923077	-1.9251879638159293e-6
0.7692307692307693	0.3076923076923077	1.4010742876873296e-6
0.7846153846153847	0.3076923076923077	9.098667601790039e-6
0.8	0.3076923076923077	-7.151323719124118e-6
0.8153846153846154	0.3076923076923077	-4.308769580452625e-5
0.8307692307692308	0.3076923076923077	2.001621349198821e-5
0.8461538461538463	0.3076923076923077	0.00012533847427425416
0.8615384615384616	0.3076923076923077	-0.0001503702997211974
0.8769230769230769	0.3076923076923077	-0.0006018553835915514
0.8923076923076924	0.3076923076923077	-0.0004985446140238419
0.9076923076923078	0.3076923076923077	-7.23634263740437e-5
0.9230769230769231	0.3076923076923077	-5.124454697459603e-6
0.9384615384615385	0.3076923076923077	-0.0007459423057607377
0.9538461538461539	0.3076923076923077	-0.001289737591653246
0.9692307692307693	0.3076923076923077	-0.0014946458982651035
0.9846153846153847	0.3076923076923077	-0.0011562675884477535
0.49230769230769234	0.3230769230769231	-2.1803284033975088e-13
0.5076923076923077	0.3230769230769231	-1.1187844752303635e-12
0.5230769230769231	0.3230769230769231	1.2458895044323592e-12
0.5384615384615385	0.3230769230769231	6.2938453424665e-12
0.5538461538461539	0.3230769230769231	-7.058531217683931e-12
0.5692307692307692	0.3230769230769231	-3.501365968395541e-11
0.5846153846153846	0.3230769230769231	3.955331425143634e-11
0.6000000000000001	0.3230769230769231	1.9207150645573138e-10
0.6153846153846154	0.3230769230769231	-2.1872223299056705e-10
0.6307692307692307	0.3230769230769231	-1.0357617797478276e-9
0.6461538461538462	0.3230769230769231	1.1874072522212414e-9
0.6615384615384616	0.3230769230769231	5.460146454444491e-9
0.676923076923077	0.3230769230769231	-6.320830973543927e-9
0.6923076923076923	0.3230769230769231	-2.8054111019245975e-8
0.7076923076923077	0.3230769230769231	3.244543360606667e-8
0.7230769230769232	0.3230769230769231	1.3835257170231803e-7
0.7384615384615385	0.3230769230769231	-1.6333044947052845e-7
0.7538461538461538	0.3230769230769231	-6.617830499353452e-7
0.7692307692307693	0.3230769230769231	7.419161053282488e-7
0.7846153846153847	0.3230769230769231	2.8735357790828288e-6
0.8	0.3230769230769231	-3.581908512684715e-6
0.8153846153846154	0.3230769230769231	-1.2828873187833549e-5
0.8307692307692308	0.3230769230769231	1.1183347396404603e-5
0.8461538461538463	0.3230769230769231	4.2136366194947945e-5
0.8615384615384616	0.3230769230769231	-6.563494909250778e-5
0.8769230769230769	0.3230769230769231	-0.0002182147866141637
0.8923076923076924	0.3230769230769231	-0.00019526623204504088
0.9076923076923078	0.3230769230769231	-6.742239636547787e-5
0.9230769230769231	0.3230769230769231	-5.823868050204578e-5
0.9384615384615385	0.3230769230769231	-0.0002476863042993382
0.9538461538461539	0.3230769230769231	-0.0004636458011306904
0.9692307692307693	0.3230769230769231	-0.00053594283838878
0.9846153846153847	0.3230769230769231	-0.00037096997717615495
0.49230769230769234	0.3384615384615385	-1.4139765142081456e-13
0.5076923076923077	0.3384615384615385	-9.056973701795302e-13
0.5230769230769231	0.3384615384615385	7.785923409775345e-13
0.5384615384615385	0.3384615384615385	4.992778626750613e-12
0.5538461538461539	0.3384615384615385	-4.228092751533182e-12
0.5692307692307692	0.3384615384615385	-2.711867685673883e-11
0.5846153846153846	0.3384615384615385	2.2579022289257905e-11
0.6000000000000001	0.3384615384615385	1.4462811151449054e-10
0.6153846153846154	0.3384615384615385	-1.1797738497965487e-10
0.6307692307692307	0.3384615384615385	-7.532519043501279e-10
0.6461538461538462	0.3384615384615385	6.016064318767141e-10
0.6615384615384616	0.3384615384615385	3.813129810161377e-9
0.676923076923077	0.3384615384615385	-2.952445291061941e-9
0.6923076923076923	0.3384615384615385	-1.8516937955394725e-8
0.7076923076923077	0.3384615384615385	1.4125615368574026e-8
0.7230769230769232	0.3384615384615385	8.645478873413791e-8
0.7384615384615385	0.3384615384615385	-6.147691096592749e-8
0.7538461538461538	0.3384615384615385	-3.677501758275821e-7
0.7692307692307693	0.3384615384615385	2.876171204346784e-7
0.7846153846153847	0.3384615384615385	1.5824067891822945e-6
0.8	0.3384615384615385	-8.740340555804081e-7
0.8153846153846154	0.3384615384615385	-4.796696562806512e-6
0.8307692307692308	0.3384615384615385	6.442222354235458e-6
0.8461538461538463	0.3384615384615385	2.8624125664410588e-5
0.8615384615384616	0.3384615384615385	-5.12554276685075e-6
0.8769230769230769	0.3384615384615385	-5.150264886381623e-5
0.8923076923076924	0.3384615384615385	-3.828319831294423e-5
0.9076923076923078	0.3384615384615385	1.4778686322957166e-5
0.9230769230769231	0.3384615384615385	4.587836621783058e-5
0.9384615384615385	0.3384615384615385	5.717489293579901e-5
0.9538461538461539	0.3384615384615385	-1.1231474417207885e-6
0.9692307692307693	0.3384615384615385	-3.441635424349286e-5
0.9846153846153847	0.3384615384615385	-1.1576159128407214e-5
0.49230769230769234	0.35384615384615387	-9.159204258373906e-14
0.5076923076923077	0.35384615384615387	-4.3177230302724153e-13
0.5230769230769231	0.35384615384615387	4.908256457862933e-13
0.5384615384615385	0.35384615384615387	2.266238377809303e-12
0.5538461538461539	0.35384615384615387	-2.5884723532084756e-12
0.5692307692307692	0.35384615384615387	-1.1670990862913847e-11
0.5846153846153846	0.35384615384615387	1.3394326661625673e-11
0.6000000000000001	0.35384615384615387	5.875916211657014e-11
0.6153846153846154	0.35384615384615387	-6.76436537448008e-11
0.6307692307692307	0.35384615384615387	-2.8750375731297884e-10
0.6461538461538462	0.35384615384615387	3.325116972295844e-10
0.6615384615384616	0.35384615384615387	1.3612197207494248e-9
0.676923076923077	0.35384615384615387	-1.5671339705831237e-9
0.6923076923076923	0.35384615384615387	-6.142516401399438e-9
0.7076923076923077	0.35384615384615387	7.163471568755687e-9
0.7230769230769232	0.35384615384615387	2.6536946188180245e-8
0.7384615384615385	0.35384615384615387	-2.9562739941345292e-8
0.7538461538461538	0.35384615384615387	-1.0257814688680322e-7
0.7692307692307693	0.35384615384615387	1.2667547901381202e-7
0.7846153846153847	0.35384615384615387	3.8944718007664676e-7
0.8	0.35384615384615387	-3.529990687291247e-7
0.8153846153846154	0.35384615384615387	-8.935620943262291e-7
0.8307692307692308	0.35384615384615387	1.7906521866531143e-6
0.8461538461538463	0.35384615384615387	2.0089903380796686e-6
0.8615384615384616	0.35384615384615387	-1.0231653127219223e-6
0.8769230769230769	0.35384615384615387	1.4212865102432255e-5
0.8923076923076924	0.35384615384615387	3.745733419785955e-5
0.9076923076923078	0.35384615384615387	7.754190661615599e-5
0.9230769230769231	0.35384615384615387	0.00012839849897834698
0.9384615384615385	0.35384615384615387	0.0002117239800061046
0.9538461538461539	0.35384615384615387	0.00021648799541117936
0.9692307692307693	0.35384615384615387	0.00019107005072461518
0.9846153846153847	0.35384615384615387	0.0001391750176456987
0.49230769230769234	0.36923076923076925	-4.992505525376541e-14
0.5076923076923077	0.36923076923076925	-3.1496123922348736e-13
0.5230769230769231	0.36923076923076925	2.5590789646443555e-13
0.5384615384615385	0.36923076923076925	1.6065498840793448e-12
0.5538461538461539	0.36923076923076925	-1.2843159086801722e-12
0.5692307692307692	0.36923076923076925	-8.002294990587008e-12
0.5846153846153846	0.36923076923076925	6.278959191875182e-12
0.6000000000000001	0.36923076923076925	3.8697495051718066e-11
0.6153846153846154	0.36923076923076925	-2.9813003423487406e-11
0.6307692307692307	0.36923076923076925	-1.8068175125952122e-10
0.6461538461538462	0.36923076923076925	1.3567381134291565e-10
0.6615384615384616	0.36923076923076925	8.035397529021088e-10
0.676923076923077	0.36923076923076925	-5.976255030684099e-10
0.6923076923076923	0.36923076923076925	-3.402130768931733e-9
0.7076923076923077	0.36923076923076925	2.3811756015754843e-9
0.7230769230769232	0.36923076923076925	1.2925453121747447e-8
0.7384615384615385	0.36923076923076925	-9.8996593685824e-9
0.7538461538461538	0.36923076923076925	-4.7994122675269137e-8
0.7692307692307693	0.36923076923076925	2.3896790548260337e-8
0.7846153846153847	0.36923076923076925	9.955235728973015e-8
0.8	0.36923076923076925	-1.3600046863725222e-7
0.8153846153846154	0.36923076923076925	-3.586265866857936e-7
0.8307692307692308	0.36923076923076925	-5.384635056410917e-7
0.8461538461538463	0.36923076923076925	-3.5762511434164373e-6
0.8615384615384616	0.36923076923076925	2.590426118058691e-6
0.8769230769230769	0.36923076923076925	3.0519873252144725e-5
0.8923076923076924	0.36923076923076925	5.495769624953137e-5
0.9076923076923078	0.36923076923076925	8.813303982919667e-5
0.9230769230769231	0.36923076923076925	0.00013704967593703332
0.9384615384615385	0.36923076923076925	0.00022492785543877216
0.9538461538461539	0.36923076923076925	0.0002443744210953964
0.9692307692307693	0.36923076923076925	0.00022312686682475402
0.9846153846153847	0.36923076923076925	0.00015729950172626504
0.49230769230769234	0.38461538461538464	-2.943188362878646e-14
0.5076923076923077	0.38461538461538464	-1.2839117086141745e-13
0.5230769230769231	0.38461538461538464	1.4688119091016174e-13
0.5384615384615385	0.38461538461538464	6.250977162714719e-13
0.5538461538461539	0.38461538461538464	-7.163176353228924e-13
0.5692307692307692	0.38461538461538464	-2.963986334555389e-12
0.5846153846153846	0.38461538461538464	3.3951561974820954e-12
0.6000000000000001	0.38461538461538464	1.360449340517563e-11
0.6153846153846154	0.38461538461538464	-1.5584472425013392e-11
0.6307692307692307	0.38461538461538464	-6.013463783310352e-11
0.6461538461538462	0.38461538461538464	6.827496479834684e-11
0.6615384615384616	0.38461538461538464	2.520593896756214e-10
0.676923076923077	0.38461538461538464	-2.876086177964148e-10
0.6923076923076923	0.38461538461538464	-1.0022222928468824e-9
0.7076923076923077	0.38461538461538464	1.0852429674050288e-9
0.7230769230769232	0.38461538461538464	3.5165387969040693e-9
0.7384615384615385	0.38461538461538464	-4.134039247201046e-9
0.7538461538461538	0.38461538461538464	-1.1714446876227974e-8
0.7692307692307693	0.38461538461538464	9.034476682832268e-9
0.7846153846153847	0.38461538461538464	1.87127636201632e-8
0.8	0.38461538461538464	-3.408173997586107e-8
0.8153846153846154	0.38461538461538464	-9.901932401837568e-9
0.8307692307692308	0.38461538461538464	-1.5305013337917048e-7
0.8461538461538463	0.38461538461538464	-5.865574815576639e-7
0.8615384615384616	0.38461538461538464	2.2206477188345257e-6
0.8769230769230769	0.38461538461538464	8.918438402295467e-6
0.8923076923076924	0.38461538461538464	2.2320470582663534e-5
0.9076923076923078	0.38461538461538464	4.158281337780312e-5
0.9230769230769231	0.38461538461538464	6.53392423655551e-5
0.9384615384615385	0.38461538461538464	8.665666745623373e-5
0.9538461538461539	0.38461538461538464	9.304828944655817e-5
0.9692307692307693	0.38461538461538464	7.985681649241897e-5
0.9846153846153847	0.38461538461538464	4.6989445174286744e-5
0.49230769230769234	0.4	-1.3897849400140512e-14
0.5076923076923077	0.4	-8.472613955519816e-14
0.5230769230769231	0.4	6.623611950645388e-14
0.5384615384615385	0.4	3.9828143824483264e-13
0.5538461538461539	0.4	-3.070615191934121e-13
0.5692307692307692	0.4	-1.812408833550018e-12
0.5846153846153846	0.4	1.3812389706233115e-12
0.6000000000000001	0.4	7.942257239859321e-12
0.6153846153846154	0.4	-5.962278220021559e-12
0.6307692307692307	0.4	-3.3094458377005737e-11
0.6461538461538462	0.4	2.495413141176242e-11
0.6615384615384616	0.4	1.3111337577549471e-10
0.676923076923077	0.4	-9.556414765470134e-11
0.6923076923076923	0.4	-4.664465956578241e-10
0.7076923076923077	0.4	3.8342592109967775e-10
0.7230769230769232	0.4	1.622794167991066e-9
0.7384615384615385	0.4	-1.0052937176940895e-9
0.7538461538461538	0.4	-3.163465755322089e-9
0.7692307692307693	0.4	5.8434359487177946e-9
0.7846153846153847	0.4	1.242612966252675e-8
0.8	0.4	2.942846693171119e-9
0.8153846153846154	0.4	7.319020506527306e-8
0.8307692307692308	0.4	8.976186071573498e-8
0.8461538461538463	0.4	-2.1597522104370026e-7
0.8615384615384616	0.4	-1.4181150162331618e-6
0.8769230769230769	0.4	-5.260634963043127e-6
0.8923076923076924	0.4	-2.050462717557513e-6
0.9076923076923078	0.4	4.665103715215348e-6
0.9230769230769231	0.4	1.019441567256644e-5
0.9384615384615385	0.4	5.816911255190602e-6
0.9538461538461539	0.4	3.8108814233228647e-6
0.9692307692307693	0.4	-1.2317067947853396e-6
0.9846153846153847	0.4	-6.692908840398633e-6
0.49230769230769234	0.4153846153846154	-7.681291480192207e-15
0.5076923076923077	0.4153846153846154	-3.152505936117847e-14
0.5230769230769231	0.4153846153846154	3.5833837574914703e-14
0.5384615384615385	0.4153846153846154	1.4385743343181123e-13
0.5538461538461539	0.4153846153846154	-1.6279658170198864e-13
0.5692307692307692	0.4153846153846154	-6.397465632693103e-13
0.5846153846153846	0.4153846153846154	7.200315716508356e-13
0.6000000000000001	0.4153846153846154	2.7780371512773827e-12
0.6153846153846154	0.4153846153846154	-3.0799758290026207e-12
0.6307692307692307	0.4153846153846154	-1.1782214410161667e-11
0.6461538461538462	0.4153846153846154	1.2975479413481585e-11
0.6615384615384616	0.4153846153846154	5.0086046976623525e-11
0.676923076923077	0.4153846153846154	-5.223283519506315e-11
0.6923076923076923	0.4153846153846154	-2.1347970687392153e-10
0.7076923076923077	0.4153846153846154	2.300593018505434e-10
0.7230769230769232	0.4153846153846154	1.0298014937319967e-9
0.7384615384615385	0.4153846153846154	-9.131682127580104e-10
0.7538461538461538	0.4153846153846154	-5.176921868029519e-9
0.7692307692307693	0.4153846153846154	5.677239713005271e-9
0.7846153846153847	0.4153846153846154	3.428564156358694e-8
0.8	0.4153846153846154	-2.7683038804955278e-8
0.8153846153846154	0.4153846153846154	-2.230024801129454e-7
0.8307692307692308	0.4153846153846154	2.219220668530761e-7
0.8461538461538463	0.4153846153846154	1.6726109001249992e-6
0.8615384615384616	0.4153846153846154	-1.7948964524557632e-6
0.8769230769230769	0.4153846153846154	-1.2365797539258558e-5
0.8923076923076924	0.4153846153846154	-1.580018722364627e-5
0.9076923076923078	0.4153846153846154	-1.6939748490529903e-5
0.9230769230769231	0.4153846153846154	-2.0916991664276592e-5
0.9384615384615385	0.4153846153846154	-3.48886908502191e-5
0.9538461538461539	0.4153846153846154	-3.988433953253149e-5
0.9692307692307693	0.4153846153846154	-3.9395987573345656e-5
0.9846153846153847	0.4153846153846154	-3.0023745059956426e-5
0.49230769230769234	0.4307692307692308	-3.3126901727234127e-15
0.5076923076923077	0.4307692307692308	-1.9300572771868856e-14
0.5230769230769231	0.4307692307692308	1.499179455813262e-14
0.5384615384615385	0.4307692307692308	8.564295777819415e-14
0.5538461538461539	0.4307692307692308	-6.670380950801674e-14
0.5692307692307692	0.4307692307692308	-3.7234704599238656e-13
0.5846153846153846	0.4307692307692308	2.9206203761086127e-13
0.6000000000000001	0.4307692307692308	1.5926104283520144e-12
0.6153846153846154	0.4307692307692308	-1.2906717506267763e-12
0.6307692307692307	0.4307692307692308	-6.883561378582728e-12
0.6461538461538462	0.4307692307692308	5.690296375262811e-12
0.6615384615384616	0.4307692307692308	3.030424474978034e-11
0.676923076923077	0.4307692307692308	-2.8157456531340715e-11
0.6923076923076923	0.4307692307692308	-1.5118389680993205e-10
0.7076923076923077	0.4307692307692308	1.3460430183331018e-10
0.7230769230769232	0.4307692307692308	7.815730978413615e-10
0.7384615384615385	0.4307692307692308	-8.982063788153479e-10
0.7538461538461538	0.4307692307692308	-5.2827071345931334e-9
0.7692307692307693	0.4307692307692308	4.782389289617381e-9
0.7846153846153847	0.4307692307692308	3.253889814435371e-8
0.8	0.4307692307692308	-3.914150090298537e-8
0.8153846153846154	0.4307692307692308	-2.533383634950365e-7
0.8307692307692308	0.4307692307692308	2.544187767549058e-7
0.8461538461538463	0.4307692307692308	1.8349814569663438e-6
0.8615384615384616	0.4307692307692308	-1.7126959046355797e-6
0.8769230769230769	0.4307692307692308	-1.248086853646984e-5
0.8923076923076924	0.4307692307692308	-1.7718137165817904e-5
0.9076923076923078	0.4307692307692308	-2.158031580799356e-5
0.9230769230769231	0.4307692307692308	-2.7907340007505748e-5
0.9384615384615385	0.4307692307692308	-4.2064714778117285e-5
0.9538461538461539	0.4307692307692308	-4.65579324487446e-5
0.9692307692307693	0.4307692307692308	-4.3938530224969737e-5
0.9846153846153847	0.4307692307692308	-3.1500455144942805e-5
0.49230769230769234	0.4461538461538462	-1.781065885390231e-15
0.5076923076923077	0.4461538461538462	-7.13038714335655e-15
0.5230769230769231	0.4461538461538462	8.015761705975111e-15
0.5384615384615385	0.4461538461538462	3.1958154278733816e-14
0.5538461538461539	0.4461538461538462	-3.578282088845036e-14
0.5692307692307692	0.4461538461538462	-1.4353481010058855e-13
0.5846153846153846	0.4461538461538462	1.594182450793956e-13
0.6000000000000001	0.4461538461538462	6.537893232494224e-13
0.6153846153846154	0.4461538461538462	-7.289840003976654e-13
0.6307692307692307	0.4461538461538462	-3.1053145857960787e-12
0.6461538461538462	0.4461538461538462	3.4113652020404533e-12
0.6615384615384616	0.4461538461538462	1.541416872722108e-11
0.676923076923077	0.4461538461538462	-1.7701262380512816e-11
0.6923076923076923	0.4461538461538462	-8.358792394865647e-11
0.7076923076923077	0.4461538461538462	9.208350667113211e-11
0.7230769230769232	0.4461538461538462	4.6214535444542926e-10
0.7384615384615385	0.4461538461538462	-5.76470885296341e-10
0.7538461538461538	0.4461538461538462	-2.8125035002904693e-9
0.7692307692307693	0.4461538461538462	3.2217125159045623e-9
0.7846153846153847	0.4461538461538462	1.604572508821206e-8
0.8	0.4461538461538462	-2.2266836995323095e-8
0.8153846153846154	0.4461538461538462	-9.952745964920505e-8
0.8307692307692308	0.4461538461538462	1.2021073676523973e-7
0.8461538461538463	0.4461538461538462	4.811803054415552e-7
0.8615384615384616	0.4461538461538462	-1.0544118367621562e-6
0.8769230769230769	0.4461538461538462	-4.000240554748939e-6
0.8923076923076924	0.4461538461538462	-6.884574113741653e-6
0.9076923076923078	0.4461538461538462	-9.629434586702478e-6
0.9230769230769231	0.4461538461538462	-1.294073479821791e-5
0.9384615384615385	0.4461538461538462	-1.6399267124857753e-5
0.9538461538461539	0.4461538461538462	-1.7838516578220213e-5
0.9692307692307693	0.4461538461538462	-1.5794117051706308e-5
0.9846153846153847	0.4461538461538462	-9.533916613706394e-6
0.49230769230769234	0.46153846153846156	-7.531022185650231e-16
0.5076923076923077	0.46153846153846156	-4.291966903397893e-15
0.5230769230769231	0.46153846153846156	3.4065923407793307e-15
0.5384615384615385	0.46153846153846156	1.9316114375838117e-14
0.5538461538461539	0.46153846153846156	-1.5491447766121577e-14
0.5692307692307692	0.46153846153846156	-8.833368239229058e-14
0.5846153846153846	0.46153846153846156	7.245024741348352e-14
0.6000000000000001	0.46153846153846156	4.205225012919869e-13
0.6153846153846154	0.46153846153846156	-3.4532782414374383e-13
0.6307692307692307	0.46153846153846156	-2.0862199483354112e-12
0.6461538461538462	0.46153846153846156	1.7801693320910366e-12
0.6615384615384616	0.46153846153846156	1.1201629252091422e-11
0.676923076923077	0.46153846153846156	-8.914535598799686e-12
0.6923076923076923	0.46153846153846156	-6.060896045950949e-11
0.7076923076923077	0.46153846153846156	5.211337773703385e-11
0.7230769230769232	0.46153846153846156	3.615201225790396e-10
0.7384615384615385	0.46153846153846156	-2.471945917281279e-10
0.7538461538461538	0.46153846153846156	-1.9464983494184248e-9
0.7692307692307693	0.46153846153846156	1.5372893338043317e-9
0.7846153846153847	0.46153846153846156	1.1677175556220176e-8
0.8	0.46153846153846156	-5.456063649109142e-9
0.8153846153846154	0.46153846153846156	-5.4084988250417006e-8
0.8307692307692308	0.46153846153846156	3.3401711134382334e-8
0.8461538461538463	0.46153846153846156	2.9153179461172827e-7
0.8615384615384616	0.46153846153846156	2.8169973670887275e-7
0.8769230769230769	0.46153846153846156	7.562531541185443e-7
0.8923076923076924	0.46153846153846156	1.4687673844302102e-7
0.9076923076923078	0.46153846153846156	-7.747527407160663e-7
0.9230769230769231	0.46153846153846156	-1.4895365876657168e-6
0.9384615384615385	0.46153846153846156	-8.459992935977494e-7
0.9538461538461539	0.46153846153846156	-6.956466362949343e-7
0.9692307692307693	0.46153846153846156	4.159826134897937e-8
0.9846153846153847	0.46153846153846156	1.0660087931008211e-6
0.49230769230769234	0.47692307692307695	-3.9169289886323194e-16
0.5076923076923077	0.47692307692307695	-1.5273186952278757e-15
0.5230769230769231	0.47692307692307695	1.7493369583099039e-15
0.5384615384615385	0.47692307692307695	6.750245410486655e-15
0.5538461538461539	0.47692307692307695	-7.806367655758552e-15
0.5692307692307692	0.47692307692307695	-2.966518748675712e-14
0.5846153846153846	0.47692307692307695	3.528729484534828e-14
0.6000000000000001	0.47692307692307695	1.2958809547972583e-13
0.6153846153846154	0.47692307692307695	-1.582187502565236e-13
0.6307692307692307	0.47692307692307695	-5.405488327293723e-13
0.6461538461538462	0.47692307692307695	7.277615294367314e-13
0.6615384615384616	0.47692307692307695	2.0860161153297233e-12
0.676923076923077	0.47692307692307695	-2.9902471681044383e-12
0.6923076923076923	0.47692307692307695	-5.105676865329256e-12
0.7076923076923077	0.47692307692307695	1.2399925776784597e-11
0.7230769230769232	0.47692307692307695	-1.0859226508381645e-11
0.7384615384615385	0.47692307692307695	-1.7204830464665975e-11
0.7538461538461538	0.47692307692307695	4.0246550899037603e-10
0.7692307692307693	0.47692307692307695	-1.3718223915302644e-10
0.7846153846153847	0.47692307692307695	-4.4301996793410564e-9
0.8	0.47692307692307695	3.838443961918006e-9
0.8153846153846154	0.47692307692307695	4.3872245783067864e-8
0.8307692307692308	0.47692307692307695	-3.542031196858249e-8
0.8461538461538463	0.47692307692307695	-3.625636450233648e-7
0.8615384615384616	0.47692307692307695	4.010167646814459e-7
0.8769230769230769	0.47692307692307695	2.934037582211899e-6
0.8923076923076924	0.47692307692307695	3.827941540251681e-6
0.9076923076923078	0.47692307692307695	4.210444359200994e-6
0.9230769230769231	0.47692307692307695	4.940701368008281e-6
0.9384615384615385	0.47692307692307695	7.1075562257052e-6
0.9538461538461539	0.47692307692307695	7.767434116566407e-6
0.9692307692307693	0.47692307692307695	7.497250991573925e-6
0.9846153846153847	0.47692307692307695	5.663456576036962e-6
0.49230769230769234	0.49230769230769234	-1.5416653962566036e-16
0.5076923076923077	0.49230769230769234	-8.820889614178967e-16
0.5230769230769231	0.49230769230769234	6.600706983358685e-16
0.5384615384615385	0.49230769230769234	3.808606721647871e-15
0.5538461538461539	0.49230769230769234	-2.7524844763759755e-15
0.5692307692307692	0.49230769230769234	-1.610320005285691e-14
0.5846153846153846	0.49230769230769234	1.0481092694265747e-14
0.6000000000000001	0.49230769230769234	6.298849213714273e-14
0.6153846153846154	0.49230769230769234	-3.435783736034497e-14
0.6307692307692307	0.49230769230769234	-2.0907069140095436e-13
0.6461538461538462	0.49230769230769234	2.18579946935953e-14
0.6615384615384616	0.49230769230769234	1.6797198733997294e-13
0.676923076923077	0.49230769230769234	7.362590654347421e-13
0.6923076923076923	0.49230769230769234	5.0155481658935385e-12
0.7076923076923077	0.49230769230769234	-1.230979707734888e-11
0.7230769230769232	0.49230769230769234	-7.94285273963792e-11
0.7384615384615385	0.49230769230769234	1.0749258436942682e-10
0.7538461538461538	0.49230769230769234	7.518741526368445e-10
0.7692307692307693	0.49230769230769234	-1.0171574224741941e-9
0.7846153846153847	0.49230769230769234	-6.937636835562231e-9
0.8	0.49230769230769234	7.529392552985281e-9
0.8153846153846154	0.49230769230769234	5.454773267227335e-8
0.8307692307692308	0.49230769230769234	-6.299966648675872e-8
0.8461538461538463	0.49230769230769234	-4.4836466595232243e-7
0.8615384615384616	0.49230769230769234	4.0991154629424134e-7
0.8769230769230769	0.49230769230769234	3.0882997559358962e-6
0.8923076923076924	0.49230769230769234	4.357768367290845e-6
0.9076923076923078	0.49230769230769234	5.185248155399951e-6
0.9230769230769231	0.49230769230769234	6.27170236093165e-6
0.9384615384615385	0.49230769230769234	8.475191763122003e-6
0.9538461538461539	0.49230769230769234	9.067678936558481e-6
0.9692307692307693	0.49230769230769234	8.42361806361933e-6
0.9846153846153847	0.49230769230769234	5.997669570751241e-6


==> figures/csv/decay_figure/adapted_basis_function_lvl_6_q_6.csv <==
0.49230769230769234	0.49230769230769234	0.0
0.5076923076923077	0.49230769230769234	0.0
0.5230769230769231	0.49230769230769234	0.0
0.5384615384615385	0.49230769230769234	0.0
0.5538461538461539	0.49230769230769234	0.0
0.5692307692307692	0.49230769230769234	0.0
0.5846153846153846	0.49230769230769234	0.0
0.6000000000000001	0.49230769230769234	0.0
0.6153846153846154	0.49230769230769234	0.0
0.6307692307692307	0.49230769230769234	0.0
0.6461538461538462	0.49230769230769234	0.0
0.6615384615384616	0.49230769230769234	0.0
0.676923076923077	0.49230769230769234	0.0
0.6923076923076923	0.49230769230769234	0.0
0.7076923076923077	0.49230769230769234	0.0
0.7230769230769232	0.49230769230769234	0.0
0.7384615384615385	0.49230769230769234	0.0
0.7538461538461538	0.49230769230769234	0.0
0.7692307692307693	0.49230769230769234	0.0
0.7846153846153847	0.49230769230769234	0.0
0.8	0.49230769230769234	0.0
0.8153846153846154	0.49230769230769234	0.0
0.8307692307692308	0.49230769230769234	0.0
0.8461538461538463	0.49230769230769234	1.6574803696023724e-13
0.8615384615384616	0.49230769230769234	2.7975918995717964e-13
0.8769230769230769	0.49230769230769234	3.273393632144147e-13
0.8923076923076924	0.49230769230769234	3.218316273380573e-13
0.9076923076923078	0.49230769230769234	2.6583266793089517e-13
0.9230769230769231	0.49230769230769234	1.9442015101425422e-13
0.9384615384615385	0.49230769230769234	1.2971533745398423e-13
0.9538461538461539	0.49230769230769234	7.175666851919145e-14
0.9692307692307693	0.49230769230769234	4.051438345175351e-14
0.9846153846153847	0.49230769230769234	1.47976324809841e-14
0.49230769230769234	0.5076923076923077	0.0
0.5076923076923077	0.5076923076923077	0.0
0.5230769230769231	0.5076923076923077	0.0
0.5384615384615385	0.5076923076923077	0.0
0.5538461538461539	0.5076923076923077	0.0
0.5692307692307692	0.5076923076923077	0.0
0.5846153846153846	0.5076923076923077	0.0
0.6000000000000001	0.5076923076923077	0.0
0.6153846153846154	0.5076923076923077	0.0
0.6307692307692307	0.5076923076923077	0.0
0.6461538461538462	0.5076923076923077	0.0
0.6615384615384616	0.5076923076923077	0.0
0.676923076923077	0.5076923076923077	0.0
0.6923076923076923	0.5076923076923077	0.0
0.7076923076923077	0.5076923076923077	0.0
0.7230769230769232	0.5076923076923077	0.0
0.7384615384615385	0.5076923076923077	0.0
0.7538461538461538	0.5076923076923077	0.0
0.7692307692307693	0.5076923076923077	0.0
0.7846153846153847	0.5076923076923077	0.0
0.8	0.5076923076923077	0.0
0.8153846153846154	0.5076923076923077	0.0
0.8307692307692308	0.5076923076923077	0.0
0.8461538461538463	0.5076923076923077	1.2771307329218266e-12
0.8615384615384616	0.5076923076923077	1.5654689954698234e-12
0.8769230769230769	0.5076923076923077	2.0326494241104665e-12
0.8923076923076924	0.5076923076923077	2.02009864501281e-12
0.9076923076923078	0.5076923076923077	1.4544026115203752e-12
0.9230769230769231	0.5076923076923077	1.25931671294464e-12
0.9384615384615385	0.5076923076923077	6.266218733283356e-13
0.9538461538461539	0.5076923076923077	4.642795012088901e-13
0.9692307692307693	0.5076923076923077	1.7126012127009968e-13
0.9846153846153847	0.5076923076923077	1.010966169504073e-13
0.49230769230769234	0.5230769230769231	0.0
0.5076923076923077	0.5230769230769231	0.0
0.5230769230769231	0.5230769230769231	0.0
0.5384615384615385	0.5230769230769231	0.0
0.5538461538461539	0.5230769230769231	0.0
0.5692307692307692	0.5230769230769231	0.0
0.5846153846153846	0.5230769230769231	0.0
0.6000000000000001	0.5230769230769231	0.0
0.6153846153846154	0.5230769230769231	0.0
0.6307692307692307	0.5230769230769231	0.0
0.6461538461538462	0.5230769230769231	0.0
0.6615384615384616	0.5230769230769231	0.0
0.676923076923077	0.5230769230769231	0.0
0.6923076923076923	0.5230769230769231	0.0
0.7076923076923077	0.5230769230769231	0.0
0.7230769230769232	0.5230769230769231	0.0
0.7384615384615385	0.5230769230769231	0.0
0.7538461538461538	0.5230769230769231	0.0
0.7692307692307693	0.5230769230769231	0.0
0.7846153846153847	0.5230769230769231	0.0
0.8	0.5230769230769231	0.0
0.8153846153846154	0.5230769230769231	0.0
0.8307692307692308	0.5230769230769231	0.0
0.8461538461538463	0.5230769230769231	-1.0688155553058759e-12
0.8615384615384616	0.5230769230769231	-1.7737841730857741e-12
0.8769230769230769	0.5230769230769231	-2.053284273057665e-12
0.8923076923076924	0.5230769230769231	-1.9994637960656114e-12
0.9076923076923078	0.5230769230769231	-1.6015898674437897e-12
0.9230769230769231	0.5230769230769231	-1.1121294570212255e-12
0.9384615384615385	0.5230769230769231	-7.126025491806964e-13
0.9538461538461539	0.5230769230769231	-3.7829882535652933e-13
0.9692307692307693	0.5230769230769231	-2.0576736839803145e-13
0.9846153846153847	0.5230769230769231	-6.658936982247552e-14
0.49230769230769234	0.5384615384615385	0.0
0.5076923076923077	0.5384615384615385	0.0
0.5230769230769231	0.5384615384615385	0.0
0.5384615384615385	0.5384615384615385	0.0
0.5538461538461539	0.5384615384615385	0.0
0.5692307692307692	0.5384615384615385	0.0
0.5846153846153846	0.5384615384615385	0.0
0.6000000000000001	0.5384615384615385	0.0
0.6153846153846154	0.5384615384615385	0.0
0.6307692307692307	0.5384615384615385	0.0
0.6461538461538462	0.5384615384615385	0.0
0.6615384615384616	0.5384615384615385	0.0
0.676923076923077	0.5384615384615385	0.0
0.6923076923076923	0.5384615384615385	0.0
0.7076923076923077	0.5384615384615385	0.0
0.7230769230769232	0.5384615384615385	0.0
0.7384615384615385	0.5384615384615385	0.0
0.7538461538461538	0.5384615384615385	0.0
0.7692307692307693	0.5384615384615385	0.0
0.7846153846153847	0.5384615384615385	0.0
0.8	0.5384615384615385	0.0
0.8153846153846154	0.5384615384615385	0.0
0.8307692307692308	0.5384615384615385	0.0
0.8461538461538463	0.5384615384615385	-8.224730311038924e-12
0.8615384615384616	0.5384615384615385	-9.98462656228733e-12
0.8769230769230769	0.5384615384615385	-1.2743512909187317e-11
0.8923076923076924	0.5384615384615385	-1.2634053845223995e-11
0.9076923076923078	0.5384615384615385	-8.623120522730135e-12
0.9230769230769231	0.5384615384615385	-7.267593043616967e-12
0.9384615384615385	0.5384615384615385	-3.352381851048075e-12
0.9538461538461539	0.5384615384615385	-2.42488266788361e-12
0.9692307692307693	0.5384615384615385	-8.343583868897214e-13
0.9846153846153847	0.5384615384615385	-4.4660445252110315e-13
0.49230769230769234	0.5538461538461539	0.0
0.5076923076923077	0.5538461538461539	0.0
0.5230769230769231	0.5538461538461539	0.0
0.5384615384615385	0.5538461538461539	0.0
0.5538461538461539	0.5538461538461539	0.0
0.5692307692307692	0.5538461538461539	0.0
0.5846153846153846	0.5538461538461539	0.0
0.6000000000000001	0.5538461538461539	0.0
0.6153846153846154	0.5538461538461539	0.0
0.6307692307692307	0.5538461538461539	0.0
0.6461538461538462	0.5538461538461539	0.0
0.6615384615384616	0.5538461538461539	0.0
0.676923076923077	0.5538461538461539	0.0
0.6923076923076923	0.5538461538461539	0.0
0.7076923076923077	0.5538461538461539	0.0
0.7230769230769232	0.5538461538461539	0.0
0.7384615384615385	0.5538461538461539	0.0
0.7538461538461538	0.5538461538461539	0.0
0.7692307692307693	0.5538461538461539	0.0
0.7846153846153847	0.5538461538461539	0.0
0.8	0.5538461538461539	0.0
0.8153846153846154	0.5538461538461539	0.0
0.8307692307692308	0.5538461538461539	0.0
0.8461538461538463	0.5538461538461539	6.780177928228611e-12
0.8615384615384616	0.5538461538461539	1.1429178945097642e-11
0.8769230769230769	0.5538461538461539	1.312279882748718e-11
0.8923076923076924	0.5538461538461539	1.2254767926924132e-11
0.9076923076923078	0.5538461538461539	9.442104211748574e-12
0.9230769230769231	0.5538461538461539	6.4486093545985284e-12
0.9384615384615385	0.5538461538461539	3.953653234565601e-12
0.9538461538461539	0.5538461538461539	1.823611284366084e-12
0.9692307692307693	0.5538461538461539	9.531274260351046e-13
0.9846153846153847	0.5538461538461539	3.2783541337572e-13
0.49230769230769234	0.5692307692307692	0.0
0.5076923076923077	0.5692307692307692	0.0
0.5230769230769231	0.5692307692307692	0.0
0.5384615384615385	0.5692307692307692	0.0
0.5538461538461539	0.5692307692307692	0.0
0.5692307692307692	0.5692307692307692	0.0
0.5846153846153846	0.5692307692307692	0.0
0.6000000000000001	0.5692307692307692	0.0
0.6153846153846154	0.5692307692307692	0.0
0.6307692307692307	0.5692307692307692	0.0
0.6461538461538462	0.5692307692307692	0.0
0.6615384615384616	0.5692307692307692	0.0
0.676923076923077	0.5692307692307692	0.0
0.6923076923076923	0.5692307692307692	0.0
0.7076923076923077	0.5692307692307692	0.0
0.7230769230769232	0.5692307692307692	0.0
0.7384615384615385	0.5692307692307692	0.0
0.7538461538461538	0.5692307692307692	0.0
0.7692307692307693	0.5692307692307692	0.0
0.7846153846153847	0.5692307692307692	0.0
0.8	0.5692307692307692	0.0
0.8153846153846154	0.5692307692307692	0.0
0.8307692307692308	0.5692307692307692	0.0
0.8461538461538463	0.5692307692307692	5.25419196085675e-11
0.8615384615384616	0.5692307692307692	6.442402292264376e-11
0.8769230769230769	0.5692307692307692	8.097564754801595e-11
0.8923076923076924	0.5692307692307692	7.851310897848644e-11
0.9076923076923078	0.5692307692307692	5.011950997383979e-11
0.9230769230769231	0.5692307692307692	4.2097623092542795e-11
0.9384615384615385	0.5692307692307692	1.7852876571047336e-11
0.9538461538461539	0.5692307692307692	1.1770649979902164e-11
0.9692307692307693	0.5692307692307692	3.708727946200487e-12
0.9846153846153847	0.5692307692307692	2.018124221166901e-12
0.49230769230769234	0.5846153846153846	0.0
0.5076923076923077	0.5846153846153846	0.0
0.5230769230769231	0.5846153846153846	0.0
0.5384615384615385	0.5846153846153846	0.0
0.5538461538461539	0.5846153846153846	0.0
0.5692307692307692	0.5846153846153846	0.0
0.5846153846153846	0.5846153846153846	0.0
0.6000000000000001	0.5846153846153846	0.0
0.6153846153846154	0.5846153846153846	0.0
0.6307692307692307	0.5846153846153846	0.0
0.6461538461538462	0.5846153846153846	0.0
0.6615384615384616	0.5846153846153846	0.0
0.676923076923077	0.5846153846153846	0.0
0.6923076923076923	0.5846153846153846	0.0
0.7076923076923077	0.5846153846153846	0.0
0.7230769230769232	0.5846153846153846	0.0
0.7384615384615385	0.5846153846153846	0.0
0.7538461538461538	0.5846153846153846	0.0
0.7692307692307693	0.5846153846153846	0.0
0.7846153846153847	0.5846153846153846	0.0
0.8	0.5846153846153846	0.0
0.8153846153846154	0.5846153846153846	0.0
0.8307692307692308	0.5846153846153846	0.0
0.8461538461538463	0.5846153846153846	-4.537590600410511e-11
0.8615384615384616	0.5846153846153846	-7.159003652710615e-11
0.8769230769230769	0.5846153846153846	-8.117430469568105e-11
0.8923076923076924	0.5846153846153846	-7.831445183082133e-11
0.9076923076923078	0.5846153846153846	-5.788071309825944e-11
0.9230769230769231	0.5846153846153846	-3.433641996812315e-11
0.9384615384615385	0.5846153846153846	-1.9865665694920394e-11
0.9538461538461539	0.5846153846153846	-9.757860856029106e-12
0.9692307692307693	0.5846153846153846	-4.834887606692147e-12
0.9846153846153847	0.5846153846153846	-8.919645606752414e-13
0.49230769230769234	0.6000000000000001	0.0
0.5076923076923077	0.6000000000000001	0.0
0.5230769230769231	0.6000000000000001	0.0
0.5384615384615385	0.6000000000000001	0.0
0.5538461538461539	0.6000000000000001	0.0
0.5692307692307692	0.6000000000000001	0.0
0.5846153846153846	0.6000000000000001	0.0
0.6000000000000001	0.6000000000000001	0.0
0.6153846153846154	0.6000000000000001	0.0
0.6307692307692307	0.6000000000000001	0.0
0.6461538461538462	0.6000000000000001	0.0
0.6615384615384616	0.6000000000000001	0.0
0.676923076923077	0.6000000000000001	0.0
0.6923076923076923	0.6000000000000001	0.0
0.7076923076923077	0.6000000000000001	0.0
0.7230769230769232	0.6000000000000001	0.0
0.7384615384615385	0.6000000000000001	0.0
0.7538461538461538	0.6000000000000001	0.0
0.7692307692307693	0.6000000000000001	0.0
0.7846153846153847	0.6000000000000001	0.0
0.8	0.6000000000000001	0.0
0.8153846153846154	0.6000000000000001	0.0
0.8307692307692308	0.6000000000000001	0.0
0.8461538461538463	0.6000000000000001	-3.467948909396135e-10
0.8615384615384616	0.6000000000000001	-4.0857334074517517e-10
0.8769230769230769	0.6000000000000001	-5.047853417567393e-10
0.8923076923076924	0.6000000000000001	-5.017328604523338e-10
0.9076923076923078	0.6000000000000001	-2.9729740695971414e-10
0.9230769230769231	0.6000000000000001	-2.3000284028876849e-10
0.9384615384615385	0.6000000000000001	-8.667650414214312e-11
0.9538461538461539	0.6000000000000001	-5.955678503482351e-11
0.9692307692307693	0.6000000000000001	-1.732635068715217e-11
0.9846153846153847	0.6000000000000001	-5.678992928318823e-12
0.49230769230769234	0.6153846153846154	0.0
0.5076923076923077	0.6153846153846154	0.0
0.5230769230769231	0.6153846153846154	0.0
0.5384615384615385	0.6153846153846154	0.0
0.5538461538461539	0.6153846153846154	0.0
0.5692307692307692	0.6153846153846154	0.0
0.5846153846153846	0.6153846153846154	0.0
0.6000000000000001	0.6153846153846154	0.0
0.6153846153846154	0.6153846153846154	0.0
0.6307692307692307	0.6153846153846154	0.0
0.6461538461538462	0.6153846153846154	0.0
0.6615384615384616	0.6153846153846154	0.0
0.676923076923077	0.6153846153846154	0.0
0.6923076923076923	0.6153846153846154	0.0
0.7076923076923077	0.6153846153846154	0.0
0.7230769230769232	0.6153846153846154	0.0
0.7384615384615385	0.6153846153846154	0.0
0.7538461538461538	0.6153846153846154	0.0
0.7692307692307693	0.6153846153846154	0.0
0.7846153846153847	0.6153846153846154	0.0
0.8	0.6153846153846154	0.0
0.8153846153846154	0.6153846153846154	0.0
0.8307692307692308	0.6153846153846154	0.0
0.8461538461538463	0.6153846153846154	2.666305031977412e-10
0.8615384615384616	0.6153846153846154	4.887377284870474e-10
0.8769230769230769	0.6153846153846154	5.526957905868948e-10
0.8923076923076924	0.6153846153846154	4.538224116221783e-10
0.9076923076923078	0.6153846153846154	3.147140317652816e-10
0.9230769230769231	0.6153846153846154	2.1258621548320102e-10
0.9384615384615385	0.6153846153846154	1.167094938089766e-10
0.9538461538461539	0.6153846153846154	2.952379536799004e-11
0.9692307692307693	0.6153846153846154	1.4134131875249355e-11
0.9846153846153847	0.6153846153846154	8.871211740221637e-12
0.49230769230769234	0.6307692307692307	0.0
0.5076923076923077	0.6307692307692307	0.0
0.5230769230769231	0.6307692307692307	0.0
0.5384615384615385	0.6307692307692307	0.0
0.5538461538461539	0.6307692307692307	0.0
0.5692307692307692	0.6307692307692307	0.0
0.5846153846153846	0.6307692307692307	0.0
0.6000000000000001	0.6307692307692307	0.0
0.6153846153846154	0.6307692307692307	0.0
0.6307692307692307	0.6307692307692307	0.0
0.6461538461538462	0.6307692307692307	0.0
0.6615384615384616	0.6307692307692307	0.0
0.676923076923077	0.6307692307692307	0.0
0.6923076923076923	0.6307692307692307	0.0
0.7076923076923077	0.6307692307692307	0.0
0.7230769230769232	0.6307692307692307	0.0
0.7384615384615385	0.6307692307692307	0.0
0.7538461538461538	0.6307692307692307	0.0
0.7692307692307693	0.6307692307692307	0.0
0.7846153846153847	0.6307692307692307	0.0
0.8	0.6307692307692307	0.0
0.8153846153846154	0.6307692307692307	0.0
0.8307692307692308	0.6307692307692307	0.0
0.8461538461538463	0.6307692307692307	2.1244399945428535e-9
0.8615384615384616	0.6307692307692307	2.744058782050762e-9
0.8769230769230769	0.6307692307692307	3.3533650152441397e-9
0.8923076923076924	0.6307692307692307	3.029969337255288e-9
0.9076923076923078	0.6307692307692307	1.6040321519180444e-9
0.9230769230769231	0.6307692307692307	1.3632114215379254e-9
0.9384615384615385	0.6307692307692307	4.653946878897216e-10
0.9538461538461539	0.6307692307692307	2.007985607414098e-10
0.9692307692307693	0.6307692307692307	4.8836739106201493e-11
0.9846153846153847	0.6307692307692307	4.0398575390048755e-11
0.49230769230769234	0.6461538461538462	0.0
0.5076923076923077	0.6461538461538462	0.0
0.5230769230769231	0.6461538461538462	0.0
0.5384615384615385	0.6461538461538462	0.0
0.5538461538461539	0.6461538461538462	0.0
0.5692307692307692	0.6461538461538462	0.0
0.5846153846153846	0.6461538461538462	0.0
0.6000000000000001	0.6461538461538462	0.0
0.6153846153846154	0.6461538461538462	0.0
0.6307692307692307	0.6461538461538462	0.0
0.6461538461538462	0.6461538461538462	0.0
0.6615384615384616	0.6461538461538462	0.0
0.676923076923077	0.6461538461538462	0.0
0.6923076923076923	0.6461538461538462	0.0
0.7076923076923077	0.6461538461538462	0.0
0.7230769230769232	0.6461538461538462	0.0
0.7384615384615385	0.6461538461538462	0.0
0.7538461538461538	0.6461538461538462	0.0
0.7692307692307693	0.6461538461538462	0.0
0.7846153846153847	0.6461538461538462	0.0
0.8	0.6461538461538462	0.0
0.8153846153846154	0.6461538461538462	0.0
0.8307692307692308	0.6461538461538462	0.0
0.8461538461538463	0.6461538461538462	-2.195560238533516e-9
0.8615384615384616	0.6461538461538462	-2.6729385380600995e-9
0.8769230769230769	0.6461538461538462	-3.002627986494891e-9
0.8923076923076924	0.6461538461538462	-3.3807063660045367e-9
0.9076923076923078	0.6461538461538462	-2.2149211935608365e-9
0.9230769230769231	0.6461538461538462	-7.523223798951331e-10
0.9384615384615385	0.6461538461538462	-3.723864968914473e-10
0.9538461538461539	0.6461538461538462	-2.938067517396841e-10
0.9692307692307693	0.6461538461538462	-1.2655298807775217e-10
0.9846153846153847	0.6461538461538462	3.7317673581501936e-11
0.49230769230769234	0.6615384615384616	0.0
0.5076923076923077	0.6615384615384616	0.0
0.5230769230769231	0.6615384615384616	0.0
0.5384615384615385	0.6615384615384616	0.0
0.5538461538461539	0.6615384615384616	0.0
0.5692307692307692	0.6615384615384616	0.0
0.5846153846153846	0.6615384615384616	0.0
0.6000000000000001	0.6615384615384616	0.0
0.6153846153846154	0.6615384615384616	0.0
0.6307692307692307	0.6615384615384616	0.0
0.6461538461538462	0.6615384615384616	0.0
0.6615384615384616	0.6615384615384616	0.0
0.676923076923077	0.6615384615384616	0.0
0.6923076923076923	0.6615384615384616	0.0
0.7076923076923077	0.6615384615384616	0.0
0.7230769230769232	0.6615384615384616	0.0
0.7384615384615385	0.6615384615384616	0.0
0.7538461538461538	0.6615384615384616	0.0
0.7692307692307693	0.6615384615384616	0.0
0.7846153846153847	0.6615384615384616	0.0
0.8	0.6615384615384616	0.0
0.8153846153846154	0.6615384615384616	0.0
0.8307692307692308	0.6615384615384616	0.0
0.8461538461538463	0.6615384615384616	-1.591637334268886e-8
0.8615384615384616	0.6615384615384616	-1.5920255638203752e-8
0.8769230769230769	0.6615384615384616	-1.9399596195945212e-8
0.8923076923076924	0.6615384615384616	-2.1424609758557533e-8
0.9076923076923078	0.6615384615384616	-1.0253843190562514e-8
0.9230769230769231	0.6615384615384616	-5.708348260812753e-9
0.9384615384615385	0.6615384615384616	-1.4620573173328234e-9
0.9538461538461539	0.6615384615384616	-1.430331855844176e-9
0.9692307692307693	0.6615384615384616	-3.6512829027400553e-10
0.9846153846153847	0.6615384615384616	1.688564291775083e-10
0.49230769230769234	0.676923076923077	0.0
0.5076923076923077	0.676923076923077	0.0
0.5230769230769231	0.676923076923077	0.0
0.5384615384615385	0.676923076923077	0.0
0.5538461538461539	0.676923076923077	0.0
0.5692307692307692	0.676923076923077	0.0
0.5846153846153846	0.676923076923077	0.0
0.6000000000000001	0.676923076923077	0.0
0.6153846153846154	0.676923076923077	0.0
0.6307692307692307	0.676923076923077	0.0
0.6461538461538462	0.676923076923077	0.0
0.6615384615384616	0.676923076923077	0.0
0.676923076923077	0.676923076923077	0.0
0.6923076923076923	0.676923076923077	0.0
0.7076923076923077	0.676923076923077	0.0
0.7230769230769232	0.676923076923077	0.0
0.7384615384615385	0.676923076923077	0.0
0.7538461538461538	0.676923076923077	0.0
0.7692307692307693	0.676923076923077	0.0
0.7846153846153847	0.676923076923077	0.0
0.8	0.676923076923077	0.0
0.8153846153846154	0.676923076923077	0.0
0.8307692307692308	0.676923076923077	0.0
0.8461538461538463	0.676923076923077	5.989532980070843e-9
0.8615384615384616	0.676923076923077	2.5847096000821768e-8
0.8769230769230769	0.676923076923077	2.8118803916871183e-8
0.8923076923076924	0.676923076923077	1.2705402037631562e-8
0.9076923076923078	0.676923076923077	7.329934028844138e-9
0.9230769230769231	0.676923076923077	8.63225742253113e-9
0.9384615384615385	0.676923076923077	4.07778079087214e-9
0.9538461538461539	0.676923076923077	-1.1853916176951408e-9
0.9692307692307693	0.676923076923077	-4.3972460885976163e-10
0.9846153846153847	0.676923076923077	6.359964699562589e-10
0.49230769230769234	0.6923076923076923	0.0
0.5076923076923077	0.6923076923076923	0.0
0.5230769230769231	0.6923076923076923	0.0
0.5384615384615385	0.6923076923076923	0.0
0.5538461538461539	0.6923076923076923	0.0
0.5692307692307692	0.6923076923076923	0.0
0.5846153846153846	0.6923076923076923	0.0
0.6000000000000001	0.6923076923076923	0.0
0.6153846153846154	0.6923076923076923	0.0
0.6307692307692307	0.6923076923076923	0.0
0.6461538461538462	0.6923076923076923	0.0
0.6615384615384616	0.6923076923076923	0.0
0.676923076923077	0.6923076923076923	0.0
0.6923076923076923	0.6923076923076923	0.0
0.7076923076923077	0.6923076923076923	0.0
0.7230769230769232	0.6923076923076923	0.0
0.7384615384615385	0.6923076923076923	0.0
0.7538461538461538	0.6923076923076923	0.0
0.7692307692307693	0.6923076923076923	0.0
0.7846153846153847	0.6923076923076923	0.0
0.8	0.6923076923076923	0.0
0.8153846153846154	0.6923076923076923	0.0
0.8307692307692308	0.6923076923076923	0.0
0.8461538461538463	0.6923076923076923	6.556661973444954e-8
0.8615384615384616	0.6923076923076923	1.367395132199475e-7
0.8769230769230769	0.6923076923076923	1.5869200914315723e-7
0.8923076923076924	0.6923076923076923	1.0216717528278633e-7
0.9076923076923078	0.6923076923076923	3.723334742393541e-8
0.9230769230769231	0.6923076923076923	4.7827090708867214e-8
0.9384615384615385	0.6923076923076923	1.2741258123256407e-8
0.9538461538461539	0.6923076923076923	-4.534347349907555e-9
0.9692307692307693	0.6923076923076923	-1.2116148598133246e-9
0.9846153846153847	0.6923076923076923	2.447614196483026e-9
0.49230769230769234	0.7076923076923077	0.0
0.5076923076923077	0.7076923076923077	0.0
0.5230769230769231	0.7076923076923077	0.0
0.5384615384615385	0.7076923076923077	0.0
0.5538461538461539	0.7076923076923077	0.0
0.5692307692307692	0.7076923076923077	0.0
0.5846153846153846	0.7076923076923077	0.0
0.6000000000000001	0.7076923076923077	0.0
0.6153846153846154	0.7076923076923077	0.0
0.6307692307692307	0.7076923076923077	0.0
0.6461538461538462	0.7076923076923077	0.0
0.6615384615384616	0.7076923076923077	0.0
0.676923076923077	0.7076923076923077	0.0
0.6923076923076923	0.7076923076923077	0.0
0.7076923076923077	0.7076923076923077	0.0
0.7230769230769232	0.7076923076923077	0.0
0.7384615384615385	0.7076923076923077	0.0
0.7538461538461538	0.7076923076923077	0.0
0.7692307692307693	0.7076923076923077	0.0
0.7846153846153847	0.7076923076923077	0.0
0.8	0.7076923076923077	0.0
0.8153846153846154	0.7076923076923077	0.0
0.8307692307692308	0.7076923076923077	0.0
0.8461538461538463	0.7076923076923077	-1.8981051411140465e-7
0.8615384615384616	0.7076923076923077	-1.2495618842992397e-8
0.8769230769230769	0.7076923076923077	-4.6577291401139396e-8
0.8923076923076924	0.7076923076923077	-2.1428189302480416e-7
0.9076923076923078	0.7076923076923077	-1.1307637416112632e-7
0.9230769230769231	0.7076923076923077	2.8015936028323693e-8
0.9384615384615385	0.7076923076923077	1.1934619307751142e-8
0.9538461538461539	0.7076923076923077	-2.0141530081099995e-8
0.9692307692307693	0.7076923076923077	-6.9610380939951196e-9
0.9846153846153847	0.7076923076923077	5.725038757325419e-9
0.49230769230769234	0.7230769230769232	0.0
0.5076923076923077	0.7230769230769232	0.0
0.5230769230769231	0.7230769230769232	0.0
0.5384615384615385	0.7230769230769232	0.0
0.5538461538461539	0.7230769230769232	0.0
0.5692307692307692	0.7230769230769232	0.0
0.5846153846153846	0.7230769230769232	0.0
0.6000000000000001	0.7230769230769232	0.0
0.6153846153846154	0.7230769230769232	0.0
0.6307692307692307	0.7230769230769232	0.0
0.6461538461538462	0.7230769230769232	0.0
0.6615384615384616	0.7230769230769232	0.0
0.676923076923077	0.7230769230769232	0.0
0.6923076923076923	0.7230769230769232	0.0
0.7076923076923077	0.7230769230769232	0.0
0.7230769230769232	0.7230769230769232	0.0
0.7384615384615385	0.7230769230769232	0.0
0.7538461538461538	0.7230769230769232	0.0
0.7692307692307693	0.7230769230769232	0.0
0.7846153846153847	0.7230769230769232	0.0
0.8	0.7230769230769232	0.0
0.8153846153846154	0.7230769230769232	0.0
0.8307692307692308	0.7230769230769232	0.0
0.8461538461538463	0.7230769230769232	-1.121661004185699e-6
0.8615384615384616	0.7230769230769232	-2.5968212992231586e-7
0.8769230769230769	0.7230769230769232	-5.325434984328641e-7
0.8923076923076924	0.7230769230769232	-1.2139609173698986e-6
0.9076923076923078	0.7230769230769232	-4.079584509062594e-7
0.9230769230769231	0.7230769230769232	6.06928444223609e-8
0.9384615384615385	0.7230769230769232	3.546292412573445e-8
0.9538461538461539	0.7230769230769232	-7.266524322342724e-8
0.9692307692307693	0.7230769230769232	-1.6857082609924748e-8
0.9846153846153847	0.7230769230769232	2.277254250821684e-8
0.49230769230769234	0.7384615384615385	0.0
0.5076923076923077	0.7384615384615385	0.0
0.5230769230769231	0.7384615384615385	0.0
0.5384615384615385	0.7384615384615385	0.0
0.5538461538461539	0.7384615384615385	0.0
0.5692307692307692	0.7384615384615385	0.0
0.5846153846153846	0.7384615384615385	0.0
0.6000000000000001	0.7384615384615385	0.0
0.6153846153846154	0.7384615384615385	0.0
0.6307692307692307	0.7384615384615385	0.0
0.6461538461538462	0.7384615384615385	0.0
0.6615384615384616	0.7384615384615385	0.0
0.676923076923077	0.7384615384615385	0.0
0.6923076923076923	0.7384615384615385	0.0
0.7076923076923077	0.7384615384615385	0.0
0.7230769230769232	0.7384615384615385	0.0
0.7384615384615385	0.7384615384615385	0.0
0.7538461538461538	0.7384615384615385	0.0
0.7692307692307693	0.7384615384615385	0.0
0.7846153846153847	0.7384615384615385	0.0
0.8	0.7384615384615385	0.0
0.8153846153846154	0.7384615384615385	0.0
0.8307692307692308	0.7384615384615385	0.0
0.8461538461538463	0.7384615384615385	-1.6418899201875883e-6
0.8615384615384616	0.7384615384615385	3.023233054295603e-6
0.8769230769230769	0.7384615384615385	2.4188052939388302e-6
0.8923076923076924	0.7384615384615385	-6.723008781360677e-7
0.9076923076923078	0.7384615384615385	-3.027373592364721e-7
0.9230769230769231	0.7384615384615385	6.500029657203706e-7
0.9384615384615385	0.7384615384615385	2.3410853971191543e-7
0.9538461538461539	0.7384615384615385	-1.9690622061422264e-7
0.9692307692307693	0.7384615384615385	-5.935613270672033e-8
0.9846153846153847	0.7384615384615385	5.344067280842824e-8
0.49230769230769234	0.7538461538461538	0.0
0.5076923076923077	0.7538461538461538	0.0
0.5230769230769231	0.7538461538461538	0.0
0.5384615384615385	0.7538461538461538	0.0
0.5538461538461539	0.7538461538461538	0.0
0.5692307692307692	0.7538461538461538	0.0
0.5846153846153846	0.7538461538461538	0.0
0.6000000000000001	0.7538461538461538	0.0
0.6153846153846154	0.7538461538461538	0.0
0.6307692307692307	0.7538461538461538	0.0
0.6461538461538462	0.7538461538461538	0.0
0.6615384615384616	0.7538461538461538	0.0
0.676923076923077	0.7538461538461538	0.0
0.6923076923076923	0.7538461538461538	0.0
0.7076923076923077	0.7538461538461538	0.0
0.7230769230769232	0.7538461538461538	0.0
0.7384615384615385	0.7538461538461538	0.0
0.7538461538461538	0.7538461538461538	0.0
0.7692307692307693	0.7538461538461538	0.0
0.7846153846153847	0.7538461538461538	0.0
0.8	0.7538461538461538	0.0
0.8153846153846154	0.7538461538461538	0.0
0.8307692307692308	0.7538461538461538	0.0
0.8461538461538463	0.7538461538461538	-6.073870278340587e-6
0.8615384615384616	0.7538461538461538	1.3970960425874213e-5
0.8769230769230769	0.7538461538461538	1.0885591447003835e-5
0.8923076923076924	0.7538461538461538	-5.62551580898865e-7
0.9076923076923078	0.7538461538461538	-7.179410763419259e-7
0.9230769230769231	0.7538461538461538	2.670699835264964e-6
0.9384615384615385	0.7538461538461538	5.40093553327994e-7
0.9538461538461539	0.7538461538461538	-7.974929825268072e-7
0.9692307692307693	0.7538461538461538	-1.2588344148766593e-7
0.9846153846153847	0.7538461538461538	2.0156474035414813e-7
0.49230769230769234	0.7692307692307693	0.0
0.5076923076923077	0.7692307692307693	0.0
0.5230769230769231	0.7692307692307693	0.0
0.5384615384615385	0.7692307692307693	0.0
0.5538461538461539	0.7692307692307693	0.0
0.5692307692307692	0.7692307692307693	0.0
0.5846153846153846	0.7692307692307693	0.0
0.6000000000000001	0.7692307692307693	0.0
0.6153846153846154	0.7692307692307693	0.0
0.6307692307692307	0.7692307692307693	0.0
0.6461538461538462	0.7692307692307693	0.0
0.6615384615384616	0.7692307692307693	0.0
0.676923076923077	0.7692307692307693	0.0
0.6923076923076923	0.7692307692307693	0.0
0.7076923076923077	0.7692307692307693	0.0
0.7230769230769232	0.7692307692307693	0.0
0.7384615384615385	0.7692307692307693	0.0
0.7538461538461538	0.7692307692307693	0.0
0.7692307692307693	0.7692307692307693	0.0
0.7846153846153847	0.7692307692307693	0.0
0.8	0.7692307692307693	0.0
0.8153846153846154	0.7692307692307693	0.0
0.8307692307692308	0.7692307692307693	0.0
0.8461538461538463	0.7692307692307693	-4.628526462356271e-5
0.8615384615384616	0.7692307692307693	3.838817447602908e-5
0.8769230769230769	0.7692307692307693	1.4568833799555824e-5
0.8923076923076924	0.7692307692307693	-2.4891873665660795e-5
0.9076923076923078	0.7692307692307693	-8.42028892888735e-6
0.9230769230769231	0.7692307692307693	6.467530169964313e-6
0.9384615384615385	0.7692307692307693	1.8588670356962722e-6
0.9538461538461539	0.7692307692307693	-1.601467606497459e-6
0.9692307692307693	0.7692307692307693	-4.013162100184492e-7
0.9846153846153847	0.7692307692307693	3.2563491115196704e-7
0.49230769230769234	0.7846153846153847	0.0
0.5076923076923077	0.7846153846153847	0.0
0.5230769230769231	0.7846153846153847	0.0
0.5384615384615385	0.7846153846153847	0.0
0.5538461538461539	0.7846153846153847	0.0
0.5692307692307692	0.7846153846153847	0.0
0.5846153846153846	0.7846153846153847	0.0
0.6000000000000001	0.7846153846153847	0.0
0.6153846153846154	0.7846153846153847	0.0
0.6307692307692307	0.7846153846153847	0.0
0.6461538461538462	0.7846153846153847	0.0
0.6615384615384616	0.7846153846153847	0.0
0.676923076923077	0.7846153846153847	0.0
0.6923076923076923	0.7846153846153847	0.0
0.7076923076923077	0.7846153846153847	0.0
0.7230769230769232	0.7846153846153847	0.0
0.7384615384615385	0.7846153846153847	0.0
0.7538461538461538	0.7846153846153847	0.0
0.7692307692307693	0.7846153846153847	0.0
0.7846153846153847	0.7846153846153847	0.0
0.8	0.7846153846153847	0.0
0.8153846153846154	0.7846153846153847	0.0
0.8307692307692308	0.7846153846153847	0.0
0.8461538461538463	0.7846153846153847	-0.00022711607569644648
0.8615384615384616	0.7846153846153847	0.0001616374552977452
0.8769230769230769	0.7846153846153847	2.0747125091300338e-5
0.8923076923076924	0.7846153846153847	-0.00011829980580195701
0.9076923076923078	0.7846153846153847	-1.8281984871899668e-5
0.9230769230769231	0.7846153846153847	2.6017729009393683e-5
0.9384615384615385	0.7846153846153847	3.835120240824333e-6
0.9538461538461539	0.7846153846153847	-5.260120054305432e-6
0.9692307692307693	0.7846153846153847	-7.566155221875477e-7
0.9846153846153847	0.7846153846153847	9.492242953275322e-7
0.49230769230769234	0.8	0.0
0.5076923076923077	0.8	0.0
0.5230769230769231	0.8	0.0
0.5384615384615385	0.8	0.0
0.5538461538461539	0.8	0.0
0.5692307692307692	0.8	0.0
0.5846153846153846	0.8	0.0
0.6000000000000001	0.8	0.0
0.6153846153846154	0.8	0.0
0.6307692307692307	0.8	0.0
0.6461538461538462	0.8	0.0
0.6615384615384616	0.8	0.0
0.676923076923077	0.8	0.0
0.6923076923076923	0.8	0.0
0.7076923076923077	0.8	0.0
0.7230769230769232	0.8	0.0
0.7384615384615385	0.8	0.0
0.7538461538461538	0.8	0.0
0.7692307692307693	0.8	0.0
0.7846153846153847	0.8	0.0
0.8	0.8	0.0
0.8153846153846154	0.8	0.0
0.8307692307692308	0.8	0.0
0.8461538461538463	0.8	-0.0008864342351906836
0.8615384615384616	0.8	0.0009519128555893849
0.8769230769230769	0.8	0.00028670359377103665
0.8923076923076924	0.8	-0.00018915091306037998
0.9076923076923078	0.8	-4.610578420116381e-5
0.9230769230769231	0.8	3.837004006366979e-5
0.9384615384615385	0.8	8.333261057677908e-6
0.9538461538461539	0.8	-6.908261244196808e-6
0.9692307692307693	0.8	-1.3673683426202938e-6
0.9846153846153847	0.8	1.1747595694803093e-6
0.49230769230769234	0.8153846153846154	0.0
0.5076923076923077	0.8153846153846154	0.0
0.5230769230769231	0.8153846153846154	0.0
0.5384615384615385	0.8153846153846154	0.0
0.5538461538461539	0.8153846153846154	0.0
0.5692307692307692	0.8153846153846154	0.0
0.5846153846153846	0.8153846153846154	0.0
0.6000000000000001	0.8153846153846154	0.0
0.6153846153846154	0.8153846153846154	0.0
0.6307692307692307	0.8153846153846154	0.0
0.6461538461538462	0.8153846153846154	0.0
0.6615384615384616	0.8153846153846154	0.0
0.676923076923077	0.8153846153846154	0.0
0.6923076923076923	0.8153846153846154	0.0
0.7076923076923077	0.8153846153846154	0.0
0.7230769230769232	0.8153846153846154	0.0
0.7384615384615385	0.8153846153846154	0.0
0.7538461538461538	0.8153846153846154	0.0
0.7692307692307693	0.8153846153846154	0.0
0.7846153846153847	0.8153846153846154	0.0
0.8	0.8153846153846154	0.0
0.8153846153846154	0.8153846153846154	0.031124780225705674
0.8307692307692308	0.8153846153846154	-0.031124780225705674
0.8461538461538463	0.8153846153846154	-0.0041331514623863886
0.8615384615384616	0.8153846153846154	0.004383126866748725
0.8769230769230769	0.8153846153846154	0.0006249268841650222
0.8923076923076924	0.8153846153846154	-0.0006172800793082478
0.9076923076923078	0.8153846153846154	-8.904048937106054e-5
0.9230769230769231	0.8153846153846154	9.155474395375591e-5
0.9384615384615385	0.8153846153846154	1.3645401255579613e-5
0.9538461538461539	0.8153846153846154	-1.3729561552375413e-5
0.9692307692307693	0.8153846153846154	-2.032474396441799e-6
0.9846153846153847	0.8153846153846154	2.0640641023504555e-6
0.49230769230769234	0.8307692307692308	0.0
0.5076923076923077	0.8307692307692308	0.0
0.5230769230769231	0.8307692307692308	0.0
0.5384615384615385	0.8307692307692308	0.0
0.5538461538461539	0.8307692307692308	0.0
0.5692307692307692	0.8307692307692308	0.0
0.5846153846153846	0.8307692307692308	0.0
0.6000000000000001	0.8307692307692308	0.0
0.6153846153846154	0.8307692307692308	0.0
0.6307692307692307	0.8307692307692308	0.0
0.6461538461538462	0.8307692307692308	0.0
0.6615384615384616	0.8307692307692308	0.0
0.676923076923077	0.8307692307692308	0.0
0.6923076923076923	0.8307692307692308	0.0
0.7076923076923077	0.8307692307692308	0.0
0.7230769230769232	0.8307692307692308	0.0
0.7384615384615385	0.8307692307692308	0.0
0.7538461538461538	0.8307692307692308	0.0
0.7692307692307693	0.8307692307692308	0.0
0.7846153846153847	0.8307692307692308	0.0
0.8	0.8307692307692308	0.0
0.8153846153846154	0.8307692307692308	0.03232747991404817
0.8307692307692308	0.8307692307692308	-0.03232747991404817
0.8461538461538463	0.8307692307692308	-0.004621656424693575
0.8615384615384616	0.8307692307692308	0.004371681020331238
0.8769230769230769	0.8307692307692308	0.0006276830747791894
0.8923076923076924	0.8307692307692308	-0.0006353298796359638
0.9076923076923078	0.8307692307692308	-9.50445581890577e-5
0.9230769230769231	0.8307692307692308	9.253030360636232e-5
0.9384615384615385	0.8307692307692308	1.4065116842247544e-5
0.9538461538461539	0.8307692307692308	-1.3980956545451744e-5
0.9692307692307693	0.8307692307692308	-2.1212963676973728e-6
0.9846153846153847	0.8307692307692308	2.0897066617887164e-6
0.49230769230769234	0.8461538461538463	0.0
0.5076923076923077	0.8461538461538463	0.0
0.5230769230769231	0.8461538461538463	0.0
0.5384615384615385	0.8461538461538463	0.0
0.5538461538461539	0.8461538461538463	0.0
0.5692307692307692	0.8461538461538463	0.0
0.5846153846153846	0.8461538461538463	0.0
0.6000000000000001	0.8461538461538463	0.0
0.6153846153846154	0.8461538461538463	0.0
0.6307692307692307	0.8461538461538463	0.0
0.6461538461538462	0.8461538461538463	0.0
0.6615384615384616	0.8461538461538463	0.0
0.676923076923077	0.8461538461538463	0.0
0.6923076923076923	0.8461538461538463	0.0
0.7076923076923077	0.8461538461538463	0.0
0.7230769230769232	0.8461538461538463	0.0
0.7384615384615385	0.8461538461538463	0.0
0.7538461538461538	0.8461538461538463	0.0
0.7692307692307693	0.8461538461538463	0.0
0.7846153846153847	0.8461538461538463	0.0
0.8	0.8461538461538463	0.0
0.8153846153846154	0.8461538461538463	0.006848157398971614
0.8307692307692308	0.8461538461538463	-0.007095733898831135
0.8461538461538463	0.8461538461538463	-0.0021148135119666393
0.8615384615384616	0.8461538461538463	0.0013804323951949703
0.8769230769230769	0.8461538461538463	0.0003299801935870738
0.8923076923076924	0.8461538461538463	-0.00027615203649512945
0.9076923076923078	0.8461538461538463	-5.905188761603956e-5
0.9230769230769231	0.8461538461538463	4.883219155803264e-5
0.9384615384615385	0.8461538461538463	9.707674331487112e-6
0.9538461538461539	0.8461538461538463	-8.496129824990838e-6
0.9692307692307693	0.8461538461538463	-1.5857257652591759e-6
0.9846153846153847	0.8461538461538463	1.3917943379292632e-6
0.49230769230769234	0.8615384615384616	0.0
0.5076923076923077	0.8615384615384616	0.0
0.5230769230769231	0.8615384615384616	0.0
0.5384615384615385	0.8615384615384616	0.0
0.5538461538461539	0.8615384615384616	0.0
0.5692307692307692	0.8615384615384616	0.0
0.5846153846153846	0.8615384615384616	0.0
0.6000000000000001	0.8615384615384616	0.0
0.6153846153846154	0.8615384615384616	0.0
0.6307692307692307	0.8615384615384616	0.0
0.6461538461538462	0.8615384615384616	0.0
0.6615384615384616	0.8615384615384616	0.0
0.676923076923077	0.8615384615384616	0.0
0.6923076923076923	0.8615384615384616	0.0
0.7076923076923077	0.8615384615384616	0.0
0.7230769230769232	0.8615384615384616	0.0
0.7384615384615385	0.8615384615384616	0.0
0.7538461538461538	0.8615384615384616	0.0
0.7692307692307693	0.8615384615384616	0.0
0.7846153846153847	0.8615384615384616	0.0
0.8	0.8615384615384616	0.0
0.8153846153846154	0.8615384615384616	0.0015986298244051586
0.8307692307692308	0.8615384615384616	-0.0013510533245456374
0.8461538461538463	0.8615384615384616	-0.00016139844079667812
0.8615384615384616	0.8615384615384616	0.0008957795575683469
0.8769230769230769	0.8615384615384616	0.00013716787804645428
0.8923076923076924	0.8615384615384616	-0.00019099603513839862
0.9076923076923078	0.8615384615384616	-2.7883063595158057e-5
0.9230769230769231	0.8615384615384616	3.810275965316498e-5
0.9384615384615385	0.8615384615384616	5.671742782451202e-6
0.9538461538461539	0.8615384615384616	-6.883287288947476e-6
0.9692307692307693	0.8615384615384616	-9.932681170654629e-7
0.9846153846153847	0.8615384615384616	1.1871995443953756e-6
0.49230769230769234	0.8769230769230769	0.0
0.5076923076923077	0.8769230769230769	0.0
0.5230769230769231	0.8769230769230769	0.0
0.5384615384615385	0.8769230769230769	0.0
0.5538461538461539	0.8769230769230769	0.0
0.5692307692307692	0.8769230769230769	0.0
0.5846153846153846	0.8769230769230769	0.0
0.6000000000000001	0.8769230769230769	0.0
0.6153846153846154	0.8769230769230769	0.0
0.6307692307692307	0.8769230769230769	0.0
0.6461538461538462	0.8769230769230769	0.0
0.6615384615384616	0.8769230769230769	0.0
0.676923076923077	0.8769230769230769	0.0
0.6923076923076923	0.8769230769230769	0.0
0.7076923076923077	0.8769230769230769	0.0
0.7230769230769232	0.8769230769230769	0.0
0.7384615384615385	0.8769230769230769	0.0
0.7538461538461538	0.8769230769230769	0.0
0.7692307692307693	0.8769230769230769	0.0
0.7846153846153847	0.8769230769230769	0.0
0.8	0.8769230769230769	0.0
0.8153846153846154	0.8769230769230769	0.000335161466930432
0.8307692307692308	0.8769230769230769	-0.0003079645392241873
0.8461538461538463	0.8769230769230769	-0.00011460880550263453
0.8615384615384616	0.8769230769230769	0.0001878140765688027
0.8769230769230769	0.8769230769230769	6.311833334597433e-5
0.8923076923076924	0.8769230769230769	-4.790638133258149e-5
0.9076923076923078	0.8769230769230769	-1.3627007536513148e-5
0.9230769230769231	0.8769230769230769	1.1750251610177118e-5
0.9384615384615385	0.8769230769230769	3.0020484658927475e-6
0.9538461538461539	0.8769230769230769	-2.473269964391559e-6
0.9692307692307693	0.8769230769230769	-5.672558692409103e-7
0.9846153846153847	0.8769230769230769	4.742750459241613e-7
0.49230769230769234	0.8923076923076924	0.0
0.5076923076923077	0.8923076923076924	0.0
0.5230769230769231	0.8923076923076924	0.0
0.5384615384615385	0.8923076923076924	0.0
0.5538461538461539	0.8923076923076924	0.0
0.5692307692307692	0.8923076923076924	0.0
0.5846153846153846	0.8923076923076924	0.0
0.6000000000000001	0.8923076923076924	0.0
0.6153846153846154	0.8923076923076924	0.0
0.6307692307692307	0.8923076923076924	0.0
0.6461538461538462	0.8923076923076924	0.0
0.6615384615384616	0.8923076923076924	0.0
0.676923076923077	0.8923076923076924	0.0
0.6923076923076923	0.8923076923076924	0.0
0.7076923076923077	0.8923076923076924	0.0
0.7230769230769232	0.8923076923076924	0.0
0.7384615384615385	0.8923076923076924	0.0
0.7538461538461538	0.8923076923076924	0.0
0.7692307692307693	0.8923076923076924	0.0
0.7846153846153847	0.8923076923076924	0.0
0.8	0.8923076923076924	0.0
0.8153846153846154	0.8923076923076924	6.207057430670742e-5
0.8307692307692308	0.8923076923076924	-8.92675020129521e-5
0.8461538461538463	0.8923076923076924	-7.852940524408165e-5
0.8615384615384616	0.8923076923076924	5.324134177913482e-6
0.8769230769230769	0.8923076923076924	5.153312044607174e-6
0.8923076923076924	0.8923076923076924	-2.0365264058000016e-5
0.9076923076923078	0.8923076923076924	-4.05764338015738e-6
0.9230769230769231	0.8923076923076924	5.9343993064934095e-6
0.9384615384615385	0.8923076923076924	9.876380495520257e-7
0.9538461538461539	0.8923076923076924	-1.516416551053214e-6
0.9692307692307693	0.8923076923076924	-2.304680633289101e-7
0.9846153846153847	0.8923076923076924	3.2344888664565916e-7
0.49230769230769234	0.9076923076923078	0.0
0.5076923076923077	0.9076923076923078	0.0
0.5230769230769231	0.9076923076923078	0.0
0.5384615384615385	0.9076923076923078	0.0
0.5538461538461539	0.9076923076923078	0.0
0.5692307692307692	0.9076923076923078	0.0
0.5846153846153846	0.9076923076923078	0.0
0.6000000000000001	0.9076923076923078	0.0
0.6153846153846154	0.9076923076923078	0.0
0.6307692307692307	0.9076923076923078	0.0
0.6461538461538462	0.9076923076923078	0.0
0.6615384615384616	0.9076923076923078	0.0
0.676923076923077	0.9076923076923078	0.0
0.6923076923076923	0.9076923076923078	0.0
0.7076923076923077	0.9076923076923078	0.0
0.7230769230769232	0.9076923076923078	0.0
0.7384615384615385	0.9076923076923078	0.0
0.7538461538461538	0.9076923076923078	0.0
0.7692307692307693	0.9076923076923078	0.0
0.7846153846153847	0.9076923076923078	0.0
0.8	0.9076923076923078	0.0
0.8153846153846154	0.9076923076923078	1.4478324075303945e-5
0.8307692307692308	0.9076923076923078	-2.0556646124290306e-5
0.8461538461538463	0.9076923076923078	-1.7208534324251415e-5
0.8615384615384616	0.9076923076923078	5.215466656726985e-6
0.8769230769230769	0.9076923076923078	2.2915966559272186e-6
0.8923076923076924	0.9076923076923078	-4.8947916204783074e-6
0.9076923076923078	0.9076923076923078	-1.7615077842778072e-6
0.9230769230769231	0.9076923076923078	1.4685443947302787e-6
0.9384615384615385	0.9076923076923078	4.586895910929556e-7
0.9538461538461539	0.9076923076923078	-4.2139761182773904e-7
0.9692307692307693	0.9076923076923078	-1.1535634156515716e-7
0.9846153846153847	0.9076923076923078	9.628094208931981e-8
0.49230769230769234	0.9230769230769231	0.0
0.5076923076923077	0.9230769230769231	0.0
0.5230769230769231	0.9230769230769231	0.0
0.5384615384615385	0.9230769230769231	0.0
0.5538461538461539	0.9230769230769231	0.0
0.5692307692307692	0.9230769230769231	0.0
0.5846153846153846	0.9230769230769231	0.0
0.6000000000000001	0.9230769230769231	0.0
0.6153846153846154	0.9230769230769231	0.0
0.6307692307692307	0.9230769230769231	0.0
0.6461538461538462	0.9230769230769231	0.0
0.6615384615384616	0.9230769230769231	0.0
0.676923076923077	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.7076923076923077	0.9230769230769231	0.0
0.7230769230769232	0.9230769230769231	0.0
0.7384615384615385	0.9230769230769231	0.0
0.7538461538461538	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7846153846153847	0.9230769230769231	0.0
0.8	0.9230769230769231	0.0
0.8153846153846154	0.9230769230769231	6.353281201521985e-6
0.8307692307692308	0.9230769230769231	-2.7495915253562294e-7
0.8461538461538463	0.9230769230769231	3.287422482420536e-6
0.8615384615384616	0.9230769230769231	8.705645185103892e-6
0.8769230769230769	0.9230769230769231	3.019792901483388e-6
0.8923076923076924	0.9230769230769231	-4.165979369322996e-7
0.9076923076923078	0.9230769230769231	-2.55886803634463e-7
0.9230769230769231	0.9230769230769231	5.488501931819915e-7
0.9384615384615385	0.9230769230769231	1.375943492191498e-7
0.9538461538461539	0.9230769230769231	-1.7488632848436636e-7
0.9692307692307693	0.9230769230769231	-3.189822849765836e-8
0.9846153846153847	0.9230769230769231	5.097362797349571e-8
0.49230769230769234	0.9384615384615385	0.0
0.5076923076923077	0.9384615384615385	0.0
0.5230769230769231	0.9384615384615385	0.0
0.5384615384615385	0.9384615384615385	0.0
0.5538461538461539	0.9384615384615385	0.0
0.5692307692307692	0.9384615384615385	0.0
0.5846153846153846	0.9384615384615385	0.0
0.6000000000000001	0.9384615384615385	0.0
0.6153846153846154	0.9384615384615385	0.0
0.6307692307692307	0.9384615384615385	0.0
0.6461538461538462	0.9384615384615385	0.0
0.6615384615384616	0.9384615384615385	0.0
0.676923076923077	0.9384615384615385	0.0
0.6923076923076923	0.9384615384615385	0.0
0.7076923076923077	0.9384615384615385	0.0
0.7230769230769232	0.9384615384615385	0.0
0.7384615384615385	0.9384615384615385	0.0
0.7538461538461538	0.9384615384615385	0.0
0.7692307692307693	0.9384615384615385	0.0
0.7846153846153847	0.9384615384615385	0.0
0.8	0.9384615384615385	0.0
0.8153846153846154	0.9384615384615385	1.1636729660434684e-6
0.8307692307692308	0.9384615384615385	-2.2998108706913493e-7
0.8461538461538463	0.9384615384615385	1.785132891459765e-7
0.8615384615384616	0.9384615384615385	1.5508737675685565e-6
0.8769230769230769	0.9384615384615385	8.259210604642397e-7
0.8923076923076924	0.9384615384615385	-2.0811286646943243e-7
0.9076923076923078	0.9384615384615385	-8.803795893980261e-8
0.9230769230769231	0.9384615384615385	1.5140255998042122e-7
0.9384615384615385	0.9384615384615385	5.5344758388317615e-8
0.9538461538461539	0.9384615384615385	-4.6223005529801765e-8
0.9692307692307693	0.9384615384615385	-1.4381467221240752e-8
0.9846153846153847	0.9384615384615385	1.3454202997867467e-8
0.49230769230769234	0.9538461538461539	0.0
0.5076923076923077	0.9538461538461539	0.0
0.5230769230769231	0.9538461538461539	0.0
0.5384615384615385	0.9538461538461539	0.0
0.5538461538461539	0.9538461538461539	0.0
0.5692307692307692	0.9538461538461539	0.0
0.5846153846153846	0.9538461538461539	0.0
0.6000000000000001	0.9538461538461539	0.0
0.6153846153846154	0.9538461538461539	0.0
0.6307692307692307	0.9538461538461539	0.0
0.6461538461538462	0.9538461538461539	0.0
0.6615384615384616	0.9538461538461539	0.0
0.676923076923077	0.9538461538461539	0.0
0.6923076923076923	0.9538461538461539	0.0
0.7076923076923077	0.9538461538461539	0.0
0.7230769230769232	0.9538461538461539	0.0
0.7384615384615385	0.9538461538461539	0.0
0.7538461538461538	0.9538461538461539	0.0
0.7692307692307693	0.9538461538461539	0.0
0.7846153846153847	0.9538461538461539	0.0
0.8	0.9538461538461539	0.0
0.8153846153846154	0.9538461538461539	-2.075743391617063e-7
0.8307692307692308	0.9538461538461539	-7.261175398126272e-7
0.8461538461538463	0.9538461538461539	-1.0585322993044119e-6
0.8615384615384616	0.9538461538461539	-6.708547574101211e-7
0.8769230769230769	0.9538461538461539	-2.614705621246348e-7
0.8923076923076924	0.9538461538461539	-3.5633763187017236e-7
0.9076923076923078	0.9538461538461539	-9.618628698325818e-8
0.9230769230769231	0.9538461538461539	3.282168594263957e-8
0.9384615384615385	0.9538461538461539	1.0226180914123796e-8
0.9538461538461539	0.9538461538461539	-1.9347933772639646e-8
0.9692307692307693	0.9538461538461539	-4.578112434781111e-9
0.9846153846153847	0.9538461538461539	5.5053766581543966e-9
0.49230769230769234	0.9692307692307693	0.0
0.5076923076923077	0.9692307692307693	0.0
0.5230769230769231	0.9692307692307693	0.0
0.5384615384615385	0.9692307692307693	0.0
0.5538461538461539	0.9692307692307693	0.0
0.5692307692307692	0.9692307692307693	0.0
0.5846153846153846	0.9692307692307693	0.0
0.6000000000000001	0.9692307692307693	0.0
0.6153846153846154	0.9692307692307693	0.0
0.6307692307692307	0.9692307692307693	0.0
0.6461538461538462	0.9692307692307693	0.0
0.6615384615384616	0.9692307692307693	0.0
0.676923076923077	0.9692307692307693	0.0
0.6923076923076923	0.9692307692307693	0.0
0.7076923076923077	0.9692307692307693	0.0
0.7230769230769232	0.9692307692307693	0.0
0.7384615384615385	0.9692307692307693	0.0
0.7538461538461538	0.9692307692307693	0.0
0.7692307692307693	0.9692307692307693	0.0
0.7846153846153847	0.9692307692307693	0.0
0.8	0.9692307692307693	0.0
0.8153846153846154	0.9692307692307693	-6.818871758495808e-9
0.8307692307692308	0.9692307692307693	-1.4734852259501075e-7
0.8461538461538463	0.9692307692307693	-1.799404821111298e-7
0.8615384615384616	0.9692307692307693	-7.856022875228881e-8
0.8769230769230769	0.9692307692307693	-4.721192108331462e-8
0.8923076923076924	0.9692307692307693	-6.218181330584135e-8
0.9076923076923078	0.9692307692307693	-2.982280441549716e-8
0.9230769230769231	0.9692307692307693	9.21272850826195e-9
0.9384615384615385	0.9692307692307693	3.707264130314665e-9
0.9538461538461539	0.9692307692307693	-5.19574700942028e-9
0.9692307692307693	0.9692307692307693	-1.8076999834945947e-9
0.9846153846153847	0.9692307692307693	1.4261414882202361e-9
0.49230769230769234	0.9846153846153847	0.0
0.5076923076923077	0.9846153846153847	0.0
0.5230769230769231	0.9846153846153847	0.0
0.5384615384615385	0.9846153846153847	0.0
0.5538461538461539	0.9846153846153847	0.0
0.5692307692307692	0.9846153846153847	0.0
0.5846153846153846	0.9846153846153847	0.0
0.6000000000000001	0.9846153846153847	0.0
0.6153846153846154	0.9846153846153847	0.0
0.6307692307692307	0.9846153846153847	0.0
0.6461538461538462	0.9846153846153847	0.0
0.6615384615384616	0.9846153846153847	0.0
0.676923076923077	0.9846153846153847	0.0
0.6923076923076923	0.9846153846153847	0.0
0.7076923076923077	0.9846153846153847	0.0
0.7230769230769232	0.9846153846153847	0.0
0.7384615384615385	0.9846153846153847	0.0
0.7538461538461538	0.9846153846153847	0.0
0.7692307692307693	0.9846153846153847	0.0
0.7846153846153847	0.9846153846153847	0.0
0.8	0.9846153846153847	0.0
0.8153846153846154	0.9846153846153847	7.916598288668017e-8
0.8307692307692308	0.9846153846153847	7.50014114668264e-8
0.8461538461538463	0.9846153846153847	1.1970679373777024e-7
0.8615384615384616	0.9846153846153847	1.3879391712564837e-7
0.8769230769230769	0.9846153846153847	6.905677504682867e-8
0.8923076923076924	0.9846153846153847	4.0336959342327296e-8
0.9076923076923078	0.9846153846153847	1.0164730825506922e-8
0.9230769230769231	0.9846153846153847	1.044534508172829e-8
0.9384615384615385	0.9846153846153847	2.7044976997962112e-9
0.9538461538461539	0.9846153846153847	-1.2160148206905961e-9
0.9692307692307693	0.9846153846153847	-2.5420638156776803e-10
0.9846153846153847	0.9846153846153847	6.357648768421265e-10


==> figures/csv/decay_figure/basis_function_lvl_3_q_6.csv <==
0.015384615384615385	0.015384615384615385	0.0625
0.03076923076923077	0.015384615384615385	0.0625
0.046153846153846156	0.015384615384615385	0.0625
0.06153846153846154	0.015384615384615385	0.0625
0.07692307692307693	0.015384615384615385	0.0625
0.09230769230769231	0.015384615384615385	0.0625
0.1076923076923077	0.015384615384615385	0.0625
0.12307692307692308	0.015384615384615385	0.0625
0.13846153846153847	0.015384615384615385	-0.0625
0.15384615384615385	0.015384615384615385	-0.0625
0.16923076923076924	0.015384615384615385	-0.0625
0.18461538461538463	0.015384615384615385	-0.0625
0.2	0.015384615384615385	-0.0625
0.2153846153846154	0.015384615384615385	-0.0625
0.23076923076923078	0.015384615384615385	-0.0625
0.24615384615384617	0.015384615384615385	-0.0625
0.26153846153846155	0.015384615384615385	0.0
0.27692307692307694	0.015384615384615385	0.0
0.2923076923076923	0.015384615384615385	0.0
0.3076923076923077	0.015384615384615385	0.0
0.3230769230769231	0.015384615384615385	0.0
0.3384615384615385	0.015384615384615385	0.0
0.35384615384615387	0.015384615384615385	0.0
0.36923076923076925	0.015384615384615385	0.0
0.38461538461538464	0.015384615384615385	0.0
0.4	0.015384615384615385	0.0
0.4153846153846154	0.015384615384615385	0.0
0.4307692307692308	0.015384615384615385	0.0
0.4461538461538462	0.015384615384615385	0.0
0.46153846153846156	0.015384615384615385	0.0
0.47692307692307695	0.015384615384615385	0.0
0.49230769230769234	0.015384615384615385	0.0
0.015384615384615385	0.03076923076923077	0.0625
0.03076923076923077	0.03076923076923077	0.0625
0.046153846153846156	0.03076923076923077	0.0625
0.06153846153846154	0.03076923076923077	0.0625
0.07692307692307693	0.03076923076923077	0.0625
0.09230769230769231	0.03076923076923077	0.0625
0.1076923076923077	0.03076923076923077	0.0625
0.12307692307692308	0.03076923076923077	0.0625
0.13846153846153847	0.03076923076923077	-0.0625
0.15384615384615385	0.03076923076923077	-0.0625
0.16923076923076924	0.03076923076923077	-0.0625
0.18461538461538463	0.03076923076923077	-0.0625
0.2	0.03076923076923077	-0.0625
0.2153846153846154	0.03076923076923077	-0.0625
0.23076923076923078	0.03076923076923077	-0.0625
0.24615384615384617	0.03076923076923077	-0.0625
0.26153846153846155	0.03076923076923077	0.0
0.27692307692307694	0.03076923076923077	0.0
0.2923076923076923	0.03076923076923077	0.0
0.3076923076923077	0.03076923076923077	0.0
0.3230769230769231	0.03076923076923077	0.0
0.3384615384615385	0.03076923076923077	0.0
0.35384615384615387	0.03076923076923077	0.0
0.36923076923076925	0.03076923076923077	0.0
0.38461538461538464	0.03076923076923077	0.0
0.4	0.03076923076923077	0.0
0.4153846153846154	0.03076923076923077	0.0
0.4307692307692308	0.03076923076923077	0.0
0.4461538461538462	0.03076923076923077	0.0
0.46153846153846156	0.03076923076923077	0.0
0.47692307692307695	0.03076923076923077	0.0
0.49230769230769234	0.03076923076923077	0.0
0.015384615384615385	0.046153846153846156	0.0625
0.03076923076923077	0.046153846153846156	0.0625
0.046153846153846156	0.046153846153846156	0.0625
0.06153846153846154	0.046153846153846156	0.0625
0.07692307692307693	0.046153846153846156	0.0625
0.09230769230769231	0.046153846153846156	0.0625
0.1076923076923077	0.046153846153846156	0.0625
0.12307692307692308	0.046153846153846156	0.0625
0.13846153846153847	0.046153846153846156	-0.0625
0.15384615384615385	0.046153846153846156	-0.0625
0.16923076923076924	0.046153846153846156	-0.0625
0.18461538461538463	0.046153846153846156	-0.0625
0.2	0.046153846153846156	-0.0625
0.2153846153846154	0.046153846153846156	-0.0625
0.23076923076923078	0.046153846153846156	-0.0625
0.24615384615384617	0.046153846153846156	-0.0625
0.26153846153846155	0.046153846153846156	0.0
0.27692307692307694	0.046153846153846156	0.0
0.2923076923076923	0.046153846153846156	0.0
0.3076923076923077	0.046153846153846156	0.0
0.3230769230769231	0.046153846153846156	0.0
0.3384615384615385	0.046153846153846156	0.0
0.35384615384615387	0.046153846153846156	0.0
0.36923076923076925	0.046153846153846156	0.0
0.38461538461538464	0.046153846153846156	0.0
0.4	0.046153846153846156	0.0
0.4153846153846154	0.046153846153846156	0.0
0.4307692307692308	0.046153846153846156	0.0
0.4461538461538462	0.046153846153846156	0.0
0.46153846153846156	0.046153846153846156	0.0
0.47692307692307695	0.046153846153846156	0.0
0.49230769230769234	0.046153846153846156	0.0
0.015384615384615385	0.06153846153846154	0.0625
0.03076923076923077	0.06153846153846154	0.0625
0.046153846153846156	0.06153846153846154	0.0625
0.06153846153846154	0.06153846153846154	0.0625
0.07692307692307693	0.06153846153846154	0.0625
0.09230769230769231	0.06153846153846154	0.0625
0.1076923076923077	0.06153846153846154	0.0625
0.12307692307692308	0.06153846153846154	0.0625
0.13846153846153847	0.06153846153846154	-0.0625
0.15384615384615385	0.06153846153846154	-0.0625
0.16923076923076924	0.06153846153846154	-0.0625
0.18461538461538463	0.06153846153846154	-0.0625
0.2	0.06153846153846154	-0.0625
0.2153846153846154	0.06153846153846154	-0.0625
0.23076923076923078	0.06153846153846154	-0.0625
0.24615384615384617	0.06153846153846154	-0.0625
0.26153846153846155	0.06153846153846154	0.0
0.27692307692307694	0.06153846153846154	0.0
0.2923076923076923	0.06153846153846154	0.0
0.3076923076923077	0.06153846153846154	0.0
0.3230769230769231	0.06153846153846154	0.0
0.3384615384615385	0.06153846153846154	0.0
0.35384615384615387	0.06153846153846154	0.0
0.36923076923076925	0.06153846153846154	0.0
0.38461538461538464	0.06153846153846154	0.0
0.4	0.06153846153846154	0.0
0.4153846153846154	0.06153846153846154	0.0
0.4307692307692308	0.06153846153846154	0.0
0.4461538461538462	0.06153846153846154	0.0
0.46153846153846156	0.06153846153846154	0.0
0.47692307692307695	0.06153846153846154	0.0
0.49230769230769234	0.06153846153846154	0.0
0.015384615384615385	0.07692307692307693	0.0625
0.03076923076923077	0.07692307692307693	0.0625
0.046153846153846156	0.07692307692307693	0.0625
0.06153846153846154	0.07692307692307693	0.0625
0.07692307692307693	0.07692307692307693	0.0625
0.09230769230769231	0.07692307692307693	0.0625
0.1076923076923077	0.07692307692307693	0.0625
0.12307692307692308	0.07692307692307693	0.0625
0.13846153846153847	0.07692307692307693	-0.0625
0.15384615384615385	0.07692307692307693	-0.0625
0.16923076923076924	0.07692307692307693	-0.0625
0.18461538461538463	0.07692307692307693	-0.0625
0.2	0.07692307692307693	-0.0625
0.2153846153846154	0.07692307692307693	-0.0625
0.23076923076923078	0.07692307692307693	-0.0625
0.24615384615384617	0.07692307692307693	-0.0625
0.26153846153846155	0.07692307692307693	0.0
0.27692307692307694	0.07692307692307693	0.0
0.2923076923076923	0.07692307692307693	0.0
0.3076923076923077	0.07692307692307693	0.0
0.3230769230769231	0.07692307692307693	0.0
0.3384615384615385	0.07692307692307693	0.0
0.35384615384615387	0.07692307692307693	0.0
0.36923076923076925	0.07692307692307693	0.0
0.38461538461538464	0.07692307692307693	0.0
0.4	0.07692307692307693	0.0
0.4153846153846154	0.07692307692307693	0.0
0.4307692307692308	0.07692307692307693	0.0
0.4461538461538462	0.07692307692307693	0.0
0.46153846153846156	0.07692307692307693	0.0
0.47692307692307695	0.07692307692307693	0.0
0.49230769230769234	0.07692307692307693	0.0
0.015384615384615385	0.09230769230769231	0.0625
0.03076923076923077	0.09230769230769231	0.0625
0.046153846153846156	0.09230769230769231	0.0625
0.06153846153846154	0.09230769230769231	0.0625
0.07692307692307693	0.09230769230769231	0.0625
0.09230769230769231	0.09230769230769231	0.0625
0.1076923076923077	0.09230769230769231	0.0625
0.12307692307692308	0.09230769230769231	0.0625
0.13846153846153847	0.09230769230769231	-0.0625
0.15384615384615385	0.09230769230769231	-0.0625
0.16923076923076924	0.09230769230769231	-0.0625
0.18461538461538463	0.09230769230769231	-0.0625
0.2	0.09230769230769231	-0.0625
0.2153846153846154	0.09230769230769231	-0.0625
0.23076923076923078	0.09230769230769231	-0.0625
0.24615384615384617	0.09230769230769231	-0.0625
0.26153846153846155	0.09230769230769231	0.0
0.27692307692307694	0.09230769230769231	0.0
0.2923076923076923	0.09230769230769231	0.0
0.3076923076923077	0.09230769230769231	0.0
0.3230769230769231	0.09230769230769231	0.0
0.3384615384615385	0.09230769230769231	0.0
0.35384615384615387	0.09230769230769231	0.0
0.36923076923076925	0.09230769230769231	0.0
0.38461538461538464	0.09230769230769231	0.0
0.4	0.09230769230769231	0.0
0.4153846153846154	0.09230769230769231	0.0
0.4307692307692308	0.09230769230769231	0.0
0.4461538461538462	0.09230769230769231	0.0
0.46153846153846156	0.09230769230769231	0.0
0.47692307692307695	0.09230769230769231	0.0
0.49230769230769234	0.09230769230769231	0.0
0.015384615384615385	0.1076923076923077	0.0625
0.03076923076923077	0.1076923076923077	0.0625
0.046153846153846156	0.1076923076923077	0.0625
0.06153846153846154	0.1076923076923077	0.0625
0.07692307692307693	0.1076923076923077	0.0625
0.09230769230769231	0.1076923076923077	0.0625
0.1076923076923077	0.1076923076923077	0.0625
0.12307692307692308	0.1076923076923077	0.0625
0.13846153846153847	0.1076923076923077	-0.0625
0.15384615384615385	0.1076923076923077	-0.0625
0.16923076923076924	0.1076923076923077	-0.0625
0.18461538461538463	0.1076923076923077	-0.0625
0.2	0.1076923076923077	-0.0625
0.2153846153846154	0.1076923076923077	-0.0625
0.23076923076923078	0.1076923076923077	-0.0625
0.24615384615384617	0.1076923076923077	-0.0625
0.26153846153846155	0.1076923076923077	0.0
0.27692307692307694	0.1076923076923077	0.0
0.2923076923076923	0.1076923076923077	0.0
0.3076923076923077	0.1076923076923077	0.0
0.3230769230769231	0.1076923076923077	0.0
0.3384615384615385	0.1076923076923077	0.0
0.35384615384615387	0.1076923076923077	0.0
0.36923076923076925	0.1076923076923077	0.0
0.38461538461538464	0.1076923076923077	0.0
0.4	0.1076923076923077	0.0
0.4153846153846154	0.1076923076923077	0.0
0.4307692307692308	0.1076923076923077	0.0
0.4461538461538462	0.1076923076923077	0.0
0.46153846153846156	0.1076923076923077	0.0
0.47692307692307695	0.1076923076923077	0.0
0.49230769230769234	0.1076923076923077	0.0
0.015384615384615385	0.12307692307692308	0.0625
0.03076923076923077	0.12307692307692308	0.0625
0.046153846153846156	0.12307692307692308	0.0625
0.06153846153846154	0.12307692307692308	0.0625
0.07692307692307693	0.12307692307692308	0.0625
0.09230769230769231	0.12307692307692308	0.0625
0.1076923076923077	0.12307692307692308	0.0625
0.12307692307692308	0.12307692307692308	0.0625
0.13846153846153847	0.12307692307692308	-0.0625
0.15384615384615385	0.12307692307692308	-0.0625
0.16923076923076924	0.12307692307692308	-0.0625
0.18461538461538463	0.12307692307692308	-0.0625
0.2	0.12307692307692308	-0.0625
0.2153846153846154	0.12307692307692308	-0.0625
0.23076923076923078	0.12307692307692308	-0.0625
0.24615384615384617	0.12307692307692308	-0.0625
0.26153846153846155	0.12307692307692308	0.0
0.27692307692307694	0.12307692307692308	0.0
0.2923076923076923	0.12307692307692308	0.0
0.3076923076923077	0.12307692307692308	0.0
0.3230769230769231	0.12307692307692308	0.0
0.3384615384615385	0.12307692307692308	0.0
0.35384615384615387	0.12307692307692308	0.0
0.36923076923076925	0.12307692307692308	0.0
0.38461538461538464	0.12307692307692308	0.0
0.4	0.12307692307692308	0.0
0.4153846153846154	0.12307692307692308	0.0
0.4307692307692308	0.12307692307692308	0.0
0.4461538461538462	0.12307692307692308	0.0
0.46153846153846156	0.12307692307692308	0.0
0.47692307692307695	0.12307692307692308	0.0
0.49230769230769234	0.12307692307692308	0.0
0.015384615384615385	0.13846153846153847	-0.0625
0.03076923076923077	0.13846153846153847	-0.0625
0.046153846153846156	0.13846153846153847	-0.0625
0.06153846153846154	0.13846153846153847	-0.0625
0.07692307692307693	0.13846153846153847	-0.0625
0.09230769230769231	0.13846153846153847	-0.0625
0.1076923076923077	0.13846153846153847	-0.0625
0.12307692307692308	0.13846153846153847	-0.0625
0.13846153846153847	0.13846153846153847	0.0625
0.15384615384615385	0.13846153846153847	0.0625
0.16923076923076924	0.13846153846153847	0.0625
0.18461538461538463	0.13846153846153847	0.0625
0.2	0.13846153846153847	0.0625
0.2153846153846154	0.13846153846153847	0.0625
0.23076923076923078	0.13846153846153847	0.0625
0.24615384615384617	0.13846153846153847	0.0625
0.26153846153846155	0.13846153846153847	0.0
0.27692307692307694	0.13846153846153847	0.0
0.2923076923076923	0.13846153846153847	0.0
0.3076923076923077	0.13846153846153847	0.0
0.3230769230769231	0.13846153846153847	0.0
0.3384615384615385	0.13846153846153847	0.0
0.35384615384615387	0.13846153846153847	0.0
0.36923076923076925	0.13846153846153847	0.0
0.38461538461538464	0.13846153846153847	0.0
0.4	0.13846153846153847	0.0
0.4153846153846154	0.13846153846153847	0.0
0.4307692307692308	0.13846153846153847	0.0
0.4461538461538462	0.13846153846153847	0.0
0.46153846153846156	0.13846153846153847	0.0
0.47692307692307695	0.13846153846153847	0.0
0.49230769230769234	0.13846153846153847	0.0
0.015384615384615385	0.15384615384615385	-0.0625
0.03076923076923077	0.15384615384615385	-0.0625
0.046153846153846156	0.15384615384615385	-0.0625
0.06153846153846154	0.15384615384615385	-0.0625
0.07692307692307693	0.15384615384615385	-0.0625
0.09230769230769231	0.15384615384615385	-0.0625
0.1076923076923077	0.15384615384615385	-0.0625
0.12307692307692308	0.15384615384615385	-0.0625
0.13846153846153847	0.15384615384615385	0.0625
0.15384615384615385	0.15384615384615385	0.0625
0.16923076923076924	0.15384615384615385	0.0625
0.18461538461538463	0.15384615384615385	0.0625
0.2	0.15384615384615385	0.0625
0.2153846153846154	0.15384615384615385	0.0625
0.23076923076923078	0.15384615384615385	0.0625
0.24615384615384617	0.15384615384615385	0.0625
0.26153846153846155	0.15384615384615385	0.0
0.27692307692307694	0.15384615384615385	0.0
0.2923076923076923	0.15384615384615385	0.0
0.3076923076923077	0.15384615384615385	0.0
0.3230769230769231	0.15384615384615385	0.0
0.3384615384615385	0.15384615384615385	0.0
0.35384615384615387	0.15384615384615385	0.0
0.36923076923076925	0.15384615384615385	0.0
0.38461538461538464	0.15384615384615385	0.0
0.4	0.15384615384615385	0.0
0.4153846153846154	0.15384615384615385	0.0
0.4307692307692308	0.15384615384615385	0.0
0.4461538461538462	0.15384615384615385	0.0
0.46153846153846156	0.15384615384615385	0.0
0.47692307692307695	0.15384615384615385	0.0
0.49230769230769234	0.15384615384615385	0.0
0.015384615384615385	0.16923076923076924	-0.0625
0.03076923076923077	0.16923076923076924	-0.0625
0.046153846153846156	0.16923076923076924	-0.0625
0.06153846153846154	0.16923076923076924	-0.0625
0.07692307692307693	0.16923076923076924	-0.0625
0.09230769230769231	0.16923076923076924	-0.0625
0.1076923076923077	0.16923076923076924	-0.0625
0.12307692307692308	0.16923076923076924	-0.0625
0.13846153846153847	0.16923076923076924	0.0625
0.15384615384615385	0.16923076923076924	0.0625
0.16923076923076924	0.16923076923076924	0.0625
0.18461538461538463	0.16923076923076924	0.0625
0.2	0.16923076923076924	0.0625
0.2153846153846154	0.16923076923076924	0.0625
0.23076923076923078	0.16923076923076924	0.0625
0.24615384615384617	0.16923076923076924	0.0625
0.26153846153846155	0.16923076923076924	0.0
0.27692307692307694	0.16923076923076924	0.0
0.2923076923076923	0.16923076923076924	0.0
0.3076923076923077	0.16923076923076924	0.0
0.3230769230769231	0.16923076923076924	0.0
0.3384615384615385	0.16923076923076924	0.0
0.35384615384615387	0.16923076923076924	0.0
0.36923076923076925	0.16923076923076924	0.0
0.38461538461538464	0.16923076923076924	0.0
0.4	0.16923076923076924	0.0
0.4153846153846154	0.16923076923076924	0.0
0.4307692307692308	0.16923076923076924	0.0
0.4461538461538462	0.16923076923076924	0.0
0.46153846153846156	0.16923076923076924	0.0
0.47692307692307695	0.16923076923076924	0.0
0.49230769230769234	0.16923076923076924	0.0
0.015384615384615385	0.18461538461538463	-0.0625
0.03076923076923077	0.18461538461538463	-0.0625
0.046153846153846156	0.18461538461538463	-0.0625
0.06153846153846154	0.18461538461538463	-0.0625
0.07692307692307693	0.18461538461538463	-0.0625
0.09230769230769231	0.18461538461538463	-0.0625
0.1076923076923077	0.18461538461538463	-0.0625
0.12307692307692308	0.18461538461538463	-0.0625
0.13846153846153847	0.18461538461538463	0.0625
0.15384615384615385	0.18461538461538463	0.0625
0.16923076923076924	0.18461538461538463	0.0625
0.18461538461538463	0.18461538461538463	0.0625
0.2	0.18461538461538463	0.0625
0.2153846153846154	0.18461538461538463	0.0625
0.23076923076923078	0.18461538461538463	0.0625
0.24615384615384617	0.18461538461538463	0.0625
0.26153846153846155	0.18461538461538463	0.0
0.27692307692307694	0.18461538461538463	0.0
0.2923076923076923	0.18461538461538463	0.0
0.3076923076923077	0.18461538461538463	0.0
0.3230769230769231	0.18461538461538463	0.0
0.3384615384615385	0.18461538461538463	0.0
0.35384615384615387	0.18461538461538463	0.0
0.36923076923076925	0.18461538461538463	0.0
0.38461538461538464	0.18461538461538463	0.0
0.4	0.18461538461538463	0.0
0.4153846153846154	0.18461538461538463	0.0
0.4307692307692308	0.18461538461538463	0.0
0.4461538461538462	0.18461538461538463	0.0
0.46153846153846156	0.18461538461538463	0.0
0.47692307692307695	0.18461538461538463	0.0
0.49230769230769234	0.18461538461538463	0.0
0.015384615384615385	0.2	-0.0625
0.03076923076923077	0.2	-0.0625
0.046153846153846156	0.2	-0.0625
0.06153846153846154	0.2	-0.0625
0.07692307692307693	0.2	-0.0625
0.09230769230769231	0.2	-0.0625
0.1076923076923077	0.2	-0.0625
0.12307692307692308	0.2	-0.0625
0.13846153846153847	0.2	0.0625
0.15384615384615385	0.2	0.0625
0.16923076923076924	0.2	0.0625
0.18461538461538463	0.2	0.0625
0.2	0.2	0.0625
0.2153846153846154	0.2	0.0625
0.23076923076923078	0.2	0.0625
0.24615384615384617	0.2	0.0625
0.26153846153846155	0.2	0.0
0.27692307692307694	0.2	0.0
0.2923076923076923	0.2	0.0
0.3076923076923077	0.2	0.0
0.3230769230769231	0.2	0.0
0.3384615384615385	0.2	0.0
0.35384615384615387	0.2	0.0
0.36923076923076925	0.2	0.0
0.38461538461538464	0.2	0.0
0.4	0.2	0.0
0.4153846153846154	0.2	0.0
0.4307692307692308	0.2	0.0
0.4461538461538462	0.2	0.0
0.46153846153846156	0.2	0.0
0.47692307692307695	0.2	0.0
0.49230769230769234	0.2	0.0
0.015384615384615385	0.2153846153846154	-0.0625
0.03076923076923077	0.2153846153846154	-0.0625
0.046153846153846156	0.2153846153846154	-0.0625
0.06153846153846154	0.2153846153846154	-0.0625
0.07692307692307693	0.2153846153846154	-0.0625
0.09230769230769231	0.2153846153846154	-0.0625
0.1076923076923077	0.2153846153846154	-0.0625
0.12307692307692308	0.2153846153846154	-0.0625
0.13846153846153847	0.2153846153846154	0.0625
0.15384615384615385	0.2153846153846154	0.0625
0.16923076923076924	0.2153846153846154	0.0625
0.18461538461538463	0.2153846153846154	0.0625
0.2	0.2153846153846154	0.0625
0.2153846153846154	0.2153846153846154	0.0625
0.23076923076923078	0.2153846153846154	0.0625
0.24615384615384617	0.2153846153846154	0.0625
0.26153846153846155	0.2153846153846154	0.0
0.27692307692307694	0.2153846153846154	0.0
0.2923076923076923	0.2153846153846154	0.0
0.3076923076923077	0.2153846153846154	0.0
0.3230769230769231	0.2153846153846154	0.0
0.3384615384615385	0.2153846153846154	0.0
0.35384615384615387	0.2153846153846154	0.0
0.36923076923076925	0.2153846153846154	0.0
0.38461538461538464	0.2153846153846154	0.0
0.4	0.2153846153846154	0.0
0.4153846153846154	0.2153846153846154	0.0
0.4307692307692308	0.2153846153846154	0.0
0.4461538461538462	0.2153846153846154	0.0
0.46153846153846156	0.2153846153846154	0.0
0.47692307692307695	0.2153846153846154	0.0
0.49230769230769234	0.2153846153846154	0.0
0.015384615384615385	0.23076923076923078	-0.0625
0.03076923076923077	0.23076923076923078	-0.0625
0.046153846153846156	0.23076923076923078	-0.0625
0.06153846153846154	0.23076923076923078	-0.0625
0.07692307692307693	0.23076923076923078	-0.0625
0.09230769230769231	0.23076923076923078	-0.0625
0.1076923076923077	0.23076923076923078	-0.0625
0.12307692307692308	0.23076923076923078	-0.0625
0.13846153846153847	0.23076923076923078	0.0625
0.15384615384615385	0.23076923076923078	0.0625
0.16923076923076924	0.23076923076923078	0.0625
0.18461538461538463	0.23076923076923078	0.0625
0.2	0.23076923076923078	0.0625
0.2153846153846154	0.23076923076923078	0.0625
0.23076923076923078	0.23076923076923078	0.0625
0.24615384615384617	0.23076923076923078	0.0625
0.26153846153846155	0.23076923076923078	0.0
0.27692307692307694	0.23076923076923078	0.0
0.2923076923076923	0.23076923076923078	0.0
0.3076923076923077	0.23076923076923078	0.0
0.3230769230769231	0.23076923076923078	0.0
0.3384615384615385	0.23076923076923078	0.0
0.35384615384615387	0.23076923076923078	0.0
0.36923076923076925	0.23076923076923078	0.0
0.38461538461538464	0.23076923076923078	0.0
0.4	0.23076923076923078	0.0
0.4153846153846154	0.23076923076923078	0.0
0.4307692307692308	0.23076923076923078	0.0
0.4461538461538462	0.23076923076923078	0.0
0.46153846153846156	0.23076923076923078	0.0
0.47692307692307695	0.23076923076923078	0.0
0.49230769230769234	0.23076923076923078	0.0
0.015384615384615385	0.24615384615384617	-0.0625
0.03076923076923077	0.24615384615384617	-0.0625
0.046153846153846156	0.24615384615384617	-0.0625
0.06153846153846154	0.24615384615384617	-0.0625
0.07692307692307693	0.24615384615384617	-0.0625
0.09230769230769231	0.24615384615384617	-0.0625
0.1076923076923077	0.24615384615384617	-0.0625
0.12307692307692308	0.24615384615384617	-0.0625
0.13846153846153847	0.24615384615384617	0.0625
0.15384615384615385	0.24615384615384617	0.0625
0.16923076923076924	0.24615384615384617	0.0625
0.18461538461538463	0.24615384615384617	0.0625
0.2	0.24615384615384617	0.0625
0.2153846153846154	0.24615384615384617	0.0625
0.23076923076923078	0.24615384615384617	0.0625
0.24615384615384617	0.24615384615384617	0.0625
0.26153846153846155	0.24615384615384617	0.0
0.27692307692307694	0.24615384615384617	0.0
0.2923076923076923	0.24615384615384617	0.0
0.3076923076923077	0.24615384615384617	0.0
0.3230769230769231	0.24615384615384617	0.0
0.3384615384615385	0.24615384615384617	0.0
0.35384615384615387	0.24615384615384617	0.0
0.36923076923076925	0.24615384615384617	0.0
0.38461538461538464	0.24615384615384617	0.0
0.4	0.24615384615384617	0.0
0.4153846153846154	0.24615384615384617	0.0
0.4307692307692308	0.24615384615384617	0.0
0.4461538461538462	0.24615384615384617	0.0
0.46153846153846156	0.24615384615384617	0.0
0.47692307692307695	0.24615384615384617	0.0
0.49230769230769234	0.24615384615384617	0.0
0.015384615384615385	0.26153846153846155	0.0
0.03076923076923077	0.26153846153846155	0.0
0.046153846153846156	0.26153846153846155	0.0
0.06153846153846154	0.26153846153846155	0.0
0.07692307692307693	0.26153846153846155	0.0
0.09230769230769231	0.26153846153846155	0.0
0.1076923076923077	0.26153846153846155	0.0
0.12307692307692308	0.26153846153846155	0.0
0.13846153846153847	0.26153846153846155	0.0
0.15384615384615385	0.26153846153846155	0.0
0.16923076923076924	0.26153846153846155	0.0
0.18461538461538463	0.26153846153846155	0.0
0.2	0.26153846153846155	0.0
0.2153846153846154	0.26153846153846155	0.0
0.23076923076923078	0.26153846153846155	0.0
0.24615384615384617	0.26153846153846155	0.0
0.26153846153846155	0.26153846153846155	0.0
0.27692307692307694	0.26153846153846155	0.0
0.2923076923076923	0.26153846153846155	0.0
0.3076923076923077	0.26153846153846155	0.0
0.3230769230769231	0.26153846153846155	0.0
0.3384615384615385	0.26153846153846155	0.0
0.35384615384615387	0.26153846153846155	0.0
0.36923076923076925	0.26153846153846155	0.0
0.38461538461538464	0.26153846153846155	0.0
0.4	0.26153846153846155	0.0
0.4153846153846154	0.26153846153846155	0.0
0.4307692307692308	0.26153846153846155	0.0
0.4461538461538462	0.26153846153846155	0.0
0.46153846153846156	0.26153846153846155	0.0
0.47692307692307695	0.26153846153846155	0.0
0.49230769230769234	0.26153846153846155	0.0
0.015384615384615385	0.27692307692307694	0.0
0.03076923076923077	0.27692307692307694	0.0
0.046153846153846156	0.27692307692307694	0.0
0.06153846153846154	0.27692307692307694	0.0
0.07692307692307693	0.27692307692307694	0.0
0.09230769230769231	0.27692307692307694	0.0
0.1076923076923077	0.27692307692307694	0.0
0.12307692307692308	0.27692307692307694	0.0
0.13846153846153847	0.27692307692307694	0.0
0.15384615384615385	0.27692307692307694	0.0
0.16923076923076924	0.27692307692307694	0.0
0.18461538461538463	0.27692307692307694	0.0
0.2	0.27692307692307694	0.0
0.2153846153846154	0.27692307692307694	0.0
0.23076923076923078	0.27692307692307694	0.0
0.24615384615384617	0.27692307692307694	0.0
0.26153846153846155	0.27692307692307694	0.0
0.27692307692307694	0.27692307692307694	0.0
0.2923076923076923	0.27692307692307694	0.0
0.3076923076923077	0.27692307692307694	0.0
0.3230769230769231	0.27692307692307694	0.0
0.3384615384615385	0.27692307692307694	0.0
0.35384615384615387	0.27692307692307694	0.0
0.36923076923076925	0.27692307692307694	0.0
0.38461538461538464	0.27692307692307694	0.0
0.4	0.27692307692307694	0.0
0.4153846153846154	0.27692307692307694	0.0
0.4307692307692308	0.27692307692307694	0.0
0.4461538461538462	0.27692307692307694	0.0
0.46153846153846156	0.27692307692307694	0.0
0.47692307692307695	0.27692307692307694	0.0
0.49230769230769234	0.27692307692307694	0.0
0.015384615384615385	0.2923076923076923	0.0
0.03076923076923077	0.2923076923076923	0.0
0.046153846153846156	0.2923076923076923	0.0
0.06153846153846154	0.2923076923076923	0.0
0.07692307692307693	0.2923076923076923	0.0
0.09230769230769231	0.2923076923076923	0.0
0.1076923076923077	0.2923076923076923	0.0
0.12307692307692308	0.2923076923076923	0.0
0.13846153846153847	0.2923076923076923	0.0
0.15384615384615385	0.2923076923076923	0.0
0.16923076923076924	0.2923076923076923	0.0
0.18461538461538463	0.2923076923076923	0.0
0.2	0.2923076923076923	0.0
0.2153846153846154	0.2923076923076923	0.0
0.23076923076923078	0.2923076923076923	0.0
0.24615384615384617	0.2923076923076923	0.0
0.26153846153846155	0.2923076923076923	0.0
0.27692307692307694	0.2923076923076923	0.0
0.2923076923076923	0.2923076923076923	0.0
0.3076923076923077	0.2923076923076923	0.0
0.3230769230769231	0.2923076923076923	0.0
0.3384615384615385	0.2923076923076923	0.0
0.35384615384615387	0.2923076923076923	0.0
0.36923076923076925	0.2923076923076923	0.0
0.38461538461538464	0.2923076923076923	0.0
0.4	0.2923076923076923	0.0
0.4153846153846154	0.2923076923076923	0.0
0.4307692307692308	0.2923076923076923	0.0
0.4461538461538462	0.2923076923076923	0.0
0.46153846153846156	0.2923076923076923	0.0
0.47692307692307695	0.2923076923076923	0.0
0.49230769230769234	0.2923076923076923	0.0
0.015384615384615385	0.3076923076923077	0.0
0.03076923076923077	0.3076923076923077	0.0
0.046153846153846156	0.3076923076923077	0.0
0.06153846153846154	0.3076923076923077	0.0
0.07692307692307693	0.3076923076923077	0.0
0.09230769230769231	0.3076923076923077	0.0
0.1076923076923077	0.3076923076923077	0.0
0.12307692307692308	0.3076923076923077	0.0
0.13846153846153847	0.3076923076923077	0.0
0.15384615384615385	0.3076923076923077	0.0
0.16923076923076924	0.3076923076923077	0.0
0.18461538461538463	0.3076923076923077	0.0
0.2	0.3076923076923077	0.0
0.2153846153846154	0.3076923076923077	0.0
0.23076923076923078	0.3076923076923077	0.0
0.24615384615384617	0.3076923076923077	0.0
0.26153846153846155	0.3076923076923077	0.0
0.27692307692307694	0.3076923076923077	0.0
0.2923076923076923	0.3076923076923077	0.0
0.3076923076923077	0.3076923076923077	0.0
0.3230769230769231	0.3076923076923077	0.0
0.3384615384615385	0.3076923076923077	0.0
0.35384615384615387	0.3076923076923077	0.0
0.36923076923076925	0.3076923076923077	0.0
0.38461538461538464	0.3076923076923077	0.0
0.4	0.3076923076923077	0.0
0.4153846153846154	0.3076923076923077	0.0
0.4307692307692308	0.3076923076923077	0.0
0.4461538461538462	0.3076923076923077	0.0
0.46153846153846156	0.3076923076923077	0.0
0.47692307692307695	0.3076923076923077	0.0
0.49230769230769234	0.3076923076923077	0.0
0.015384615384615385	0.3230769230769231	0.0
0.03076923076923077	0.3230769230769231	0.0
0.046153846153846156	0.3230769230769231	0.0
0.06153846153846154	0.3230769230769231	0.0
0.07692307692307693	0.3230769230769231	0.0
0.09230769230769231	0.3230769230769231	0.0
0.1076923076923077	0.3230769230769231	0.0
0.12307692307692308	0.3230769230769231	0.0
0.13846153846153847	0.3230769230769231	0.0
0.15384615384615385	0.3230769230769231	0.0
0.16923076923076924	0.3230769230769231	0.0
0.18461538461538463	0.3230769230769231	0.0
0.2	0.3230769230769231	0.0
0.2153846153846154	0.3230769230769231	0.0
0.23076923076923078	0.3230769230769231	0.0
0.24615384615384617	0.3230769230769231	0.0
0.26153846153846155	0.3230769230769231	0.0
0.27692307692307694	0.3230769230769231	0.0
0.2923076923076923	0.3230769230769231	0.0
0.3076923076923077	0.3230769230769231	0.0
0.3230769230769231	0.3230769230769231	0.0
0.3384615384615385	0.3230769230769231	0.0
0.35384615384615387	0.3230769230769231	0.0
0.36923076923076925	0.3230769230769231	0.0
0.38461538461538464	0.3230769230769231	0.0
0.4	0.3230769230769231	0.0
0.4153846153846154	0.3230769230769231	0.0
0.4307692307692308	0.3230769230769231	0.0
0.4461538461538462	0.3230769230769231	0.0
0.46153846153846156	0.3230769230769231	0.0
0.47692307692307695	0.3230769230769231	0.0
0.49230769230769234	0.3230769230769231	0.0
0.015384615384615385	0.3384615384615385	0.0
0.03076923076923077	0.3384615384615385	0.0
0.046153846153846156	0.3384615384615385	0.0
0.06153846153846154	0.3384615384615385	0.0
0.07692307692307693	0.3384615384615385	0.0
0.09230769230769231	0.3384615384615385	0.0
0.1076923076923077	0.3384615384615385	0.0
0.12307692307692308	0.3384615384615385	0.0
0.13846153846153847	0.3384615384615385	0.0
0.15384615384615385	0.3384615384615385	0.0
0.16923076923076924	0.3384615384615385	0.0
0.18461538461538463	0.3384615384615385	0.0
0.2	0.3384615384615385	0.0
0.2153846153846154	0.3384615384615385	0.0
0.23076923076923078	0.3384615384615385	0.0
0.24615384615384617	0.3384615384615385	0.0
0.26153846153846155	0.3384615384615385	0.0
0.27692307692307694	0.3384615384615385	0.0
0.2923076923076923	0.3384615384615385	0.0
0.3076923076923077	0.3384615384615385	0.0
0.3230769230769231	0.3384615384615385	0.0
0.3384615384615385	0.3384615384615385	0.0
0.35384615384615387	0.3384615384615385	0.0
0.36923076923076925	0.3384615384615385	0.0
0.38461538461538464	0.3384615384615385	0.0
0.4	0.3384615384615385	0.0
0.4153846153846154	0.3384615384615385	0.0
0.4307692307692308	0.3384615384615385	0.0
0.4461538461538462	0.3384615384615385	0.0
0.46153846153846156	0.3384615384615385	0.0
0.47692307692307695	0.3384615384615385	0.0
0.49230769230769234	0.3384615384615385	0.0
0.015384615384615385	0.35384615384615387	0.0
0.03076923076923077	0.35384615384615387	0.0
0.046153846153846156	0.35384615384615387	0.0
0.06153846153846154	0.35384615384615387	0.0
0.07692307692307693	0.35384615384615387	0.0
0.09230769230769231	0.35384615384615387	0.0
0.1076923076923077	0.35384615384615387	0.0
0.12307692307692308	0.35384615384615387	0.0
0.13846153846153847	0.35384615384615387	0.0
0.15384615384615385	0.35384615384615387	0.0
0.16923076923076924	0.35384615384615387	0.0
0.18461538461538463	0.35384615384615387	0.0
0.2	0.35384615384615387	0.0
0.2153846153846154	0.35384615384615387	0.0
0.23076923076923078	0.35384615384615387	0.0
0.24615384615384617	0.35384615384615387	0.0
0.26153846153846155	0.35384615384615387	0.0
0.27692307692307694	0.35384615384615387	0.0
0.2923076923076923	0.35384615384615387	0.0
0.3076923076923077	0.35384615384615387	0.0
0.3230769230769231	0.35384615384615387	0.0
0.3384615384615385	0.35384615384615387	0.0
0.35384615384615387	0.35384615384615387	0.0
0.36923076923076925	0.35384615384615387	0.0
0.38461538461538464	0.35384615384615387	0.0
0.4	0.35384615384615387	0.0
0.4153846153846154	0.35384615384615387	0.0
0.4307692307692308	0.35384615384615387	0.0
0.4461538461538462	0.35384615384615387	0.0
0.46153846153846156	0.35384615384615387	0.0
0.47692307692307695	0.35384615384615387	0.0
0.49230769230769234	0.35384615384615387	0.0
0.015384615384615385	0.36923076923076925	0.0
0.03076923076923077	0.36923076923076925	0.0
0.046153846153846156	0.36923076923076925	0.0
0.06153846153846154	0.36923076923076925	0.0
0.07692307692307693	0.36923076923076925	0.0
0.09230769230769231	0.36923076923076925	0.0
0.1076923076923077	0.36923076923076925	0.0
0.12307692307692308	0.36923076923076925	0.0
0.13846153846153847	0.36923076923076925	0.0
0.15384615384615385	0.36923076923076925	0.0
0.16923076923076924	0.36923076923076925	0.0
0.18461538461538463	0.36923076923076925	0.0
0.2	0.36923076923076925	0.0
0.2153846153846154	0.36923076923076925	0.0
0.23076923076923078	0.36923076923076925	0.0
0.24615384615384617	0.36923076923076925	0.0
0.26153846153846155	0.36923076923076925	0.0
0.27692307692307694	0.36923076923076925	0.0
0.2923076923076923	0.36923076923076925	0.0
0.3076923076923077	0.36923076923076925	0.0
0.3230769230769231	0.36923076923076925	0.0
0.3384615384615385	0.36923076923076925	0.0
0.35384615384615387	0.36923076923076925	0.0
0.36923076923076925	0.36923076923076925	0.0
0.38461538461538464	0.36923076923076925	0.0
0.4	0.36923076923076925	0.0
0.4153846153846154	0.36923076923076925	0.0
0.4307692307692308	0.36923076923076925	0.0
0.4461538461538462	0.36923076923076925	0.0
0.46153846153846156	0.36923076923076925	0.0
0.47692307692307695	0.36923076923076925	0.0
0.49230769230769234	0.36923076923076925	0.0
0.015384615384615385	0.38461538461538464	0.0
0.03076923076923077	0.38461538461538464	0.0
0.046153846153846156	0.38461538461538464	0.0
0.06153846153846154	0.38461538461538464	0.0
0.07692307692307693	0.38461538461538464	0.0
0.09230769230769231	0.38461538461538464	0.0
0.1076923076923077	0.38461538461538464	0.0
0.12307692307692308	0.38461538461538464	0.0
0.13846153846153847	0.38461538461538464	0.0
0.15384615384615385	0.38461538461538464	0.0
0.16923076923076924	0.38461538461538464	0.0
0.18461538461538463	0.38461538461538464	0.0
0.2	0.38461538461538464	0.0
0.2153846153846154	0.38461538461538464	0.0
0.23076923076923078	0.38461538461538464	0.0
0.24615384615384617	0.38461538461538464	0.0
0.26153846153846155	0.38461538461538464	0.0
0.27692307692307694	0.38461538461538464	0.0
0.2923076923076923	0.38461538461538464	0.0
0.3076923076923077	0.38461538461538464	0.0
0.3230769230769231	0.38461538461538464	0.0
0.3384615384615385	0.38461538461538464	0.0
0.35384615384615387	0.38461538461538464	0.0
0.36923076923076925	0.38461538461538464	0.0
0.38461538461538464	0.38461538461538464	0.0
0.4	0.38461538461538464	0.0
0.4153846153846154	0.38461538461538464	0.0
0.4307692307692308	0.38461538461538464	0.0
0.4461538461538462	0.38461538461538464	0.0
0.46153846153846156	0.38461538461538464	0.0
0.47692307692307695	0.38461538461538464	0.0
0.49230769230769234	0.38461538461538464	0.0
0.015384615384615385	0.4	0.0
0.03076923076923077	0.4	0.0
0.046153846153846156	0.4	0.0
0.06153846153846154	0.4	0.0
0.07692307692307693	0.4	0.0
0.09230769230769231	0.4	0.0
0.1076923076923077	0.4	0.0
0.12307692307692308	0.4	0.0
0.13846153846153847	0.4	0.0
0.15384615384615385	0.4	0.0
0.16923076923076924	0.4	0.0
0.18461538461538463	0.4	0.0
0.2	0.4	0.0
0.2153846153846154	0.4	0.0
0.23076923076923078	0.4	0.0
0.24615384615384617	0.4	0.0
0.26153846153846155	0.4	0.0
0.27692307692307694	0.4	0.0
0.2923076923076923	0.4	0.0
0.3076923076923077	0.4	0.0
0.3230769230769231	0.4	0.0
0.3384615384615385	0.4	0.0
0.35384615384615387	0.4	0.0
0.36923076923076925	0.4	0.0
0.38461538461538464	0.4	0.0
0.4	0.4	0.0
0.4153846153846154	0.4	0.0
0.4307692307692308	0.4	0.0
0.4461538461538462	0.4	0.0
0.46153846153846156	0.4	0.0
0.47692307692307695	0.4	0.0
0.49230769230769234	0.4	0.0
0.015384615384615385	0.4153846153846154	0.0
0.03076923076923077	0.4153846153846154	0.0
0.046153846153846156	0.4153846153846154	0.0
0.06153846153846154	0.4153846153846154	0.0
0.07692307692307693	0.4153846153846154	0.0
0.09230769230769231	0.4153846153846154	0.0
0.1076923076923077	0.4153846153846154	0.0
0.12307692307692308	0.4153846153846154	0.0
0.13846153846153847	0.4153846153846154	0.0
0.15384615384615385	0.4153846153846154	0.0
0.16923076923076924	0.4153846153846154	0.0
0.18461538461538463	0.4153846153846154	0.0
0.2	0.4153846153846154	0.0
0.2153846153846154	0.4153846153846154	0.0
0.23076923076923078	0.4153846153846154	0.0
0.24615384615384617	0.4153846153846154	0.0
0.26153846153846155	0.4153846153846154	0.0
0.27692307692307694	0.4153846153846154	0.0
0.2923076923076923	0.4153846153846154	0.0
0.3076923076923077	0.4153846153846154	0.0
0.3230769230769231	0.4153846153846154	0.0
0.3384615384615385	0.4153846153846154	0.0
0.35384615384615387	0.4153846153846154	0.0
0.36923076923076925	0.4153846153846154	0.0
0.38461538461538464	0.4153846153846154	0.0
0.4	0.4153846153846154	0.0
0.4153846153846154	0.4153846153846154	0.0
0.4307692307692308	0.4153846153846154	0.0
0.4461538461538462	0.4153846153846154	0.0
0.46153846153846156	0.4153846153846154	0.0
0.47692307692307695	0.4153846153846154	0.0
0.49230769230769234	0.4153846153846154	0.0
0.015384615384615385	0.4307692307692308	0.0
0.03076923076923077	0.4307692307692308	0.0
0.046153846153846156	0.4307692307692308	0.0
0.06153846153846154	0.4307692307692308	0.0
0.07692307692307693	0.4307692307692308	0.0
0.09230769230769231	0.4307692307692308	0.0
0.1076923076923077	0.4307692307692308	0.0
0.12307692307692308	0.4307692307692308	0.0
0.13846153846153847	0.4307692307692308	0.0
0.15384615384615385	0.4307692307692308	0.0
0.16923076923076924	0.4307692307692308	0.0
0.18461538461538463	0.4307692307692308	0.0
0.2	0.4307692307692308	0.0
0.2153846153846154	0.4307692307692308	0.0
0.23076923076923078	0.4307692307692308	0.0
0.24615384615384617	0.4307692307692308	0.0
0.26153846153846155	0.4307692307692308	0.0
0.27692307692307694	0.4307692307692308	0.0
0.2923076923076923	0.4307692307692308	0.0
0.3076923076923077	0.4307692307692308	0.0
0.3230769230769231	0.4307692307692308	0.0
0.3384615384615385	0.4307692307692308	0.0
0.35384615384615387	0.4307692307692308	0.0
0.36923076923076925	0.4307692307692308	0.0
0.38461538461538464	0.4307692307692308	0.0
0.4	0.4307692307692308	0.0
0.4153846153846154	0.4307692307692308	0.0
0.4307692307692308	0.4307692307692308	0.0
0.4461538461538462	0.4307692307692308	0.0
0.46153846153846156	0.4307692307692308	0.0
0.47692307692307695	0.4307692307692308	0.0
0.49230769230769234	0.4307692307692308	0.0
0.015384615384615385	0.4461538461538462	0.0
0.03076923076923077	0.4461538461538462	0.0
0.046153846153846156	0.4461538461538462	0.0
0.06153846153846154	0.4461538461538462	0.0
0.07692307692307693	0.4461538461538462	0.0
0.09230769230769231	0.4461538461538462	0.0
0.1076923076923077	0.4461538461538462	0.0
0.12307692307692308	0.4461538461538462	0.0
0.13846153846153847	0.4461538461538462	0.0
0.15384615384615385	0.4461538461538462	0.0
0.16923076923076924	0.4461538461538462	0.0
0.18461538461538463	0.4461538461538462	0.0
0.2	0.4461538461538462	0.0
0.2153846153846154	0.4461538461538462	0.0
0.23076923076923078	0.4461538461538462	0.0
0.24615384615384617	0.4461538461538462	0.0
0.26153846153846155	0.4461538461538462	0.0
0.27692307692307694	0.4461538461538462	0.0
0.2923076923076923	0.4461538461538462	0.0
0.3076923076923077	0.4461538461538462	0.0
0.3230769230769231	0.4461538461538462	0.0
0.3384615384615385	0.4461538461538462	0.0
0.35384615384615387	0.4461538461538462	0.0
0.36923076923076925	0.4461538461538462	0.0
0.38461538461538464	0.4461538461538462	0.0
0.4	0.4461538461538462	0.0
0.4153846153846154	0.4461538461538462	0.0
0.4307692307692308	0.4461538461538462	0.0
0.4461538461538462	0.4461538461538462	0.0
0.46153846153846156	0.4461538461538462	0.0
0.47692307692307695	0.4461538461538462	0.0
0.49230769230769234	0.4461538461538462	0.0
0.015384615384615385	0.46153846153846156	0.0
0.03076923076923077	0.46153846153846156	0.0
0.046153846153846156	0.46153846153846156	0.0
0.06153846153846154	0.46153846153846156	0.0
0.07692307692307693	0.46153846153846156	0.0
0.09230769230769231	0.46153846153846156	0.0
0.1076923076923077	0.46153846153846156	0.0
0.12307692307692308	0.46153846153846156	0.0
0.13846153846153847	0.46153846153846156	0.0
0.15384615384615385	0.46153846153846156	0.0
0.16923076923076924	0.46153846153846156	0.0
0.18461538461538463	0.46153846153846156	0.0
0.2	0.46153846153846156	0.0
0.2153846153846154	0.46153846153846156	0.0
0.23076923076923078	0.46153846153846156	0.0
0.24615384615384617	0.46153846153846156	0.0
0.26153846153846155	0.46153846153846156	0.0
0.27692307692307694	0.46153846153846156	0.0
0.2923076923076923	0.46153846153846156	0.0
0.3076923076923077	0.46153846153846156	0.0
0.3230769230769231	0.46153846153846156	0.0
0.3384615384615385	0.46153846153846156	0.0
0.35384615384615387	0.46153846153846156	0.0
0.36923076923076925	0.46153846153846156	0.0
0.38461538461538464	0.46153846153846156	0.0
0.4	0.46153846153846156	0.0
0.4153846153846154	0.46153846153846156	0.0
0.4307692307692308	0.46153846153846156	0.0
0.4461538461538462	0.46153846153846156	0.0
0.46153846153846156	0.46153846153846156	0.0
0.47692307692307695	0.46153846153846156	0.0
0.49230769230769234	0.46153846153846156	0.0
0.015384615384615385	0.47692307692307695	0.0
0.03076923076923077	0.47692307692307695	0.0
0.046153846153846156	0.47692307692307695	0.0
0.06153846153846154	0.47692307692307695	0.0
0.07692307692307693	0.47692307692307695	0.0
0.09230769230769231	0.47692307692307695	0.0
0.1076923076923077	0.47692307692307695	0.0
0.12307692307692308	0.47692307692307695	0.0
0.13846153846153847	0.47692307692307695	0.0
0.15384615384615385	0.47692307692307695	0.0
0.16923076923076924	0.47692307692307695	0.0
0.18461538461538463	0.47692307692307695	0.0
0.2	0.47692307692307695	0.0
0.2153846153846154	0.47692307692307695	0.0
0.23076923076923078	0.47692307692307695	0.0
0.24615384615384617	0.47692307692307695	0.0
0.26153846153846155	0.47692307692307695	0.0
0.27692307692307694	0.47692307692307695	0.0
0.2923076923076923	0.47692307692307695	0.0
0.3076923076923077	0.47692307692307695	0.0
0.3230769230769231	0.47692307692307695	0.0
0.3384615384615385	0.47692307692307695	0.0
0.35384615384615387	0.47692307692307695	0.0
0.36923076923076925	0.47692307692307695	0.0
0.38461538461538464	0.47692307692307695	0.0
0.4	0.47692307692307695	0.0
0.4153846153846154	0.47692307692307695	0.0
0.4307692307692308	0.47692307692307695	0.0
0.4461538461538462	0.47692307692307695	0.0
0.46153846153846156	0.47692307692307695	0.0
0.47692307692307695	0.47692307692307695	0.0
0.49230769230769234	0.47692307692307695	0.0
0.015384615384615385	0.49230769230769234	0.0
0.03076923076923077	0.49230769230769234	0.0
0.046153846153846156	0.49230769230769234	0.0
0.06153846153846154	0.49230769230769234	0.0
0.07692307692307693	0.49230769230769234	0.0
0.09230769230769231	0.49230769230769234	0.0
0.1076923076923077	0.49230769230769234	0.0
0.12307692307692308	0.49230769230769234	0.0
0.13846153846153847	0.49230769230769234	0.0
0.15384615384615385	0.49230769230769234	0.0
0.16923076923076924	0.49230769230769234	0.0
0.18461538461538463	0.49230769230769234	0.0
0.2	0.49230769230769234	0.0
0.2153846153846154	0.49230769230769234	0.0
0.23076923076923078	0.49230769230769234	0.0
0.24615384615384617	0.49230769230769234	0.0
0.26153846153846155	0.49230769230769234	0.0
0.27692307692307694	0.49230769230769234	0.0
0.2923076923076923	0.49230769230769234	0.0
0.3076923076923077	0.49230769230769234	0.0
0.3230769230769231	0.49230769230769234	0.0
0.3384615384615385	0.49230769230769234	0.0
0.35384615384615387	0.49230769230769234	0.0
0.36923076923076925	0.49230769230769234	0.0
0.38461538461538464	0.49230769230769234	0.0
0.4	0.49230769230769234	0.0
0.4153846153846154	0.49230769230769234	0.0
0.4307692307692308	0.49230769230769234	0.0
0.4461538461538462	0.49230769230769234	0.0
0.46153846153846156	0.49230769230769234	0.0
0.47692307692307695	0.49230769230769234	0.0
0.49230769230769234	0.49230769230769234	0.0


==> figures/csv/decay_figure/basis_function_lvl_4_q_6.csv <==
0.015384615384615385	0.49230769230769234	0.0
0.03076923076923077	0.49230769230769234	0.0
0.046153846153846156	0.49230769230769234	0.0
0.06153846153846154	0.49230769230769234	0.0
0.07692307692307693	0.49230769230769234	0.0
0.09230769230769231	0.49230769230769234	0.0
0.1076923076923077	0.49230769230769234	0.0
0.12307692307692308	0.49230769230769234	0.0
0.13846153846153847	0.49230769230769234	0.0
0.15384615384615385	0.49230769230769234	0.0
0.16923076923076924	0.49230769230769234	0.0
0.18461538461538463	0.49230769230769234	0.0
0.2	0.49230769230769234	0.0
0.2153846153846154	0.49230769230769234	0.0
0.23076923076923078	0.49230769230769234	0.0
0.24615384615384617	0.49230769230769234	0.0
0.26153846153846155	0.49230769230769234	0.0
0.27692307692307694	0.49230769230769234	0.0
0.2923076923076923	0.49230769230769234	0.0
0.3076923076923077	0.49230769230769234	0.0
0.3230769230769231	0.49230769230769234	0.0
0.3384615384615385	0.49230769230769234	0.0
0.35384615384615387	0.49230769230769234	0.0
0.36923076923076925	0.49230769230769234	0.0
0.38461538461538464	0.49230769230769234	0.0
0.4	0.49230769230769234	0.0
0.4153846153846154	0.49230769230769234	0.0
0.4307692307692308	0.49230769230769234	0.0
0.4461538461538462	0.49230769230769234	0.0
0.46153846153846156	0.49230769230769234	0.0
0.47692307692307695	0.49230769230769234	0.0
0.49230769230769234	0.49230769230769234	0.0
0.015384615384615385	0.5076923076923077	0.0
0.03076923076923077	0.5076923076923077	0.0
0.046153846153846156	0.5076923076923077	0.0
0.06153846153846154	0.5076923076923077	0.0
0.07692307692307693	0.5076923076923077	0.0
0.09230769230769231	0.5076923076923077	0.0
0.1076923076923077	0.5076923076923077	0.0
0.12307692307692308	0.5076923076923077	0.0
0.13846153846153847	0.5076923076923077	0.0
0.15384615384615385	0.5076923076923077	0.0
0.16923076923076924	0.5076923076923077	0.0
0.18461538461538463	0.5076923076923077	0.0
0.2	0.5076923076923077	0.0
0.2153846153846154	0.5076923076923077	0.0
0.23076923076923078	0.5076923076923077	0.0
0.24615384615384617	0.5076923076923077	0.0
0.26153846153846155	0.5076923076923077	0.0
0.27692307692307694	0.5076923076923077	0.0
0.2923076923076923	0.5076923076923077	0.0
0.3076923076923077	0.5076923076923077	0.0
0.3230769230769231	0.5076923076923077	0.0
0.3384615384615385	0.5076923076923077	0.0
0.35384615384615387	0.5076923076923077	0.0
0.36923076923076925	0.5076923076923077	0.0
0.38461538461538464	0.5076923076923077	0.0
0.4	0.5076923076923077	0.0
0.4153846153846154	0.5076923076923077	0.0
0.4307692307692308	0.5076923076923077	0.0
0.4461538461538462	0.5076923076923077	0.0
0.46153846153846156	0.5076923076923077	0.0
0.47692307692307695	0.5076923076923077	0.0
0.49230769230769234	0.5076923076923077	0.0
0.015384615384615385	0.5230769230769231	0.0
0.03076923076923077	0.5230769230769231	0.0
0.046153846153846156	0.5230769230769231	0.0
0.06153846153846154	0.5230769230769231	0.0
0.07692307692307693	0.5230769230769231	0.0
0.09230769230769231	0.5230769230769231	0.0
0.1076923076923077	0.5230769230769231	0.0
0.12307692307692308	0.5230769230769231	0.0
0.13846153846153847	0.5230769230769231	0.0
0.15384615384615385	0.5230769230769231	0.0
0.16923076923076924	0.5230769230769231	0.0
0.18461538461538463	0.5230769230769231	0.0
0.2	0.5230769230769231	0.0
0.2153846153846154	0.5230769230769231	0.0
0.23076923076923078	0.5230769230769231	0.0
0.24615384615384617	0.5230769230769231	0.0
0.26153846153846155	0.5230769230769231	0.0
0.27692307692307694	0.5230769230769231	0.0
0.2923076923076923	0.5230769230769231	0.0
0.3076923076923077	0.5230769230769231	0.0
0.3230769230769231	0.5230769230769231	0.0
0.3384615384615385	0.5230769230769231	0.0
0.35384615384615387	0.5230769230769231	0.0
0.36923076923076925	0.5230769230769231	0.0
0.38461538461538464	0.5230769230769231	0.0
0.4	0.5230769230769231	0.0
0.4153846153846154	0.5230769230769231	0.0
0.4307692307692308	0.5230769230769231	0.0
0.4461538461538462	0.5230769230769231	0.0
0.46153846153846156	0.5230769230769231	0.0
0.47692307692307695	0.5230769230769231	0.0
0.49230769230769234	0.5230769230769231	0.0
0.015384615384615385	0.5384615384615385	0.0
0.03076923076923077	0.5384615384615385	0.0
0.046153846153846156	0.5384615384615385	0.0
0.06153846153846154	0.5384615384615385	0.0
0.07692307692307693	0.5384615384615385	0.0
0.09230769230769231	0.5384615384615385	0.0
0.1076923076923077	0.5384615384615385	0.0
0.12307692307692308	0.5384615384615385	0.0
0.13846153846153847	0.5384615384615385	0.0
0.15384615384615385	0.5384615384615385	0.0
0.16923076923076924	0.5384615384615385	0.0
0.18461538461538463	0.5384615384615385	0.0
0.2	0.5384615384615385	0.0
0.2153846153846154	0.5384615384615385	0.0
0.23076923076923078	0.5384615384615385	0.0
0.24615384615384617	0.5384615384615385	0.0
0.26153846153846155	0.5384615384615385	0.0
0.27692307692307694	0.5384615384615385	0.0
0.2923076923076923	0.5384615384615385	0.0
0.3076923076923077	0.5384615384615385	0.0
0.3230769230769231	0.5384615384615385	0.0
0.3384615384615385	0.5384615384615385	0.0
0.35384615384615387	0.5384615384615385	0.0
0.36923076923076925	0.5384615384615385	0.0
0.38461538461538464	0.5384615384615385	0.0
0.4	0.5384615384615385	0.0
0.4153846153846154	0.5384615384615385	0.0
0.4307692307692308	0.5384615384615385	0.0
0.4461538461538462	0.5384615384615385	0.0
0.46153846153846156	0.5384615384615385	0.0
0.47692307692307695	0.5384615384615385	0.0
0.49230769230769234	0.5384615384615385	0.0
0.015384615384615385	0.5538461538461539	0.0
0.03076923076923077	0.5538461538461539	0.0
0.046153846153846156	0.5538461538461539	0.0
0.06153846153846154	0.5538461538461539	0.0
0.07692307692307693	0.5538461538461539	0.0
0.09230769230769231	0.5538461538461539	0.0
0.1076923076923077	0.5538461538461539	0.0
0.12307692307692308	0.5538461538461539	0.0
0.13846153846153847	0.5538461538461539	0.0
0.15384615384615385	0.5538461538461539	0.0
0.16923076923076924	0.5538461538461539	0.0
0.18461538461538463	0.5538461538461539	0.0
0.2	0.5538461538461539	0.0
0.2153846153846154	0.5538461538461539	0.0
0.23076923076923078	0.5538461538461539	0.0
0.24615384615384617	0.5538461538461539	0.0
0.26153846153846155	0.5538461538461539	0.0
0.27692307692307694	0.5538461538461539	0.0
0.2923076923076923	0.5538461538461539	0.0
0.3076923076923077	0.5538461538461539	0.0
0.3230769230769231	0.5538461538461539	0.0
0.3384615384615385	0.5538461538461539	0.0
0.35384615384615387	0.5538461538461539	0.0
0.36923076923076925	0.5538461538461539	0.0
0.38461538461538464	0.5538461538461539	0.0
0.4	0.5538461538461539	0.0
0.4153846153846154	0.5538461538461539	0.0
0.4307692307692308	0.5538461538461539	0.0
0.4461538461538462	0.5538461538461539	0.0
0.46153846153846156	0.5538461538461539	0.0
0.47692307692307695	0.5538461538461539	0.0
0.49230769230769234	0.5538461538461539	0.0
0.015384615384615385	0.5692307692307692	0.0
0.03076923076923077	0.5692307692307692	0.0
0.046153846153846156	0.5692307692307692	0.0
0.06153846153846154	0.5692307692307692	0.0
0.07692307692307693	0.5692307692307692	0.0
0.09230769230769231	0.5692307692307692	0.0
0.1076923076923077	0.5692307692307692	0.0
0.12307692307692308	0.5692307692307692	0.0
0.13846153846153847	0.5692307692307692	0.0
0.15384615384615385	0.5692307692307692	0.0
0.16923076923076924	0.5692307692307692	0.0
0.18461538461538463	0.5692307692307692	0.0
0.2	0.5692307692307692	0.0
0.2153846153846154	0.5692307692307692	0.0
0.23076923076923078	0.5692307692307692	0.0
0.24615384615384617	0.5692307692307692	0.0
0.26153846153846155	0.5692307692307692	0.0
0.27692307692307694	0.5692307692307692	0.0
0.2923076923076923	0.5692307692307692	0.0
0.3076923076923077	0.5692307692307692	0.0
0.3230769230769231	0.5692307692307692	0.0
0.3384615384615385	0.5692307692307692	0.0
0.35384615384615387	0.5692307692307692	0.0
0.36923076923076925	0.5692307692307692	0.0
0.38461538461538464	0.5692307692307692	0.0
0.4	0.5692307692307692	0.0
0.4153846153846154	0.5692307692307692	0.0
0.4307692307692308	0.5692307692307692	0.0
0.4461538461538462	0.5692307692307692	0.0
0.46153846153846156	0.5692307692307692	0.0
0.47692307692307695	0.5692307692307692	0.0
0.49230769230769234	0.5692307692307692	0.0
0.015384615384615385	0.5846153846153846	0.0
0.03076923076923077	0.5846153846153846	0.0
0.046153846153846156	0.5846153846153846	0.0
0.06153846153846154	0.5846153846153846	0.0
0.07692307692307693	0.5846153846153846	0.0
0.09230769230769231	0.5846153846153846	0.0
0.1076923076923077	0.5846153846153846	0.0
0.12307692307692308	0.5846153846153846	0.0
0.13846153846153847	0.5846153846153846	0.0
0.15384615384615385	0.5846153846153846	0.0
0.16923076923076924	0.5846153846153846	0.0
0.18461538461538463	0.5846153846153846	0.0
0.2	0.5846153846153846	0.0
0.2153846153846154	0.5846153846153846	0.0
0.23076923076923078	0.5846153846153846	0.0
0.24615384615384617	0.5846153846153846	0.0
0.26153846153846155	0.5846153846153846	0.0
0.27692307692307694	0.5846153846153846	0.0
0.2923076923076923	0.5846153846153846	0.0
0.3076923076923077	0.5846153846153846	0.0
0.3230769230769231	0.5846153846153846	0.0
0.3384615384615385	0.5846153846153846	0.0
0.35384615384615387	0.5846153846153846	0.0
0.36923076923076925	0.5846153846153846	0.0
0.38461538461538464	0.5846153846153846	0.0
0.4	0.5846153846153846	0.0
0.4153846153846154	0.5846153846153846	0.0
0.4307692307692308	0.5846153846153846	0.0
0.4461538461538462	0.5846153846153846	0.0
0.46153846153846156	0.5846153846153846	0.0
0.47692307692307695	0.5846153846153846	0.0
0.49230769230769234	0.5846153846153846	0.0
0.015384615384615385	0.6000000000000001	0.0
0.03076923076923077	0.6000000000000001	0.0
0.046153846153846156	0.6000000000000001	0.0
0.06153846153846154	0.6000000000000001	0.0
0.07692307692307693	0.6000000000000001	0.0
0.09230769230769231	0.6000000000000001	0.0
0.1076923076923077	0.6000000000000001	0.0
0.12307692307692308	0.6000000000000001	0.0
0.13846153846153847	0.6000000000000001	0.0
0.15384615384615385	0.6000000000000001	0.0
0.16923076923076924	0.6000000000000001	0.0
0.18461538461538463	0.6000000000000001	0.0
0.2	0.6000000000000001	0.0
0.2153846153846154	0.6000000000000001	0.0
0.23076923076923078	0.6000000000000001	0.0
0.24615384615384617	0.6000000000000001	0.0
0.26153846153846155	0.6000000000000001	0.0
0.27692307692307694	0.6000000000000001	0.0
0.2923076923076923	0.6000000000000001	0.0
0.3076923076923077	0.6000000000000001	0.0
0.3230769230769231	0.6000000000000001	0.0
0.3384615384615385	0.6000000000000001	0.0
0.35384615384615387	0.6000000000000001	0.0
0.36923076923076925	0.6000000000000001	0.0
0.38461538461538464	0.6000000000000001	0.0
0.4	0.6000000000000001	0.0
0.4153846153846154	0.6000000000000001	0.0
0.4307692307692308	0.6000000000000001	0.0
0.4461538461538462	0.6000000000000001	0.0
0.46153846153846156	0.6000000000000001	0.0
0.47692307692307695	0.6000000000000001	0.0
0.49230769230769234	0.6000000000000001	0.0
0.015384615384615385	0.6153846153846154	0.0
0.03076923076923077	0.6153846153846154	0.0
0.046153846153846156	0.6153846153846154	0.0
0.06153846153846154	0.6153846153846154	0.0
0.07692307692307693	0.6153846153846154	0.0
0.09230769230769231	0.6153846153846154	0.0
0.1076923076923077	0.6153846153846154	0.0
0.12307692307692308	0.6153846153846154	0.0
0.13846153846153847	0.6153846153846154	0.0
0.15384615384615385	0.6153846153846154	0.0
0.16923076923076924	0.6153846153846154	0.0
0.18461538461538463	0.6153846153846154	0.0
0.2	0.6153846153846154	0.0
0.2153846153846154	0.6153846153846154	0.0
0.23076923076923078	0.6153846153846154	0.0
0.24615384615384617	0.6153846153846154	0.0
0.26153846153846155	0.6153846153846154	0.0
0.27692307692307694	0.6153846153846154	0.0
0.2923076923076923	0.6153846153846154	0.0
0.3076923076923077	0.6153846153846154	0.0
0.3230769230769231	0.6153846153846154	0.0
0.3384615384615385	0.6153846153846154	0.0
0.35384615384615387	0.6153846153846154	0.0
0.36923076923076925	0.6153846153846154	0.0
0.38461538461538464	0.6153846153846154	0.0
0.4	0.6153846153846154	0.0
0.4153846153846154	0.6153846153846154	0.0
0.4307692307692308	0.6153846153846154	0.0
0.4461538461538462	0.6153846153846154	0.0
0.46153846153846156	0.6153846153846154	0.0
0.47692307692307695	0.6153846153846154	0.0
0.49230769230769234	0.6153846153846154	0.0
0.015384615384615385	0.6307692307692307	0.0
0.03076923076923077	0.6307692307692307	0.0
0.046153846153846156	0.6307692307692307	0.0
0.06153846153846154	0.6307692307692307	0.0
0.07692307692307693	0.6307692307692307	0.0
0.09230769230769231	0.6307692307692307	0.0
0.1076923076923077	0.6307692307692307	0.0
0.12307692307692308	0.6307692307692307	0.0
0.13846153846153847	0.6307692307692307	0.0
0.15384615384615385	0.6307692307692307	0.0
0.16923076923076924	0.6307692307692307	0.0
0.18461538461538463	0.6307692307692307	0.0
0.2	0.6307692307692307	0.0
0.2153846153846154	0.6307692307692307	0.0
0.23076923076923078	0.6307692307692307	0.0
0.24615384615384617	0.6307692307692307	0.0
0.26153846153846155	0.6307692307692307	0.0
0.27692307692307694	0.6307692307692307	0.0
0.2923076923076923	0.6307692307692307	0.0
0.3076923076923077	0.6307692307692307	0.0
0.3230769230769231	0.6307692307692307	0.0
0.3384615384615385	0.6307692307692307	0.0
0.35384615384615387	0.6307692307692307	0.0
0.36923076923076925	0.6307692307692307	0.0
0.38461538461538464	0.6307692307692307	0.0
0.4	0.6307692307692307	0.0
0.4153846153846154	0.6307692307692307	0.0
0.4307692307692308	0.6307692307692307	0.0
0.4461538461538462	0.6307692307692307	0.0
0.46153846153846156	0.6307692307692307	0.0
0.47692307692307695	0.6307692307692307	0.0
0.49230769230769234	0.6307692307692307	0.0
0.015384615384615385	0.6461538461538462	0.0
0.03076923076923077	0.6461538461538462	0.0
0.046153846153846156	0.6461538461538462	0.0
0.06153846153846154	0.6461538461538462	0.0
0.07692307692307693	0.6461538461538462	0.0
0.09230769230769231	0.6461538461538462	0.0
0.1076923076923077	0.6461538461538462	0.0
0.12307692307692308	0.6461538461538462	0.0
0.13846153846153847	0.6461538461538462	0.0
0.15384615384615385	0.6461538461538462	0.0
0.16923076923076924	0.6461538461538462	0.0
0.18461538461538463	0.6461538461538462	0.0
0.2	0.6461538461538462	0.0
0.2153846153846154	0.6461538461538462	0.0
0.23076923076923078	0.6461538461538462	0.0
0.24615384615384617	0.6461538461538462	0.0
0.26153846153846155	0.6461538461538462	0.0
0.27692307692307694	0.6461538461538462	0.0
0.2923076923076923	0.6461538461538462	0.0
0.3076923076923077	0.6461538461538462	0.0
0.3230769230769231	0.6461538461538462	0.0
0.3384615384615385	0.6461538461538462	0.0
0.35384615384615387	0.6461538461538462	0.0
0.36923076923076925	0.6461538461538462	0.0
0.38461538461538464	0.6461538461538462	0.0
0.4	0.6461538461538462	0.0
0.4153846153846154	0.6461538461538462	0.0
0.4307692307692308	0.6461538461538462	0.0
0.4461538461538462	0.6461538461538462	0.0
0.46153846153846156	0.6461538461538462	0.0
0.47692307692307695	0.6461538461538462	0.0
0.49230769230769234	0.6461538461538462	0.0
0.015384615384615385	0.6615384615384616	0.0
0.03076923076923077	0.6615384615384616	0.0
0.046153846153846156	0.6615384615384616	0.0
0.06153846153846154	0.6615384615384616	0.0
0.07692307692307693	0.6615384615384616	0.0
0.09230769230769231	0.6615384615384616	0.0
0.1076923076923077	0.6615384615384616	0.0
0.12307692307692308	0.6615384615384616	0.0
0.13846153846153847	0.6615384615384616	0.0
0.15384615384615385	0.6615384615384616	0.0
0.16923076923076924	0.6615384615384616	0.0
0.18461538461538463	0.6615384615384616	0.0
0.2	0.6615384615384616	0.0
0.2153846153846154	0.6615384615384616	0.0
0.23076923076923078	0.6615384615384616	0.0
0.24615384615384617	0.6615384615384616	0.0
0.26153846153846155	0.6615384615384616	0.0
0.27692307692307694	0.6615384615384616	0.0
0.2923076923076923	0.6615384615384616	0.0
0.3076923076923077	0.6615384615384616	0.0
0.3230769230769231	0.6615384615384616	0.0
0.3384615384615385	0.6615384615384616	0.0
0.35384615384615387	0.6615384615384616	0.0
0.36923076923076925	0.6615384615384616	0.0
0.38461538461538464	0.6615384615384616	0.0
0.4	0.6615384615384616	0.0
0.4153846153846154	0.6615384615384616	0.0
0.4307692307692308	0.6615384615384616	0.0
0.4461538461538462	0.6615384615384616	0.0
0.46153846153846156	0.6615384615384616	0.0
0.47692307692307695	0.6615384615384616	0.0
0.49230769230769234	0.6615384615384616	0.0
0.015384615384615385	0.676923076923077	0.0
0.03076923076923077	0.676923076923077	0.0
0.046153846153846156	0.676923076923077	0.0
0.06153846153846154	0.676923076923077	0.0
0.07692307692307693	0.676923076923077	0.0
0.09230769230769231	0.676923076923077	0.0
0.1076923076923077	0.676923076923077	0.0
0.12307692307692308	0.676923076923077	0.0
0.13846153846153847	0.676923076923077	0.0
0.15384615384615385	0.676923076923077	0.0
0.16923076923076924	0.676923076923077	0.0
0.18461538461538463	0.676923076923077	0.0
0.2	0.676923076923077	0.0
0.2153846153846154	0.676923076923077	0.0
0.23076923076923078	0.676923076923077	0.0
0.24615384615384617	0.676923076923077	0.0
0.26153846153846155	0.676923076923077	0.0
0.27692307692307694	0.676923076923077	0.0
0.2923076923076923	0.676923076923077	0.0
0.3076923076923077	0.676923076923077	0.0
0.3230769230769231	0.676923076923077	0.0
0.3384615384615385	0.676923076923077	0.0
0.35384615384615387	0.676923076923077	0.0
0.36923076923076925	0.676923076923077	0.0
0.38461538461538464	0.676923076923077	0.0
0.4	0.676923076923077	0.0
0.4153846153846154	0.676923076923077	0.0
0.4307692307692308	0.676923076923077	0.0
0.4461538461538462	0.676923076923077	0.0
0.46153846153846156	0.676923076923077	0.0
0.47692307692307695	0.676923076923077	0.0
0.49230769230769234	0.676923076923077	0.0
0.015384615384615385	0.6923076923076923	0.0
0.03076923076923077	0.6923076923076923	0.0
0.046153846153846156	0.6923076923076923	0.0
0.06153846153846154	0.6923076923076923	0.0
0.07692307692307693	0.6923076923076923	0.0
0.09230769230769231	0.6923076923076923	0.0
0.1076923076923077	0.6923076923076923	0.0
0.12307692307692308	0.6923076923076923	0.0
0.13846153846153847	0.6923076923076923	0.0
0.15384615384615385	0.6923076923076923	0.0
0.16923076923076924	0.6923076923076923	0.0
0.18461538461538463	0.6923076923076923	0.0
0.2	0.6923076923076923	0.0
0.2153846153846154	0.6923076923076923	0.0
0.23076923076923078	0.6923076923076923	0.0
0.24615384615384617	0.6923076923076923	0.0
0.26153846153846155	0.6923076923076923	0.0
0.27692307692307694	0.6923076923076923	0.0
0.2923076923076923	0.6923076923076923	0.0
0.3076923076923077	0.6923076923076923	0.0
0.3230769230769231	0.6923076923076923	0.0
0.3384615384615385	0.6923076923076923	0.0
0.35384615384615387	0.6923076923076923	0.0
0.36923076923076925	0.6923076923076923	0.0
0.38461538461538464	0.6923076923076923	0.0
0.4	0.6923076923076923	0.0
0.4153846153846154	0.6923076923076923	0.0
0.4307692307692308	0.6923076923076923	0.0
0.4461538461538462	0.6923076923076923	0.0
0.46153846153846156	0.6923076923076923	0.0
0.47692307692307695	0.6923076923076923	0.0
0.49230769230769234	0.6923076923076923	0.0
0.015384615384615385	0.7076923076923077	0.0
0.03076923076923077	0.7076923076923077	0.0
0.046153846153846156	0.7076923076923077	0.0
0.06153846153846154	0.7076923076923077	0.0
0.07692307692307693	0.7076923076923077	0.0
0.09230769230769231	0.7076923076923077	0.0
0.1076923076923077	0.7076923076923077	0.0
0.12307692307692308	0.7076923076923077	0.0
0.13846153846153847	0.7076923076923077	0.0
0.15384615384615385	0.7076923076923077	0.0
0.16923076923076924	0.7076923076923077	0.0
0.18461538461538463	0.7076923076923077	0.0
0.2	0.7076923076923077	0.0
0.2153846153846154	0.7076923076923077	0.0
0.23076923076923078	0.7076923076923077	0.0
0.24615384615384617	0.7076923076923077	0.0
0.26153846153846155	0.7076923076923077	0.0
0.27692307692307694	0.7076923076923077	0.0
0.2923076923076923	0.7076923076923077	0.0
0.3076923076923077	0.7076923076923077	0.0
0.3230769230769231	0.7076923076923077	0.0
0.3384615384615385	0.7076923076923077	0.0
0.35384615384615387	0.7076923076923077	0.0
0.36923076923076925	0.7076923076923077	0.0
0.38461538461538464	0.7076923076923077	0.0
0.4	0.7076923076923077	0.0
0.4153846153846154	0.7076923076923077	0.0
0.4307692307692308	0.7076923076923077	0.0
0.4461538461538462	0.7076923076923077	0.0
0.46153846153846156	0.7076923076923077	0.0
0.47692307692307695	0.7076923076923077	0.0
0.49230769230769234	0.7076923076923077	0.0
0.015384615384615385	0.7230769230769232	0.0
0.03076923076923077	0.7230769230769232	0.0
0.046153846153846156	0.7230769230769232	0.0
0.06153846153846154	0.7230769230769232	0.0
0.07692307692307693	0.7230769230769232	0.0
0.09230769230769231	0.7230769230769232	0.0
0.1076923076923077	0.7230769230769232	0.0
0.12307692307692308	0.7230769230769232	0.0
0.13846153846153847	0.7230769230769232	0.0
0.15384615384615385	0.7230769230769232	0.0
0.16923076923076924	0.7230769230769232	0.0
0.18461538461538463	0.7230769230769232	0.0
0.2	0.7230769230769232	0.0
0.2153846153846154	0.7230769230769232	0.0
0.23076923076923078	0.7230769230769232	0.0
0.24615384615384617	0.7230769230769232	0.0
0.26153846153846155	0.7230769230769232	0.0
0.27692307692307694	0.7230769230769232	0.0
0.2923076923076923	0.7230769230769232	0.0
0.3076923076923077	0.7230769230769232	0.0
0.3230769230769231	0.7230769230769232	0.0
0.3384615384615385	0.7230769230769232	0.0
0.35384615384615387	0.7230769230769232	0.0
0.36923076923076925	0.7230769230769232	0.0
0.38461538461538464	0.7230769230769232	0.0
0.4	0.7230769230769232	0.0
0.4153846153846154	0.7230769230769232	0.0
0.4307692307692308	0.7230769230769232	0.0
0.4461538461538462	0.7230769230769232	0.0
0.46153846153846156	0.7230769230769232	0.0
0.47692307692307695	0.7230769230769232	0.0
0.49230769230769234	0.7230769230769232	0.0
0.015384615384615385	0.7384615384615385	0.0
0.03076923076923077	0.7384615384615385	0.0
0.046153846153846156	0.7384615384615385	0.0
0.06153846153846154	0.7384615384615385	0.0
0.07692307692307693	0.7384615384615385	0.0
0.09230769230769231	0.7384615384615385	0.0
0.1076923076923077	0.7384615384615385	0.0
0.12307692307692308	0.7384615384615385	0.0
0.13846153846153847	0.7384615384615385	0.0
0.15384615384615385	0.7384615384615385	0.0
0.16923076923076924	0.7384615384615385	0.0
0.18461538461538463	0.7384615384615385	0.0
0.2	0.7384615384615385	0.0
0.2153846153846154	0.7384615384615385	0.0
0.23076923076923078	0.7384615384615385	0.0
0.24615384615384617	0.7384615384615385	0.0
0.26153846153846155	0.7384615384615385	0.0
0.27692307692307694	0.7384615384615385	0.0
0.2923076923076923	0.7384615384615385	0.0
0.3076923076923077	0.7384615384615385	0.0
0.3230769230769231	0.7384615384615385	0.0
0.3384615384615385	0.7384615384615385	0.0
0.35384615384615387	0.7384615384615385	0.0
0.36923076923076925	0.7384615384615385	0.0
0.38461538461538464	0.7384615384615385	0.0
0.4	0.7384615384615385	0.0
0.4153846153846154	0.7384615384615385	0.0
0.4307692307692308	0.7384615384615385	0.0
0.4461538461538462	0.7384615384615385	0.0
0.46153846153846156	0.7384615384615385	0.0
0.47692307692307695	0.7384615384615385	0.0
0.49230769230769234	0.7384615384615385	0.0
0.015384615384615385	0.7538461538461538	0.0
0.03076923076923077	0.7538461538461538	0.0
0.046153846153846156	0.7538461538461538	0.0
0.06153846153846154	0.7538461538461538	0.0
0.07692307692307693	0.7538461538461538	0.0
0.09230769230769231	0.7538461538461538	0.0
0.1076923076923077	0.7538461538461538	0.0
0.12307692307692308	0.7538461538461538	0.0
0.13846153846153847	0.7538461538461538	0.125
0.15384615384615385	0.7538461538461538	0.125
0.16923076923076924	0.7538461538461538	0.125
0.18461538461538463	0.7538461538461538	0.125
0.2	0.7538461538461538	-0.125
0.2153846153846154	0.7538461538461538	-0.125
0.23076923076923078	0.7538461538461538	-0.125
0.24615384615384617	0.7538461538461538	-0.125
0.26153846153846155	0.7538461538461538	0.0
0.27692307692307694	0.7538461538461538	0.0
0.2923076923076923	0.7538461538461538	0.0
0.3076923076923077	0.7538461538461538	0.0
0.3230769230769231	0.7538461538461538	0.0
0.3384615384615385	0.7538461538461538	0.0
0.35384615384615387	0.7538461538461538	0.0
0.36923076923076925	0.7538461538461538	0.0
0.38461538461538464	0.7538461538461538	0.0
0.4	0.7538461538461538	0.0
0.4153846153846154	0.7538461538461538	0.0
0.4307692307692308	0.7538461538461538	0.0
0.4461538461538462	0.7538461538461538	0.0
0.46153846153846156	0.7538461538461538	0.0
0.47692307692307695	0.7538461538461538	0.0
0.49230769230769234	0.7538461538461538	0.0
0.015384615384615385	0.7692307692307693	0.0
0.03076923076923077	0.7692307692307693	0.0
0.046153846153846156	0.7692307692307693	0.0
0.06153846153846154	0.7692307692307693	0.0
0.07692307692307693	0.7692307692307693	0.0
0.09230769230769231	0.7692307692307693	0.0
0.1076923076923077	0.7692307692307693	0.0
0.12307692307692308	0.7692307692307693	0.0
0.13846153846153847	0.7692307692307693	0.125
0.15384615384615385	0.7692307692307693	0.125
0.16923076923076924	0.7692307692307693	0.125
0.18461538461538463	0.7692307692307693	0.125
0.2	0.7692307692307693	-0.125
0.2153846153846154	0.7692307692307693	-0.125
0.23076923076923078	0.7692307692307693	-0.125
0.24615384615384617	0.7692307692307693	-0.125
0.26153846153846155	0.7692307692307693	0.0
0.27692307692307694	0.7692307692307693	0.0
0.2923076923076923	0.7692307692307693	0.0
0.3076923076923077	0.7692307692307693	0.0
0.3230769230769231	0.7692307692307693	0.0
0.3384615384615385	0.7692307692307693	0.0
0.35384615384615387	0.7692307692307693	0.0
0.36923076923076925	0.7692307692307693	0.0
0.38461538461538464	0.7692307692307693	0.0
0.4	0.7692307692307693	0.0
0.4153846153846154	0.7692307692307693	0.0
0.4307692307692308	0.7692307692307693	0.0
0.4461538461538462	0.7692307692307693	0.0
0.46153846153846156	0.7692307692307693	0.0
0.47692307692307695	0.7692307692307693	0.0
0.49230769230769234	0.7692307692307693	0.0
0.015384615384615385	0.7846153846153847	0.0
0.03076923076923077	0.7846153846153847	0.0
0.046153846153846156	0.7846153846153847	0.0
0.06153846153846154	0.7846153846153847	0.0
0.07692307692307693	0.7846153846153847	0.0
0.09230769230769231	0.7846153846153847	0.0
0.1076923076923077	0.7846153846153847	0.0
0.12307692307692308	0.7846153846153847	0.0
0.13846153846153847	0.7846153846153847	0.125
0.15384615384615385	0.7846153846153847	0.125
0.16923076923076924	0.7846153846153847	0.125
0.18461538461538463	0.7846153846153847	0.125
0.2	0.7846153846153847	-0.125
0.2153846153846154	0.7846153846153847	-0.125
0.23076923076923078	0.7846153846153847	-0.125
0.24615384615384617	0.7846153846153847	-0.125
0.26153846153846155	0.7846153846153847	0.0
0.27692307692307694	0.7846153846153847	0.0
0.2923076923076923	0.7846153846153847	0.0
0.3076923076923077	0.7846153846153847	0.0
0.3230769230769231	0.7846153846153847	0.0
0.3384615384615385	0.7846153846153847	0.0
0.35384615384615387	0.7846153846153847	0.0
0.36923076923076925	0.7846153846153847	0.0
0.38461538461538464	0.7846153846153847	0.0
0.4	0.7846153846153847	0.0
0.4153846153846154	0.7846153846153847	0.0
0.4307692307692308	0.7846153846153847	0.0
0.4461538461538462	0.7846153846153847	0.0
0.46153846153846156	0.7846153846153847	0.0
0.47692307692307695	0.7846153846153847	0.0
0.49230769230769234	0.7846153846153847	0.0
0.015384615384615385	0.8	0.0
0.03076923076923077	0.8	0.0
0.046153846153846156	0.8	0.0
0.06153846153846154	0.8	0.0
0.07692307692307693	0.8	0.0
0.09230769230769231	0.8	0.0
0.1076923076923077	0.8	0.0
0.12307692307692308	0.8	0.0
0.13846153846153847	0.8	0.125
0.15384615384615385	0.8	0.125
0.16923076923076924	0.8	0.125
0.18461538461538463	0.8	0.125
0.2	0.8	-0.125
0.2153846153846154	0.8	-0.125
0.23076923076923078	0.8	-0.125
0.24615384615384617	0.8	-0.125
0.26153846153846155	0.8	0.0
0.27692307692307694	0.8	0.0
0.2923076923076923	0.8	0.0
0.3076923076923077	0.8	0.0
0.3230769230769231	0.8	0.0
0.3384615384615385	0.8	0.0
0.35384615384615387	0.8	0.0
0.36923076923076925	0.8	0.0
0.38461538461538464	0.8	0.0
0.4	0.8	0.0
0.4153846153846154	0.8	0.0
0.4307692307692308	0.8	0.0
0.4461538461538462	0.8	0.0
0.46153846153846156	0.8	0.0
0.47692307692307695	0.8	0.0
0.49230769230769234	0.8	0.0
0.015384615384615385	0.8153846153846154	0.0
0.03076923076923077	0.8153846153846154	0.0
0.046153846153846156	0.8153846153846154	0.0
0.06153846153846154	0.8153846153846154	0.0
0.07692307692307693	0.8153846153846154	0.0
0.09230769230769231	0.8153846153846154	0.0
0.1076923076923077	0.8153846153846154	0.0
0.12307692307692308	0.8153846153846154	0.0
0.13846153846153847	0.8153846153846154	-0.125
0.15384615384615385	0.8153846153846154	-0.125
0.16923076923076924	0.8153846153846154	-0.125
0.18461538461538463	0.8153846153846154	-0.125
0.2	0.8153846153846154	0.125
0.2153846153846154	0.8153846153846154	0.125
0.23076923076923078	0.8153846153846154	0.125
0.24615384615384617	0.8153846153846154	0.125
0.26153846153846155	0.8153846153846154	0.0
0.27692307692307694	0.8153846153846154	0.0
0.2923076923076923	0.8153846153846154	0.0
0.3076923076923077	0.8153846153846154	0.0
0.3230769230769231	0.8153846153846154	0.0
0.3384615384615385	0.8153846153846154	0.0
0.35384615384615387	0.8153846153846154	0.0
0.36923076923076925	0.8153846153846154	0.0
0.38461538461538464	0.8153846153846154	0.0
0.4	0.8153846153846154	0.0
0.4153846153846154	0.8153846153846154	0.0
0.4307692307692308	0.8153846153846154	0.0
0.4461538461538462	0.8153846153846154	0.0
0.46153846153846156	0.8153846153846154	0.0
0.47692307692307695	0.8153846153846154	0.0
0.49230769230769234	0.8153846153846154	0.0
0.015384615384615385	0.8307692307692308	0.0
0.03076923076923077	0.8307692307692308	0.0
0.046153846153846156	0.8307692307692308	0.0
0.06153846153846154	0.8307692307692308	0.0
0.07692307692307693	0.8307692307692308	0.0
0.09230769230769231	0.8307692307692308	0.0
0.1076923076923077	0.8307692307692308	0.0
0.12307692307692308	0.8307692307692308	0.0
0.13846153846153847	0.8307692307692308	-0.125
0.15384615384615385	0.8307692307692308	-0.125
0.16923076923076924	0.8307692307692308	-0.125
0.18461538461538463	0.8307692307692308	-0.125
0.2	0.8307692307692308	0.125
0.2153846153846154	0.8307692307692308	0.125
0.23076923076923078	0.8307692307692308	0.125
0.24615384615384617	0.8307692307692308	0.125
0.26153846153846155	0.8307692307692308	0.0
0.27692307692307694	0.8307692307692308	0.0
0.2923076923076923	0.8307692307692308	0.0
0.3076923076923077	0.8307692307692308	0.0
0.3230769230769231	0.8307692307692308	0.0
0.3384615384615385	0.8307692307692308	0.0
0.35384615384615387	0.8307692307692308	0.0
0.36923076923076925	0.8307692307692308	0.0
0.38461538461538464	0.8307692307692308	0.0
0.4	0.8307692307692308	0.0
0.4153846153846154	0.8307692307692308	0.0
0.4307692307692308	0.8307692307692308	0.0
0.4461538461538462	0.8307692307692308	0.0
0.46153846153846156	0.8307692307692308	0.0
0.47692307692307695	0.8307692307692308	0.0
0.49230769230769234	0.8307692307692308	0.0
0.015384615384615385	0.8461538461538463	0.0
0.03076923076923077	0.8461538461538463	0.0
0.046153846153846156	0.8461538461538463	0.0
0.06153846153846154	0.8461538461538463	0.0
0.07692307692307693	0.8461538461538463	0.0
0.09230769230769231	0.8461538461538463	0.0
0.1076923076923077	0.8461538461538463	0.0
0.12307692307692308	0.8461538461538463	0.0
0.13846153846153847	0.8461538461538463	-0.125
0.15384615384615385	0.8461538461538463	-0.125
0.16923076923076924	0.8461538461538463	-0.125
0.18461538461538463	0.8461538461538463	-0.125
0.2	0.8461538461538463	0.125
0.2153846153846154	0.8461538461538463	0.125
0.23076923076923078	0.8461538461538463	0.125
0.24615384615384617	0.8461538461538463	0.125
0.26153846153846155	0.8461538461538463	0.0
0.27692307692307694	0.8461538461538463	0.0
0.2923076923076923	0.8461538461538463	0.0
0.3076923076923077	0.8461538461538463	0.0
0.3230769230769231	0.8461538461538463	0.0
0.3384615384615385	0.8461538461538463	0.0
0.35384615384615387	0.8461538461538463	0.0
0.36923076923076925	0.8461538461538463	0.0
0.38461538461538464	0.8461538461538463	0.0
0.4	0.8461538461538463	0.0
0.4153846153846154	0.8461538461538463	0.0
0.4307692307692308	0.8461538461538463	0.0
0.4461538461538462	0.8461538461538463	0.0
0.46153846153846156	0.8461538461538463	0.0
0.47692307692307695	0.8461538461538463	0.0
0.49230769230769234	0.8461538461538463	0.0
0.015384615384615385	0.8615384615384616	0.0
0.03076923076923077	0.8615384615384616	0.0
0.046153846153846156	0.8615384615384616	0.0
0.06153846153846154	0.8615384615384616	0.0
0.07692307692307693	0.8615384615384616	0.0
0.09230769230769231	0.8615384615384616	0.0
0.1076923076923077	0.8615384615384616	0.0
0.12307692307692308	0.8615384615384616	0.0
0.13846153846153847	0.8615384615384616	-0.125
0.15384615384615385	0.8615384615384616	-0.125
0.16923076923076924	0.8615384615384616	-0.125
0.18461538461538463	0.8615384615384616	-0.125
0.2	0.8615384615384616	0.125
0.2153846153846154	0.8615384615384616	0.125
0.23076923076923078	0.8615384615384616	0.125
0.24615384615384617	0.8615384615384616	0.125
0.26153846153846155	0.8615384615384616	0.0
0.27692307692307694	0.8615384615384616	0.0
0.2923076923076923	0.8615384615384616	0.0
0.3076923076923077	0.8615384615384616	0.0
0.3230769230769231	0.8615384615384616	0.0
0.3384615384615385	0.8615384615384616	0.0
0.35384615384615387	0.8615384615384616	0.0
0.36923076923076925	0.8615384615384616	0.0
0.38461538461538464	0.8615384615384616	0.0
0.4	0.8615384615384616	0.0
0.4153846153846154	0.8615384615384616	0.0
0.4307692307692308	0.8615384615384616	0.0
0.4461538461538462	0.8615384615384616	0.0
0.46153846153846156	0.8615384615384616	0.0
0.47692307692307695	0.8615384615384616	0.0
0.49230769230769234	0.8615384615384616	0.0
0.015384615384615385	0.8769230769230769	0.0
0.03076923076923077	0.8769230769230769	0.0
0.046153846153846156	0.8769230769230769	0.0
0.06153846153846154	0.8769230769230769	0.0
0.07692307692307693	0.8769230769230769	0.0
0.09230769230769231	0.8769230769230769	0.0
0.1076923076923077	0.8769230769230769	0.0
0.12307692307692308	0.8769230769230769	0.0
0.13846153846153847	0.8769230769230769	0.0
0.15384615384615385	0.8769230769230769	0.0
0.16923076923076924	0.8769230769230769	0.0
0.18461538461538463	0.8769230769230769	0.0
0.2	0.8769230769230769	0.0
0.2153846153846154	0.8769230769230769	0.0
0.23076923076923078	0.8769230769230769	0.0
0.24615384615384617	0.8769230769230769	0.0
0.26153846153846155	0.8769230769230769	0.0
0.27692307692307694	0.8769230769230769	0.0
0.2923076923076923	0.8769230769230769	0.0
0.3076923076923077	0.8769230769230769	0.0
0.3230769230769231	0.8769230769230769	0.0
0.3384615384615385	0.8769230769230769	0.0
0.35384615384615387	0.8769230769230769	0.0
0.36923076923076925	0.8769230769230769	0.0
0.38461538461538464	0.8769230769230769	0.0
0.4	0.8769230769230769	0.0
0.4153846153846154	0.8769230769230769	0.0
0.4307692307692308	0.8769230769230769	0.0
0.4461538461538462	0.8769230769230769	0.0
0.46153846153846156	0.8769230769230769	0.0
0.47692307692307695	0.8769230769230769	0.0
0.49230769230769234	0.8769230769230769	0.0
0.015384615384615385	0.8923076923076924	0.0
0.03076923076923077	0.8923076923076924	0.0
0.046153846153846156	0.8923076923076924	0.0
0.06153846153846154	0.8923076923076924	0.0
0.07692307692307693	0.8923076923076924	0.0
0.09230769230769231	0.8923076923076924	0.0
0.1076923076923077	0.8923076923076924	0.0
0.12307692307692308	0.8923076923076924	0.0
0.13846153846153847	0.8923076923076924	0.0
0.15384615384615385	0.8923076923076924	0.0
0.16923076923076924	0.8923076923076924	0.0
0.18461538461538463	0.8923076923076924	0.0
0.2	0.8923076923076924	0.0
0.2153846153846154	0.8923076923076924	0.0
0.23076923076923078	0.8923076923076924	0.0
0.24615384615384617	0.8923076923076924	0.0
0.26153846153846155	0.8923076923076924	0.0
0.27692307692307694	0.8923076923076924	0.0
0.2923076923076923	0.8923076923076924	0.0
0.3076923076923077	0.8923076923076924	0.0
0.3230769230769231	0.8923076923076924	0.0
0.3384615384615385	0.8923076923076924	0.0
0.35384615384615387	0.8923076923076924	0.0
0.36923076923076925	0.8923076923076924	0.0
0.38461538461538464	0.8923076923076924	0.0
0.4	0.8923076923076924	0.0
0.4153846153846154	0.8923076923076924	0.0
0.4307692307692308	0.8923076923076924	0.0
0.4461538461538462	0.8923076923076924	0.0
0.46153846153846156	0.8923076923076924	0.0
0.47692307692307695	0.8923076923076924	0.0
0.49230769230769234	0.8923076923076924	0.0
0.015384615384615385	0.9076923076923078	0.0
0.03076923076923077	0.9076923076923078	0.0
0.046153846153846156	0.9076923076923078	0.0
0.06153846153846154	0.9076923076923078	0.0
0.07692307692307693	0.9076923076923078	0.0
0.09230769230769231	0.9076923076923078	0.0
0.1076923076923077	0.9076923076923078	0.0
0.12307692307692308	0.9076923076923078	0.0
0.13846153846153847	0.9076923076923078	0.0
0.15384615384615385	0.9076923076923078	0.0
0.16923076923076924	0.9076923076923078	0.0
0.18461538461538463	0.9076923076923078	0.0
0.2	0.9076923076923078	0.0
0.2153846153846154	0.9076923076923078	0.0
0.23076923076923078	0.9076923076923078	0.0
0.24615384615384617	0.9076923076923078	0.0
0.26153846153846155	0.9076923076923078	0.0
0.27692307692307694	0.9076923076923078	0.0
0.2923076923076923	0.9076923076923078	0.0
0.3076923076923077	0.9076923076923078	0.0
0.3230769230769231	0.9076923076923078	0.0
0.3384615384615385	0.9076923076923078	0.0
0.35384615384615387	0.9076923076923078	0.0
0.36923076923076925	0.9076923076923078	0.0
0.38461538461538464	0.9076923076923078	0.0
0.4	0.9076923076923078	0.0
0.4153846153846154	0.9076923076923078	0.0
0.4307692307692308	0.9076923076923078	0.0
0.4461538461538462	0.9076923076923078	0.0
0.46153846153846156	0.9076923076923078	0.0
0.47692307692307695	0.9076923076923078	0.0
0.49230769230769234	0.9076923076923078	0.0
0.015384615384615385	0.9230769230769231	0.0
0.03076923076923077	0.9230769230769231	0.0
0.046153846153846156	0.9230769230769231	0.0
0.06153846153846154	0.9230769230769231	0.0
0.07692307692307693	0.9230769230769231	0.0
0.09230769230769231	0.9230769230769231	0.0
0.1076923076923077	0.9230769230769231	0.0
0.12307692307692308	0.9230769230769231	0.0
0.13846153846153847	0.9230769230769231	0.0
0.15384615384615385	0.9230769230769231	0.0
0.16923076923076924	0.9230769230769231	0.0
0.18461538461538463	0.9230769230769231	0.0
0.2	0.9230769230769231	0.0
0.2153846153846154	0.9230769230769231	0.0
0.23076923076923078	0.9230769230769231	0.0
0.24615384615384617	0.9230769230769231	0.0
0.26153846153846155	0.9230769230769231	0.0
0.27692307692307694	0.9230769230769231	0.0
0.2923076923076923	0.9230769230769231	0.0
0.3076923076923077	0.9230769230769231	0.0
0.3230769230769231	0.9230769230769231	0.0
0.3384615384615385	0.9230769230769231	0.0
0.35384615384615387	0.9230769230769231	0.0
0.36923076923076925	0.9230769230769231	0.0
0.38461538461538464	0.9230769230769231	0.0
0.4	0.9230769230769231	0.0
0.4153846153846154	0.9230769230769231	0.0
0.4307692307692308	0.9230769230769231	0.0
0.4461538461538462	0.9230769230769231	0.0
0.46153846153846156	0.9230769230769231	0.0
0.47692307692307695	0.9230769230769231	0.0
0.49230769230769234	0.9230769230769231	0.0
0.015384615384615385	0.9384615384615385	0.0
0.03076923076923077	0.9384615384615385	0.0
0.046153846153846156	0.9384615384615385	0.0
0.06153846153846154	0.9384615384615385	0.0
0.07692307692307693	0.9384615384615385	0.0
0.09230769230769231	0.9384615384615385	0.0
0.1076923076923077	0.9384615384615385	0.0
0.12307692307692308	0.9384615384615385	0.0
0.13846153846153847	0.9384615384615385	0.0
0.15384615384615385	0.9384615384615385	0.0
0.16923076923076924	0.9384615384615385	0.0
0.18461538461538463	0.9384615384615385	0.0
0.2	0.9384615384615385	0.0
0.2153846153846154	0.9384615384615385	0.0
0.23076923076923078	0.9384615384615385	0.0
0.24615384615384617	0.9384615384615385	0.0
0.26153846153846155	0.9384615384615385	0.0
0.27692307692307694	0.9384615384615385	0.0
0.2923076923076923	0.9384615384615385	0.0
0.3076923076923077	0.9384615384615385	0.0
0.3230769230769231	0.9384615384615385	0.0
0.3384615384615385	0.9384615384615385	0.0
0.35384615384615387	0.9384615384615385	0.0
0.36923076923076925	0.9384615384615385	0.0
0.38461538461538464	0.9384615384615385	0.0
0.4	0.9384615384615385	0.0
0.4153846153846154	0.9384615384615385	0.0
0.4307692307692308	0.9384615384615385	0.0
0.4461538461538462	0.9384615384615385	0.0
0.46153846153846156	0.9384615384615385	0.0
0.47692307692307695	0.9384615384615385	0.0
0.49230769230769234	0.9384615384615385	0.0
0.015384615384615385	0.9538461538461539	0.0
0.03076923076923077	0.9538461538461539	0.0
0.046153846153846156	0.9538461538461539	0.0
0.06153846153846154	0.9538461538461539	0.0
0.07692307692307693	0.9538461538461539	0.0
0.09230769230769231	0.9538461538461539	0.0
0.1076923076923077	0.9538461538461539	0.0
0.12307692307692308	0.9538461538461539	0.0
0.13846153846153847	0.9538461538461539	0.0
0.15384615384615385	0.9538461538461539	0.0
0.16923076923076924	0.9538461538461539	0.0
0.18461538461538463	0.9538461538461539	0.0
0.2	0.9538461538461539	0.0
0.2153846153846154	0.9538461538461539	0.0
0.23076923076923078	0.9538461538461539	0.0
0.24615384615384617	0.9538461538461539	0.0
0.26153846153846155	0.9538461538461539	0.0
0.27692307692307694	0.9538461538461539	0.0
0.2923076923076923	0.9538461538461539	0.0
0.3076923076923077	0.9538461538461539	0.0
0.3230769230769231	0.9538461538461539	0.0
0.3384615384615385	0.9538461538461539	0.0
0.35384615384615387	0.9538461538461539	0.0
0.36923076923076925	0.9538461538461539	0.0
0.38461538461538464	0.9538461538461539	0.0
0.4	0.9538461538461539	0.0
0.4153846153846154	0.9538461538461539	0.0
0.4307692307692308	0.9538461538461539	0.0
0.4461538461538462	0.9538461538461539	0.0
0.46153846153846156	0.9538461538461539	0.0
0.47692307692307695	0.9538461538461539	0.0
0.49230769230769234	0.9538461538461539	0.0
0.015384615384615385	0.9692307692307693	0.0
0.03076923076923077	0.9692307692307693	0.0
0.046153846153846156	0.9692307692307693	0.0
0.06153846153846154	0.9692307692307693	0.0
0.07692307692307693	0.9692307692307693	0.0
0.09230769230769231	0.9692307692307693	0.0
0.1076923076923077	0.9692307692307693	0.0
0.12307692307692308	0.9692307692307693	0.0
0.13846153846153847	0.9692307692307693	0.0
0.15384615384615385	0.9692307692307693	0.0
0.16923076923076924	0.9692307692307693	0.0
0.18461538461538463	0.9692307692307693	0.0
0.2	0.9692307692307693	0.0
0.2153846153846154	0.9692307692307693	0.0
0.23076923076923078	0.9692307692307693	0.0
0.24615384615384617	0.9692307692307693	0.0
0.26153846153846155	0.9692307692307693	0.0
0.27692307692307694	0.9692307692307693	0.0
0.2923076923076923	0.9692307692307693	0.0
0.3076923076923077	0.9692307692307693	0.0
0.3230769230769231	0.9692307692307693	0.0
0.3384615384615385	0.9692307692307693	0.0
0.35384615384615387	0.9692307692307693	0.0
0.36923076923076925	0.9692307692307693	0.0
0.38461538461538464	0.9692307692307693	0.0
0.4	0.9692307692307693	0.0
0.4153846153846154	0.9692307692307693	0.0
0.4307692307692308	0.9692307692307693	0.0
0.4461538461538462	0.9692307692307693	0.0
0.46153846153846156	0.9692307692307693	0.0
0.47692307692307695	0.9692307692307693	0.0
0.49230769230769234	0.9692307692307693	0.0
0.015384615384615385	0.9846153846153847	0.0
0.03076923076923077	0.9846153846153847	0.0
0.046153846153846156	0.9846153846153847	0.0
0.06153846153846154	0.9846153846153847	0.0
0.07692307692307693	0.9846153846153847	0.0
0.09230769230769231	0.9846153846153847	0.0
0.1076923076923077	0.9846153846153847	0.0
0.12307692307692308	0.9846153846153847	0.0
0.13846153846153847	0.9846153846153847	0.0
0.15384615384615385	0.9846153846153847	0.0
0.16923076923076924	0.9846153846153847	0.0
0.18461538461538463	0.9846153846153847	0.0
0.2	0.9846153846153847	0.0
0.2153846153846154	0.9846153846153847	0.0
0.23076923076923078	0.9846153846153847	0.0
0.24615384615384617	0.9846153846153847	0.0
0.26153846153846155	0.9846153846153847	0.0
0.27692307692307694	0.9846153846153847	0.0
0.2923076923076923	0.9846153846153847	0.0
0.3076923076923077	0.9846153846153847	0.0
0.3230769230769231	0.9846153846153847	0.0
0.3384615384615385	0.9846153846153847	0.0
0.35384615384615387	0.9846153846153847	0.0
0.36923076923076925	0.9846153846153847	0.0
0.38461538461538464	0.9846153846153847	0.0
0.4	0.9846153846153847	0.0
0.4153846153846154	0.9846153846153847	0.0
0.4307692307692308	0.9846153846153847	0.0
0.4461538461538462	0.9846153846153847	0.0
0.46153846153846156	0.9846153846153847	0.0
0.47692307692307695	0.9846153846153847	0.0
0.49230769230769234	0.9846153846153847	0.0


==> figures/csv/decay_figure/basis_function_lvl_5_q_6.csv <==
0.49230769230769234	0.015384615384615385	0.0
0.5076923076923077	0.015384615384615385	0.0
0.5230769230769231	0.015384615384615385	0.0
0.5384615384615385	0.015384615384615385	0.0
0.5538461538461539	0.015384615384615385	0.0
0.5692307692307692	0.015384615384615385	0.0
0.5846153846153846	0.015384615384615385	0.0
0.6000000000000001	0.015384615384615385	0.0
0.6153846153846154	0.015384615384615385	0.0
0.6307692307692307	0.015384615384615385	0.0
0.6461538461538462	0.015384615384615385	0.0
0.6615384615384616	0.015384615384615385	0.0
0.676923076923077	0.015384615384615385	0.0
0.6923076923076923	0.015384615384615385	0.0
0.7076923076923077	0.015384615384615385	0.0
0.7230769230769232	0.015384615384615385	0.0
0.7384615384615385	0.015384615384615385	0.0
0.7538461538461538	0.015384615384615385	0.0
0.7692307692307693	0.015384615384615385	0.0
0.7846153846153847	0.015384615384615385	0.0
0.8	0.015384615384615385	0.0
0.8153846153846154	0.015384615384615385	0.0
0.8307692307692308	0.015384615384615385	0.0
0.8461538461538463	0.015384615384615385	0.0
0.8615384615384616	0.015384615384615385	0.0
0.8769230769230769	0.015384615384615385	0.0
0.8923076923076924	0.015384615384615385	0.0
0.9076923076923078	0.015384615384615385	0.0
0.9230769230769231	0.015384615384615385	0.0
0.9384615384615385	0.015384615384615385	0.0
0.9538461538461539	0.015384615384615385	0.0
0.9692307692307693	0.015384615384615385	0.0
0.9846153846153847	0.015384615384615385	0.0
0.49230769230769234	0.03076923076923077	0.0
0.5076923076923077	0.03076923076923077	0.0
0.5230769230769231	0.03076923076923077	0.0
0.5384615384615385	0.03076923076923077	0.0
0.5538461538461539	0.03076923076923077	0.0
0.5692307692307692	0.03076923076923077	0.0
0.5846153846153846	0.03076923076923077	0.0
0.6000000000000001	0.03076923076923077	0.0
0.6153846153846154	0.03076923076923077	0.0
0.6307692307692307	0.03076923076923077	0.0
0.6461538461538462	0.03076923076923077	0.0
0.6615384615384616	0.03076923076923077	0.0
0.676923076923077	0.03076923076923077	0.0
0.6923076923076923	0.03076923076923077	0.0
0.7076923076923077	0.03076923076923077	0.0
0.7230769230769232	0.03076923076923077	0.0
0.7384615384615385	0.03076923076923077	0.0
0.7538461538461538	0.03076923076923077	0.0
0.7692307692307693	0.03076923076923077	0.0
0.7846153846153847	0.03076923076923077	0.0
0.8	0.03076923076923077	0.0
0.8153846153846154	0.03076923076923077	0.0
0.8307692307692308	0.03076923076923077	0.0
0.8461538461538463	0.03076923076923077	0.0
0.8615384615384616	0.03076923076923077	0.0
0.8769230769230769	0.03076923076923077	0.0
0.8923076923076924	0.03076923076923077	0.0
0.9076923076923078	0.03076923076923077	0.0
0.9230769230769231	0.03076923076923077	0.0
0.9384615384615385	0.03076923076923077	0.0
0.9538461538461539	0.03076923076923077	0.0
0.9692307692307693	0.03076923076923077	0.0
0.9846153846153847	0.03076923076923077	0.0
0.49230769230769234	0.046153846153846156	0.0
0.5076923076923077	0.046153846153846156	0.0
0.5230769230769231	0.046153846153846156	0.0
0.5384615384615385	0.046153846153846156	0.0
0.5538461538461539	0.046153846153846156	0.0
0.5692307692307692	0.046153846153846156	0.0
0.5846153846153846	0.046153846153846156	0.0
0.6000000000000001	0.046153846153846156	0.0
0.6153846153846154	0.046153846153846156	0.0
0.6307692307692307	0.046153846153846156	0.0
0.6461538461538462	0.046153846153846156	0.0
0.6615384615384616	0.046153846153846156	0.0
0.676923076923077	0.046153846153846156	0.0
0.6923076923076923	0.046153846153846156	0.0
0.7076923076923077	0.046153846153846156	0.0
0.7230769230769232	0.046153846153846156	0.0
0.7384615384615385	0.046153846153846156	0.0
0.7538461538461538	0.046153846153846156	0.0
0.7692307692307693	0.046153846153846156	0.0
0.7846153846153847	0.046153846153846156	0.0
0.8	0.046153846153846156	0.0
0.8153846153846154	0.046153846153846156	0.0
0.8307692307692308	0.046153846153846156	0.0
0.8461538461538463	0.046153846153846156	0.0
0.8615384615384616	0.046153846153846156	0.0
0.8769230769230769	0.046153846153846156	0.0
0.8923076923076924	0.046153846153846156	0.0
0.9076923076923078	0.046153846153846156	0.0
0.9230769230769231	0.046153846153846156	0.0
0.9384615384615385	0.046153846153846156	0.0
0.9538461538461539	0.046153846153846156	0.0
0.9692307692307693	0.046153846153846156	0.0
0.9846153846153847	0.046153846153846156	0.0
0.49230769230769234	0.06153846153846154	0.0
0.5076923076923077	0.06153846153846154	0.0
0.5230769230769231	0.06153846153846154	0.0
0.5384615384615385	0.06153846153846154	0.0
0.5538461538461539	0.06153846153846154	0.0
0.5692307692307692	0.06153846153846154	0.0
0.5846153846153846	0.06153846153846154	0.0
0.6000000000000001	0.06153846153846154	0.0
0.6153846153846154	0.06153846153846154	0.0
0.6307692307692307	0.06153846153846154	0.0
0.6461538461538462	0.06153846153846154	0.0
0.6615384615384616	0.06153846153846154	0.0
0.676923076923077	0.06153846153846154	0.0
0.6923076923076923	0.06153846153846154	0.0
0.7076923076923077	0.06153846153846154	0.0
0.7230769230769232	0.06153846153846154	0.0
0.7384615384615385	0.06153846153846154	0.0
0.7538461538461538	0.06153846153846154	0.0
0.7692307692307693	0.06153846153846154	0.0
0.7846153846153847	0.06153846153846154	0.0
0.8	0.06153846153846154	0.0
0.8153846153846154	0.06153846153846154	0.0
0.8307692307692308	0.06153846153846154	0.0
0.8461538461538463	0.06153846153846154	0.0
0.8615384615384616	0.06153846153846154	0.0
0.8769230769230769	0.06153846153846154	0.0
0.8923076923076924	0.06153846153846154	0.0
0.9076923076923078	0.06153846153846154	0.0
0.9230769230769231	0.06153846153846154	0.0
0.9384615384615385	0.06153846153846154	0.0
0.9538461538461539	0.06153846153846154	0.0
0.9692307692307693	0.06153846153846154	0.0
0.9846153846153847	0.06153846153846154	0.0
0.49230769230769234	0.07692307692307693	0.0
0.5076923076923077	0.07692307692307693	0.0
0.5230769230769231	0.07692307692307693	0.0
0.5384615384615385	0.07692307692307693	0.0
0.5538461538461539	0.07692307692307693	0.0
0.5692307692307692	0.07692307692307693	0.0
0.5846153846153846	0.07692307692307693	0.0
0.6000000000000001	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6307692307692307	0.07692307692307693	0.0
0.6461538461538462	0.07692307692307693	0.0
0.6615384615384616	0.07692307692307693	0.0
0.676923076923077	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.7076923076923077	0.07692307692307693	0.0
0.7230769230769232	0.07692307692307693	0.0
0.7384615384615385	0.07692307692307693	0.0
0.7538461538461538	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7846153846153847	0.07692307692307693	0.0
0.8	0.07692307692307693	0.0
0.8153846153846154	0.07692307692307693	0.0
0.8307692307692308	0.07692307692307693	0.0
0.8461538461538463	0.07692307692307693	0.0
0.8615384615384616	0.07692307692307693	0.0
0.8769230769230769	0.07692307692307693	0.0
0.8923076923076924	0.07692307692307693	0.0
0.9076923076923078	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	0.0
0.9384615384615385	0.07692307692307693	0.0
0.9538461538461539	0.07692307692307693	0.0
0.9692307692307693	0.07692307692307693	0.0
0.9846153846153847	0.07692307692307693	0.0
0.49230769230769234	0.09230769230769231	0.0
0.5076923076923077	0.09230769230769231	0.0
0.5230769230769231	0.09230769230769231	0.0
0.5384615384615385	0.09230769230769231	0.0
0.5538461538461539	0.09230769230769231	0.0
0.5692307692307692	0.09230769230769231	0.0
0.5846153846153846	0.09230769230769231	0.0
0.6000000000000001	0.09230769230769231	0.0
0.6153846153846154	0.09230769230769231	0.0
0.6307692307692307	0.09230769230769231	0.0
0.6461538461538462	0.09230769230769231	0.0
0.6615384615384616	0.09230769230769231	0.0
0.676923076923077	0.09230769230769231	0.0
0.6923076923076923	0.09230769230769231	0.0
0.7076923076923077	0.09230769230769231	0.0
0.7230769230769232	0.09230769230769231	0.0
0.7384615384615385	0.09230769230769231	0.0
0.7538461538461538	0.09230769230769231	0.0
0.7692307692307693	0.09230769230769231	0.0
0.7846153846153847	0.09230769230769231	0.0
0.8	0.09230769230769231	0.0
0.8153846153846154	0.09230769230769231	0.0
0.8307692307692308	0.09230769230769231	0.0
0.8461538461538463	0.09230769230769231	0.0
0.8615384615384616	0.09230769230769231	0.0
0.8769230769230769	0.09230769230769231	0.0
0.8923076923076924	0.09230769230769231	0.0
0.9076923076923078	0.09230769230769231	0.0
0.9230769230769231	0.09230769230769231	0.0
0.9384615384615385	0.09230769230769231	0.0
0.9538461538461539	0.09230769230769231	0.0
0.9692307692307693	0.09230769230769231	0.0
0.9846153846153847	0.09230769230769231	0.0
0.49230769230769234	0.1076923076923077	0.0
0.5076923076923077	0.1076923076923077	0.0
0.5230769230769231	0.1076923076923077	0.0
0.5384615384615385	0.1076923076923077	0.0
0.5538461538461539	0.1076923076923077	0.0
0.5692307692307692	0.1076923076923077	0.0
0.5846153846153846	0.1076923076923077	0.0
0.6000000000000001	0.1076923076923077	0.0
0.6153846153846154	0.1076923076923077	0.0
0.6307692307692307	0.1076923076923077	0.0
0.6461538461538462	0.1076923076923077	0.0
0.6615384615384616	0.1076923076923077	0.0
0.676923076923077	0.1076923076923077	0.0
0.6923076923076923	0.1076923076923077	0.0
0.7076923076923077	0.1076923076923077	0.0
0.7230769230769232	0.1076923076923077	0.0
0.7384615384615385	0.1076923076923077	0.0
0.7538461538461538	0.1076923076923077	0.0
0.7692307692307693	0.1076923076923077	0.0
0.7846153846153847	0.1076923076923077	0.0
0.8	0.1076923076923077	0.0
0.8153846153846154	0.1076923076923077	0.0
0.8307692307692308	0.1076923076923077	0.0
0.8461538461538463	0.1076923076923077	0.0
0.8615384615384616	0.1076923076923077	0.0
0.8769230769230769	0.1076923076923077	0.0
0.8923076923076924	0.1076923076923077	0.0
0.9076923076923078	0.1076923076923077	0.0
0.9230769230769231	0.1076923076923077	0.0
0.9384615384615385	0.1076923076923077	0.0
0.9538461538461539	0.1076923076923077	0.0
0.9692307692307693	0.1076923076923077	0.0
0.9846153846153847	0.1076923076923077	0.0
0.49230769230769234	0.12307692307692308	0.0
0.5076923076923077	0.12307692307692308	0.0
0.5230769230769231	0.12307692307692308	0.0
0.5384615384615385	0.12307692307692308	0.0
0.5538461538461539	0.12307692307692308	0.0
0.5692307692307692	0.12307692307692308	0.0
0.5846153846153846	0.12307692307692308	0.0
0.6000000000000001	0.12307692307692308	0.0
0.6153846153846154	0.12307692307692308	0.0
0.6307692307692307	0.12307692307692308	0.0
0.6461538461538462	0.12307692307692308	0.0
0.6615384615384616	0.12307692307692308	0.0
0.676923076923077	0.12307692307692308	0.0
0.6923076923076923	0.12307692307692308	0.0
0.7076923076923077	0.12307692307692308	0.0
0.7230769230769232	0.12307692307692308	0.0
0.7384615384615385	0.12307692307692308	0.0
0.7538461538461538	0.12307692307692308	0.0
0.7692307692307693	0.12307692307692308	0.0
0.7846153846153847	0.12307692307692308	0.0
0.8	0.12307692307692308	0.0
0.8153846153846154	0.12307692307692308	0.0
0.8307692307692308	0.12307692307692308	0.0
0.8461538461538463	0.12307692307692308	0.0
0.8615384615384616	0.12307692307692308	0.0
0.8769230769230769	0.12307692307692308	0.0
0.8923076923076924	0.12307692307692308	0.0
0.9076923076923078	0.12307692307692308	0.0
0.9230769230769231	0.12307692307692308	0.0
0.9384615384615385	0.12307692307692308	0.0
0.9538461538461539	0.12307692307692308	0.0
0.9692307692307693	0.12307692307692308	0.0
0.9846153846153847	0.12307692307692308	0.0
0.49230769230769234	0.13846153846153847	0.0
0.5076923076923077	0.13846153846153847	0.0
0.5230769230769231	0.13846153846153847	0.0
0.5384615384615385	0.13846153846153847	0.0
0.5538461538461539	0.13846153846153847	0.0
0.5692307692307692	0.13846153846153847	0.0
0.5846153846153846	0.13846153846153847	0.0
0.6000000000000001	0.13846153846153847	0.0
0.6153846153846154	0.13846153846153847	0.0
0.6307692307692307	0.13846153846153847	0.0
0.6461538461538462	0.13846153846153847	0.0
0.6615384615384616	0.13846153846153847	0.0
0.676923076923077	0.13846153846153847	0.0
0.6923076923076923	0.13846153846153847	0.0
0.7076923076923077	0.13846153846153847	0.0
0.7230769230769232	0.13846153846153847	0.0
0.7384615384615385	0.13846153846153847	0.0
0.7538461538461538	0.13846153846153847	0.0
0.7692307692307693	0.13846153846153847	0.0
0.7846153846153847	0.13846153846153847	0.0
0.8	0.13846153846153847	0.0
0.8153846153846154	0.13846153846153847	0.0
0.8307692307692308	0.13846153846153847	0.0
0.8461538461538463	0.13846153846153847	0.0
0.8615384615384616	0.13846153846153847	0.0
0.8769230769230769	0.13846153846153847	0.0
0.8923076923076924	0.13846153846153847	0.0
0.9076923076923078	0.13846153846153847	0.0
0.9230769230769231	0.13846153846153847	0.0
0.9384615384615385	0.13846153846153847	0.0
0.9538461538461539	0.13846153846153847	0.0
0.9692307692307693	0.13846153846153847	0.0
0.9846153846153847	0.13846153846153847	0.0
0.49230769230769234	0.15384615384615385	0.0
0.5076923076923077	0.15384615384615385	0.0
0.5230769230769231	0.15384615384615385	0.0
0.5384615384615385	0.15384615384615385	0.0
0.5538461538461539	0.15384615384615385	0.0
0.5692307692307692	0.15384615384615385	0.0
0.5846153846153846	0.15384615384615385	0.0
0.6000000000000001	0.15384615384615385	0.0
0.6153846153846154	0.15384615384615385	0.0
0.6307692307692307	0.15384615384615385	0.0
0.6461538461538462	0.15384615384615385	0.0
0.6615384615384616	0.15384615384615385	0.0
0.676923076923077	0.15384615384615385	0.0
0.6923076923076923	0.15384615384615385	0.0
0.7076923076923077	0.15384615384615385	0.0
0.7230769230769232	0.15384615384615385	0.0
0.7384615384615385	0.15384615384615385	0.0
0.7538461538461538	0.15384615384615385	0.0
0.7692307692307693	0.15384615384615385	0.0
0.7846153846153847	0.15384615384615385	0.0
0.8	0.15384615384615385	0.0
0.8153846153846154	0.15384615384615385	0.0
0.8307692307692308	0.15384615384615385	0.0
0.8461538461538463	0.15384615384615385	0.0
0.8615384615384616	0.15384615384615385	0.0
0.8769230769230769	0.15384615384615385	0.0
0.8923076923076924	0.15384615384615385	0.0
0.9076923076923078	0.15384615384615385	0.0
0.9230769230769231	0.15384615384615385	0.0
0.9384615384615385	0.15384615384615385	0.0
0.9538461538461539	0.15384615384615385	0.0
0.9692307692307693	0.15384615384615385	0.0
0.9846153846153847	0.15384615384615385	0.0
0.49230769230769234	0.16923076923076924	0.0
0.5076923076923077	0.16923076923076924	0.0
0.5230769230769231	0.16923076923076924	0.0
0.5384615384615385	0.16923076923076924	0.0
0.5538461538461539	0.16923076923076924	0.0
0.5692307692307692	0.16923076923076924	0.0
0.5846153846153846	0.16923076923076924	0.0
0.6000000000000001	0.16923076923076924	0.0
0.6153846153846154	0.16923076923076924	0.0
0.6307692307692307	0.16923076923076924	0.0
0.6461538461538462	0.16923076923076924	0.0
0.6615384615384616	0.16923076923076924	0.0
0.676923076923077	0.16923076923076924	0.0
0.6923076923076923	0.16923076923076924	0.0
0.7076923076923077	0.16923076923076924	0.0
0.7230769230769232	0.16923076923076924	0.0
0.7384615384615385	0.16923076923076924	0.0
0.7538461538461538	0.16923076923076924	0.0
0.7692307692307693	0.16923076923076924	0.0
0.7846153846153847	0.16923076923076924	0.0
0.8	0.16923076923076924	0.0
0.8153846153846154	0.16923076923076924	0.0
0.8307692307692308	0.16923076923076924	0.0
0.8461538461538463	0.16923076923076924	0.0
0.8615384615384616	0.16923076923076924	0.0
0.8769230769230769	0.16923076923076924	0.0
0.8923076923076924	0.16923076923076924	0.0
0.9076923076923078	0.16923076923076924	0.0
0.9230769230769231	0.16923076923076924	0.0
0.9384615384615385	0.16923076923076924	0.0
0.9538461538461539	0.16923076923076924	0.0
0.9692307692307693	0.16923076923076924	0.0
0.9846153846153847	0.16923076923076924	0.0
0.49230769230769234	0.18461538461538463	0.0
0.5076923076923077	0.18461538461538463	0.0
0.5230769230769231	0.18461538461538463	0.0
0.5384615384615385	0.18461538461538463	0.0
0.5538461538461539	0.18461538461538463	0.0
0.5692307692307692	0.18461538461538463	0.0
0.5846153846153846	0.18461538461538463	0.0
0.6000000000000001	0.18461538461538463	0.0
0.6153846153846154	0.18461538461538463	0.0
0.6307692307692307	0.18461538461538463	0.0
0.6461538461538462	0.18461538461538463	0.0
0.6615384615384616	0.18461538461538463	0.0
0.676923076923077	0.18461538461538463	0.0
0.6923076923076923	0.18461538461538463	0.0
0.7076923076923077	0.18461538461538463	0.0
0.7230769230769232	0.18461538461538463	0.0
0.7384615384615385	0.18461538461538463	0.0
0.7538461538461538	0.18461538461538463	0.0
0.7692307692307693	0.18461538461538463	0.0
0.7846153846153847	0.18461538461538463	0.0
0.8	0.18461538461538463	0.0
0.8153846153846154	0.18461538461538463	0.0
0.8307692307692308	0.18461538461538463	0.0
0.8461538461538463	0.18461538461538463	0.0
0.8615384615384616	0.18461538461538463	0.0
0.8769230769230769	0.18461538461538463	0.0
0.8923076923076924	0.18461538461538463	0.0
0.9076923076923078	0.18461538461538463	0.0
0.9230769230769231	0.18461538461538463	0.0
0.9384615384615385	0.18461538461538463	0.0
0.9538461538461539	0.18461538461538463	0.0
0.9692307692307693	0.18461538461538463	0.0
0.9846153846153847	0.18461538461538463	0.0
0.49230769230769234	0.2	0.0
0.5076923076923077	0.2	0.0
0.5230769230769231	0.2	0.0
0.5384615384615385	0.2	0.0
0.5538461538461539	0.2	0.0
0.5692307692307692	0.2	0.0
0.5846153846153846	0.2	0.0
0.6000000000000001	0.2	0.0
0.6153846153846154	0.2	0.0
0.6307692307692307	0.2	0.0
0.6461538461538462	0.2	0.0
0.6615384615384616	0.2	0.0
0.676923076923077	0.2	0.0
0.6923076923076923	0.2	0.0
0.7076923076923077	0.2	0.0
0.7230769230769232	0.2	0.0
0.7384615384615385	0.2	0.0
0.7538461538461538	0.2	0.0
0.7692307692307693	0.2	0.0
0.7846153846153847	0.2	0.0
0.8	0.2	0.0
0.8153846153846154	0.2	0.0
0.8307692307692308	0.2	0.0
0.8461538461538463	0.2	0.0
0.8615384615384616	0.2	0.0
0.8769230769230769	0.2	0.25
0.8923076923076924	0.2	0.25
0.9076923076923078	0.2	-0.25
0.9230769230769231	0.2	-0.25
0.9384615384615385	0.2	0.0
0.9538461538461539	0.2	0.0
0.9692307692307693	0.2	0.0
0.9846153846153847	0.2	0.0
0.49230769230769234	0.2153846153846154	0.0
0.5076923076923077	0.2153846153846154	0.0
0.5230769230769231	0.2153846153846154	0.0
0.5384615384615385	0.2153846153846154	0.0
0.5538461538461539	0.2153846153846154	0.0
0.5692307692307692	0.2153846153846154	0.0
0.5846153846153846	0.2153846153846154	0.0
0.6000000000000001	0.2153846153846154	0.0
0.6153846153846154	0.2153846153846154	0.0
0.6307692307692307	0.2153846153846154	0.0
0.6461538461538462	0.2153846153846154	0.0
0.6615384615384616	0.2153846153846154	0.0
0.676923076923077	0.2153846153846154	0.0
0.6923076923076923	0.2153846153846154	0.0
0.7076923076923077	0.2153846153846154	0.0
0.7230769230769232	0.2153846153846154	0.0
0.7384615384615385	0.2153846153846154	0.0
0.7538461538461538	0.2153846153846154	0.0
0.7692307692307693	0.2153846153846154	0.0
0.7846153846153847	0.2153846153846154	0.0
0.8	0.2153846153846154	0.0
0.8153846153846154	0.2153846153846154	0.0
0.8307692307692308	0.2153846153846154	0.0
0.8461538461538463	0.2153846153846154	0.0
0.8615384615384616	0.2153846153846154	0.0
0.8769230769230769	0.2153846153846154	0.25
0.8923076923076924	0.2153846153846154	0.25
0.9076923076923078	0.2153846153846154	-0.25
0.9230769230769231	0.2153846153846154	-0.25
0.9384615384615385	0.2153846153846154	0.0
0.9538461538461539	0.2153846153846154	0.0
0.9692307692307693	0.2153846153846154	0.0
0.9846153846153847	0.2153846153846154	0.0
0.49230769230769234	0.23076923076923078	0.0
0.5076923076923077	0.23076923076923078	0.0
0.5230769230769231	0.23076923076923078	0.0
0.5384615384615385	0.23076923076923078	0.0
0.5538461538461539	0.23076923076923078	0.0
0.5692307692307692	0.23076923076923078	0.0
0.5846153846153846	0.23076923076923078	0.0
0.6000000000000001	0.23076923076923078	0.0
0.6153846153846154	0.23076923076923078	0.0
0.6307692307692307	0.23076923076923078	0.0
0.6461538461538462	0.23076923076923078	0.0
0.6615384615384616	0.23076923076923078	0.0
0.676923076923077	0.23076923076923078	0.0
0.6923076923076923	0.23076923076923078	0.0
0.7076923076923077	0.23076923076923078	0.0
0.7230769230769232	0.23076923076923078	0.0
0.7384615384615385	0.23076923076923078	0.0
0.7538461538461538	0.23076923076923078	0.0
0.7692307692307693	0.23076923076923078	0.0
0.7846153846153847	0.23076923076923078	0.0
0.8	0.23076923076923078	0.0
0.8153846153846154	0.23076923076923078	0.0
0.8307692307692308	0.23076923076923078	0.0
0.8461538461538463	0.23076923076923078	0.0
0.8615384615384616	0.23076923076923078	0.0
0.8769230769230769	0.23076923076923078	-0.25
0.8923076923076924	0.23076923076923078	-0.25
0.9076923076923078	0.23076923076923078	0.25
0.9230769230769231	0.23076923076923078	0.25
0.9384615384615385	0.23076923076923078	0.0
0.9538461538461539	0.23076923076923078	0.0
0.9692307692307693	0.23076923076923078	0.0
0.9846153846153847	0.23076923076923078	0.0
0.49230769230769234	0.24615384615384617	0.0
0.5076923076923077	0.24615384615384617	0.0
0.5230769230769231	0.24615384615384617	0.0
0.5384615384615385	0.24615384615384617	0.0
0.5538461538461539	0.24615384615384617	0.0
0.5692307692307692	0.24615384615384617	0.0
0.5846153846153846	0.24615384615384617	0.0
0.6000000000000001	0.24615384615384617	0.0
0.6153846153846154	0.24615384615384617	0.0
0.6307692307692307	0.24615384615384617	0.0
0.6461538461538462	0.24615384615384617	0.0
0.6615384615384616	0.24615384615384617	0.0
0.676923076923077	0.24615384615384617	0.0
0.6923076923076923	0.24615384615384617	0.0
0.7076923076923077	0.24615384615384617	0.0
0.7230769230769232	0.24615384615384617	0.0
0.7384615384615385	0.24615384615384617	0.0
0.7538461538461538	0.24615384615384617	0.0
0.7692307692307693	0.24615384615384617	0.0
0.7846153846153847	0.24615384615384617	0.0
0.8	0.24615384615384617	0.0
0.8153846153846154	0.24615384615384617	0.0
0.8307692307692308	0.24615384615384617	0.0
0.8461538461538463	0.24615384615384617	0.0
0.8615384615384616	0.24615384615384617	0.0
0.8769230769230769	0.24615384615384617	-0.25
0.8923076923076924	0.24615384615384617	-0.25
0.9076923076923078	0.24615384615384617	0.25
0.9230769230769231	0.24615384615384617	0.25
0.9384615384615385	0.24615384615384617	0.0
0.9538461538461539	0.24615384615384617	0.0
0.9692307692307693	0.24615384615384617	0.0
0.9846153846153847	0.24615384615384617	0.0
0.49230769230769234	0.26153846153846155	0.0
0.5076923076923077	0.26153846153846155	0.0
0.5230769230769231	0.26153846153846155	0.0
0.5384615384615385	0.26153846153846155	0.0
0.5538461538461539	0.26153846153846155	0.0
0.5692307692307692	0.26153846153846155	0.0
0.5846153846153846	0.26153846153846155	0.0
0.6000000000000001	0.26153846153846155	0.0
0.6153846153846154	0.26153846153846155	0.0
0.6307692307692307	0.26153846153846155	0.0
0.6461538461538462	0.26153846153846155	0.0
0.6615384615384616	0.26153846153846155	0.0
0.676923076923077	0.26153846153846155	0.0
0.6923076923076923	0.26153846153846155	0.0
0.7076923076923077	0.26153846153846155	0.0
0.7230769230769232	0.26153846153846155	0.0
0.7384615384615385	0.26153846153846155	0.0
0.7538461538461538	0.26153846153846155	0.0
0.7692307692307693	0.26153846153846155	0.0
0.7846153846153847	0.26153846153846155	0.0
0.8	0.26153846153846155	0.0
0.8153846153846154	0.26153846153846155	0.0
0.8307692307692308	0.26153846153846155	0.0
0.8461538461538463	0.26153846153846155	0.0
0.8615384615384616	0.26153846153846155	0.0
0.8769230769230769	0.26153846153846155	0.0
0.8923076923076924	0.26153846153846155	0.0
0.9076923076923078	0.26153846153846155	0.0
0.9230769230769231	0.26153846153846155	0.0
0.9384615384615385	0.26153846153846155	0.0
0.9538461538461539	0.26153846153846155	0.0
0.9692307692307693	0.26153846153846155	0.0
0.9846153846153847	0.26153846153846155	0.0
0.49230769230769234	0.27692307692307694	0.0
0.5076923076923077	0.27692307692307694	0.0
0.5230769230769231	0.27692307692307694	0.0
0.5384615384615385	0.27692307692307694	0.0
0.5538461538461539	0.27692307692307694	0.0
0.5692307692307692	0.27692307692307694	0.0
0.5846153846153846	0.27692307692307694	0.0
0.6000000000000001	0.27692307692307694	0.0
0.6153846153846154	0.27692307692307694	0.0
0.6307692307692307	0.27692307692307694	0.0
0.6461538461538462	0.27692307692307694	0.0
0.6615384615384616	0.27692307692307694	0.0
0.676923076923077	0.27692307692307694	0.0
0.6923076923076923	0.27692307692307694	0.0
0.7076923076923077	0.27692307692307694	0.0
0.7230769230769232	0.27692307692307694	0.0
0.7384615384615385	0.27692307692307694	0.0
0.7538461538461538	0.27692307692307694	0.0
0.7692307692307693	0.27692307692307694	0.0
0.7846153846153847	0.27692307692307694	0.0
0.8	0.27692307692307694	0.0
0.8153846153846154	0.27692307692307694	0.0
0.8307692307692308	0.27692307692307694	0.0
0.8461538461538463	0.27692307692307694	0.0
0.8615384615384616	0.27692307692307694	0.0
0.8769230769230769	0.27692307692307694	0.0
0.8923076923076924	0.27692307692307694	0.0
0.9076923076923078	0.27692307692307694	0.0
0.9230769230769231	0.27692307692307694	0.0
0.9384615384615385	0.27692307692307694	0.0
0.9538461538461539	0.27692307692307694	0.0
0.9692307692307693	0.27692307692307694	0.0
0.9846153846153847	0.27692307692307694	0.0
0.49230769230769234	0.2923076923076923	0.0
0.5076923076923077	0.2923076923076923	0.0
0.5230769230769231	0.2923076923076923	0.0
0.5384615384615385	0.2923076923076923	0.0
0.5538461538461539	0.2923076923076923	0.0
0.5692307692307692	0.2923076923076923	0.0
0.5846153846153846	0.2923076923076923	0.0
0.6000000000000001	0.2923076923076923	0.0
0.6153846153846154	0.2923076923076923	0.0
0.6307692307692307	0.2923076923076923	0.0
0.6461538461538462	0.2923076923076923	0.0
0.6615384615384616	0.2923076923076923	0.0
0.676923076923077	0.2923076923076923	0.0
0.6923076923076923	0.2923076923076923	0.0
0.7076923076923077	0.2923076923076923	0.0
0.7230769230769232	0.2923076923076923	0.0
0.7384615384615385	0.2923076923076923	0.0
0.7538461538461538	0.2923076923076923	0.0
0.7692307692307693	0.2923076923076923	0.0
0.7846153846153847	0.2923076923076923	0.0
0.8	0.2923076923076923	0.0
0.8153846153846154	0.2923076923076923	0.0
0.8307692307692308	0.2923076923076923	0.0
0.8461538461538463	0.2923076923076923	0.0
0.8615384615384616	0.2923076923076923	0.0
0.8769230769230769	0.2923076923076923	0.0
0.8923076923076924	0.2923076923076923	0.0
0.9076923076923078	0.2923076923076923	0.0
0.9230769230769231	0.2923076923076923	0.0
0.9384615384615385	0.2923076923076923	0.0
0.9538461538461539	0.2923076923076923	0.0
0.9692307692307693	0.2923076923076923	0.0
0.9846153846153847	0.2923076923076923	0.0
0.49230769230769234	0.3076923076923077	0.0
0.5076923076923077	0.3076923076923077	0.0
0.5230769230769231	0.3076923076923077	0.0
0.5384615384615385	0.3076923076923077	0.0
0.5538461538461539	0.3076923076923077	0.0
0.5692307692307692	0.3076923076923077	0.0
0.5846153846153846	0.3076923076923077	0.0
0.6000000000000001	0.3076923076923077	0.0
0.6153846153846154	0.3076923076923077	0.0
0.6307692307692307	0.3076923076923077	0.0
0.6461538461538462	0.3076923076923077	0.0
0.6615384615384616	0.3076923076923077	0.0
0.676923076923077	0.3076923076923077	0.0
0.6923076923076923	0.3076923076923077	0.0
0.7076923076923077	0.3076923076923077	0.0
0.7230769230769232	0.3076923076923077	0.0
0.7384615384615385	0.3076923076923077	0.0
0.7538461538461538	0.3076923076923077	0.0
0.7692307692307693	0.3076923076923077	0.0
0.7846153846153847	0.3076923076923077	0.0
0.8	0.3076923076923077	0.0
0.8153846153846154	0.3076923076923077	0.0
0.8307692307692308	0.3076923076923077	0.0
0.8461538461538463	0.3076923076923077	0.0
0.8615384615384616	0.3076923076923077	0.0
0.8769230769230769	0.3076923076923077	0.0
0.8923076923076924	0.3076923076923077	0.0
0.9076923076923078	0.3076923076923077	0.0
0.9230769230769231	0.3076923076923077	0.0
0.9384615384615385	0.3076923076923077	0.0
0.9538461538461539	0.3076923076923077	0.0
0.9692307692307693	0.3076923076923077	0.0
0.9846153846153847	0.3076923076923077	0.0
0.49230769230769234	0.3230769230769231	0.0
0.5076923076923077	0.3230769230769231	0.0
0.5230769230769231	0.3230769230769231	0.0
0.5384615384615385	0.3230769230769231	0.0
0.5538461538461539	0.3230769230769231	0.0
0.5692307692307692	0.3230769230769231	0.0
0.5846153846153846	0.3230769230769231	0.0
0.6000000000000001	0.3230769230769231	0.0
0.6153846153846154	0.3230769230769231	0.0
0.6307692307692307	0.3230769230769231	0.0
0.6461538461538462	0.3230769230769231	0.0
0.6615384615384616	0.3230769230769231	0.0
0.676923076923077	0.3230769230769231	0.0
0.6923076923076923	0.3230769230769231	0.0
0.7076923076923077	0.3230769230769231	0.0
0.7230769230769232	0.3230769230769231	0.0
0.7384615384615385	0.3230769230769231	0.0
0.7538461538461538	0.3230769230769231	0.0
0.7692307692307693	0.3230769230769231	0.0
0.7846153846153847	0.3230769230769231	0.0
0.8	0.3230769230769231	0.0
0.8153846153846154	0.3230769230769231	0.0
0.8307692307692308	0.3230769230769231	0.0
0.8461538461538463	0.3230769230769231	0.0
0.8615384615384616	0.3230769230769231	0.0
0.8769230769230769	0.3230769230769231	0.0
0.8923076923076924	0.3230769230769231	0.0
0.9076923076923078	0.3230769230769231	0.0
0.9230769230769231	0.3230769230769231	0.0
0.9384615384615385	0.3230769230769231	0.0
0.9538461538461539	0.3230769230769231	0.0
0.9692307692307693	0.3230769230769231	0.0
0.9846153846153847	0.3230769230769231	0.0
0.49230769230769234	0.3384615384615385	0.0
0.5076923076923077	0.3384615384615385	0.0
0.5230769230769231	0.3384615384615385	0.0
0.5384615384615385	0.3384615384615385	0.0
0.5538461538461539	0.3384615384615385	0.0
0.5692307692307692	0.3384615384615385	0.0
0.5846153846153846	0.3384615384615385	0.0
0.6000000000000001	0.3384615384615385	0.0
0.6153846153846154	0.3384615384615385	0.0
0.6307692307692307	0.3384615384615385	0.0
0.6461538461538462	0.3384615384615385	0.0
0.6615384615384616	0.3384615384615385	0.0
0.676923076923077	0.3384615384615385	0.0
0.6923076923076923	0.3384615384615385	0.0
0.7076923076923077	0.3384615384615385	0.0
0.7230769230769232	0.3384615384615385	0.0
0.7384615384615385	0.3384615384615385	0.0
0.7538461538461538	0.3384615384615385	0.0
0.7692307692307693	0.3384615384615385	0.0
0.7846153846153847	0.3384615384615385	0.0
0.8	0.3384615384615385	0.0
0.8153846153846154	0.3384615384615385	0.0
0.8307692307692308	0.3384615384615385	0.0
0.8461538461538463	0.3384615384615385	0.0
0.8615384615384616	0.3384615384615385	0.0
0.8769230769230769	0.3384615384615385	0.0
0.8923076923076924	0.3384615384615385	0.0
0.9076923076923078	0.3384615384615385	0.0
0.9230769230769231	0.3384615384615385	0.0
0.9384615384615385	0.3384615384615385	0.0
0.9538461538461539	0.3384615384615385	0.0
0.9692307692307693	0.3384615384615385	0.0
0.9846153846153847	0.3384615384615385	0.0
0.49230769230769234	0.35384615384615387	0.0
0.5076923076923077	0.35384615384615387	0.0
0.5230769230769231	0.35384615384615387	0.0
0.5384615384615385	0.35384615384615387	0.0
0.5538461538461539	0.35384615384615387	0.0
0.5692307692307692	0.35384615384615387	0.0
0.5846153846153846	0.35384615384615387	0.0
0.6000000000000001	0.35384615384615387	0.0
0.6153846153846154	0.35384615384615387	0.0
0.6307692307692307	0.35384615384615387	0.0
0.6461538461538462	0.35384615384615387	0.0
0.6615384615384616	0.35384615384615387	0.0
0.676923076923077	0.35384615384615387	0.0
0.6923076923076923	0.35384615384615387	0.0
0.7076923076923077	0.35384615384615387	0.0
0.7230769230769232	0.35384615384615387	0.0
0.7384615384615385	0.35384615384615387	0.0
0.7538461538461538	0.35384615384615387	0.0
0.7692307692307693	0.35384615384615387	0.0
0.7846153846153847	0.35384615384615387	0.0
0.8	0.35384615384615387	0.0
0.8153846153846154	0.35384615384615387	0.0
0.8307692307692308	0.35384615384615387	0.0
0.8461538461538463	0.35384615384615387	0.0
0.8615384615384616	0.35384615384615387	0.0
0.8769230769230769	0.35384615384615387	0.0
0.8923076923076924	0.35384615384615387	0.0
0.9076923076923078	0.35384615384615387	0.0
0.9230769230769231	0.35384615384615387	0.0
0.9384615384615385	0.35384615384615387	0.0
0.9538461538461539	0.35384615384615387	0.0
0.9692307692307693	0.35384615384615387	0.0
0.9846153846153847	0.35384615384615387	0.0
0.49230769230769234	0.36923076923076925	0.0
0.5076923076923077	0.36923076923076925	0.0
0.5230769230769231	0.36923076923076925	0.0
0.5384615384615385	0.36923076923076925	0.0
0.5538461538461539	0.36923076923076925	0.0
0.5692307692307692	0.36923076923076925	0.0
0.5846153846153846	0.36923076923076925	0.0
0.6000000000000001	0.36923076923076925	0.0
0.6153846153846154	0.36923076923076925	0.0
0.6307692307692307	0.36923076923076925	0.0
0.6461538461538462	0.36923076923076925	0.0
0.6615384615384616	0.36923076923076925	0.0
0.676923076923077	0.36923076923076925	0.0
0.6923076923076923	0.36923076923076925	0.0
0.7076923076923077	0.36923076923076925	0.0
0.7230769230769232	0.36923076923076925	0.0
0.7384615384615385	0.36923076923076925	0.0
0.7538461538461538	0.36923076923076925	0.0
0.7692307692307693	0.36923076923076925	0.0
0.7846153846153847	0.36923076923076925	0.0
0.8	0.36923076923076925	0.0
0.8153846153846154	0.36923076923076925	0.0
0.8307692307692308	0.36923076923076925	0.0
0.8461538461538463	0.36923076923076925	0.0
0.8615384615384616	0.36923076923076925	0.0
0.8769230769230769	0.36923076923076925	0.0
0.8923076923076924	0.36923076923076925	0.0
0.9076923076923078	0.36923076923076925	0.0
0.9230769230769231	0.36923076923076925	0.0
0.9384615384615385	0.36923076923076925	0.0
0.9538461538461539	0.36923076923076925	0.0
0.9692307692307693	0.36923076923076925	0.0
0.9846153846153847	0.36923076923076925	0.0
0.49230769230769234	0.38461538461538464	0.0
0.5076923076923077	0.38461538461538464	0.0
0.5230769230769231	0.38461538461538464	0.0
0.5384615384615385	0.38461538461538464	0.0
0.5538461538461539	0.38461538461538464	0.0
0.5692307692307692	0.38461538461538464	0.0
0.5846153846153846	0.38461538461538464	0.0
0.6000000000000001	0.38461538461538464	0.0
0.6153846153846154	0.38461538461538464	0.0
0.6307692307692307	0.38461538461538464	0.0
0.6461538461538462	0.38461538461538464	0.0
0.6615384615384616	0.38461538461538464	0.0
0.676923076923077	0.38461538461538464	0.0
0.6923076923076923	0.38461538461538464	0.0
0.7076923076923077	0.38461538461538464	0.0
0.7230769230769232	0.38461538461538464	0.0
0.7384615384615385	0.38461538461538464	0.0
0.7538461538461538	0.38461538461538464	0.0
0.7692307692307693	0.38461538461538464	0.0
0.7846153846153847	0.38461538461538464	0.0
0.8	0.38461538461538464	0.0
0.8153846153846154	0.38461538461538464	0.0
0.8307692307692308	0.38461538461538464	0.0
0.8461538461538463	0.38461538461538464	0.0
0.8615384615384616	0.38461538461538464	0.0
0.8769230769230769	0.38461538461538464	0.0
0.8923076923076924	0.38461538461538464	0.0
0.9076923076923078	0.38461538461538464	0.0
0.9230769230769231	0.38461538461538464	0.0
0.9384615384615385	0.38461538461538464	0.0
0.9538461538461539	0.38461538461538464	0.0
0.9692307692307693	0.38461538461538464	0.0
0.9846153846153847	0.38461538461538464	0.0
0.49230769230769234	0.4	0.0
0.5076923076923077	0.4	0.0
0.5230769230769231	0.4	0.0
0.5384615384615385	0.4	0.0
0.5538461538461539	0.4	0.0
0.5692307692307692	0.4	0.0
0.5846153846153846	0.4	0.0
0.6000000000000001	0.4	0.0
0.6153846153846154	0.4	0.0
0.6307692307692307	0.4	0.0
0.6461538461538462	0.4	0.0
0.6615384615384616	0.4	0.0
0.676923076923077	0.4	0.0
0.6923076923076923	0.4	0.0
0.7076923076923077	0.4	0.0
0.7230769230769232	0.4	0.0
0.7384615384615385	0.4	0.0
0.7538461538461538	0.4	0.0
0.7692307692307693	0.4	0.0
0.7846153846153847	0.4	0.0
0.8	0.4	0.0
0.8153846153846154	0.4	0.0
0.8307692307692308	0.4	0.0
0.8461538461538463	0.4	0.0
0.8615384615384616	0.4	0.0
0.8769230769230769	0.4	0.0
0.8923076923076924	0.4	0.0
0.9076923076923078	0.4	0.0
0.9230769230769231	0.4	0.0
0.9384615384615385	0.4	0.0
0.9538461538461539	0.4	0.0
0.9692307692307693	0.4	0.0
0.9846153846153847	0.4	0.0
0.49230769230769234	0.4153846153846154	0.0
0.5076923076923077	0.4153846153846154	0.0
0.5230769230769231	0.4153846153846154	0.0
0.5384615384615385	0.4153846153846154	0.0
0.5538461538461539	0.4153846153846154	0.0
0.5692307692307692	0.4153846153846154	0.0
0.5846153846153846	0.4153846153846154	0.0
0.6000000000000001	0.4153846153846154	0.0
0.6153846153846154	0.4153846153846154	0.0
0.6307692307692307	0.4153846153846154	0.0
0.6461538461538462	0.4153846153846154	0.0
0.6615384615384616	0.4153846153846154	0.0
0.676923076923077	0.4153846153846154	0.0
0.6923076923076923	0.4153846153846154	0.0
0.7076923076923077	0.4153846153846154	0.0
0.7230769230769232	0.4153846153846154	0.0
0.7384615384615385	0.4153846153846154	0.0
0.7538461538461538	0.4153846153846154	0.0
0.7692307692307693	0.4153846153846154	0.0
0.7846153846153847	0.4153846153846154	0.0
0.8	0.4153846153846154	0.0
0.8153846153846154	0.4153846153846154	0.0
0.8307692307692308	0.4153846153846154	0.0
0.8461538461538463	0.4153846153846154	0.0
0.8615384615384616	0.4153846153846154	0.0
0.8769230769230769	0.4153846153846154	0.0
0.8923076923076924	0.4153846153846154	0.0
0.9076923076923078	0.4153846153846154	0.0
0.9230769230769231	0.4153846153846154	0.0
0.9384615384615385	0.4153846153846154	0.0
0.9538461538461539	0.4153846153846154	0.0
0.9692307692307693	0.4153846153846154	0.0
0.9846153846153847	0.4153846153846154	0.0
0.49230769230769234	0.4307692307692308	0.0
0.5076923076923077	0.4307692307692308	0.0
0.5230769230769231	0.4307692307692308	0.0
0.5384615384615385	0.4307692307692308	0.0
0.5538461538461539	0.4307692307692308	0.0
0.5692307692307692	0.4307692307692308	0.0
0.5846153846153846	0.4307692307692308	0.0
0.6000000000000001	0.4307692307692308	0.0
0.6153846153846154	0.4307692307692308	0.0
0.6307692307692307	0.4307692307692308	0.0
0.6461538461538462	0.4307692307692308	0.0
0.6615384615384616	0.4307692307692308	0.0
0.676923076923077	0.4307692307692308	0.0
0.6923076923076923	0.4307692307692308	0.0
0.7076923076923077	0.4307692307692308	0.0
0.7230769230769232	0.4307692307692308	0.0
0.7384615384615385	0.4307692307692308	0.0
0.7538461538461538	0.4307692307692308	0.0
0.7692307692307693	0.4307692307692308	0.0
0.7846153846153847	0.4307692307692308	0.0
0.8	0.4307692307692308	0.0
0.8153846153846154	0.4307692307692308	0.0
0.8307692307692308	0.4307692307692308	0.0
0.8461538461538463	0.4307692307692308	0.0
0.8615384615384616	0.4307692307692308	0.0
0.8769230769230769	0.4307692307692308	0.0
0.8923076923076924	0.4307692307692308	0.0
0.9076923076923078	0.4307692307692308	0.0
0.9230769230769231	0.4307692307692308	0.0
0.9384615384615385	0.4307692307692308	0.0
0.9538461538461539	0.4307692307692308	0.0
0.9692307692307693	0.4307692307692308	0.0
0.9846153846153847	0.4307692307692308	0.0
0.49230769230769234	0.4461538461538462	0.0
0.5076923076923077	0.4461538461538462	0.0
0.5230769230769231	0.4461538461538462	0.0
0.5384615384615385	0.4461538461538462	0.0
0.5538461538461539	0.4461538461538462	0.0
0.5692307692307692	0.4461538461538462	0.0
0.5846153846153846	0.4461538461538462	0.0
0.6000000000000001	0.4461538461538462	0.0
0.6153846153846154	0.4461538461538462	0.0
0.6307692307692307	0.4461538461538462	0.0
0.6461538461538462	0.4461538461538462	0.0
0.6615384615384616	0.4461538461538462	0.0
0.676923076923077	0.4461538461538462	0.0
0.6923076923076923	0.4461538461538462	0.0
0.7076923076923077	0.4461538461538462	0.0
0.7230769230769232	0.4461538461538462	0.0
0.7384615384615385	0.4461538461538462	0.0
0.7538461538461538	0.4461538461538462	0.0
0.7692307692307693	0.4461538461538462	0.0
0.7846153846153847	0.4461538461538462	0.0
0.8	0.4461538461538462	0.0
0.8153846153846154	0.4461538461538462	0.0
0.8307692307692308	0.4461538461538462	0.0
0.8461538461538463	0.4461538461538462	0.0
0.8615384615384616	0.4461538461538462	0.0
0.8769230769230769	0.4461538461538462	0.0
0.8923076923076924	0.4461538461538462	0.0
0.9076923076923078	0.4461538461538462	0.0
0.9230769230769231	0.4461538461538462	0.0
0.9384615384615385	0.4461538461538462	0.0
0.9538461538461539	0.4461538461538462	0.0
0.9692307692307693	0.4461538461538462	0.0
0.9846153846153847	0.4461538461538462	0.0
0.49230769230769234	0.46153846153846156	0.0
0.5076923076923077	0.46153846153846156	0.0
0.5230769230769231	0.46153846153846156	0.0
0.5384615384615385	0.46153846153846156	0.0
0.5538461538461539	0.46153846153846156	0.0
0.5692307692307692	0.46153846153846156	0.0
0.5846153846153846	0.46153846153846156	0.0
0.6000000000000001	0.46153846153846156	0.0
0.6153846153846154	0.46153846153846156	0.0
0.6307692307692307	0.46153846153846156	0.0
0.6461538461538462	0.46153846153846156	0.0
0.6615384615384616	0.46153846153846156	0.0
0.676923076923077	0.46153846153846156	0.0
0.6923076923076923	0.46153846153846156	0.0
0.7076923076923077	0.46153846153846156	0.0
0.7230769230769232	0.46153846153846156	0.0
0.7384615384615385	0.46153846153846156	0.0
0.7538461538461538	0.46153846153846156	0.0
0.7692307692307693	0.46153846153846156	0.0
0.7846153846153847	0.46153846153846156	0.0
0.8	0.46153846153846156	0.0
0.8153846153846154	0.46153846153846156	0.0
0.8307692307692308	0.46153846153846156	0.0
0.8461538461538463	0.46153846153846156	0.0
0.8615384615384616	0.46153846153846156	0.0
0.8769230769230769	0.46153846153846156	0.0
0.8923076923076924	0.46153846153846156	0.0
0.9076923076923078	0.46153846153846156	0.0
0.9230769230769231	0.46153846153846156	0.0
0.9384615384615385	0.46153846153846156	0.0
0.9538461538461539	0.46153846153846156	0.0
0.9692307692307693	0.46153846153846156	0.0
0.9846153846153847	0.46153846153846156	0.0
0.49230769230769234	0.47692307692307695	0.0
0.5076923076923077	0.47692307692307695	0.0
0.5230769230769231	0.47692307692307695	0.0
0.5384615384615385	0.47692307692307695	0.0
0.5538461538461539	0.47692307692307695	0.0
0.5692307692307692	0.47692307692307695	0.0
0.5846153846153846	0.47692307692307695	0.0
0.6000000000000001	0.47692307692307695	0.0
0.6153846153846154	0.47692307692307695	0.0
0.6307692307692307	0.47692307692307695	0.0
0.6461538461538462	0.47692307692307695	0.0
0.6615384615384616	0.47692307692307695	0.0
0.676923076923077	0.47692307692307695	0.0
0.6923076923076923	0.47692307692307695	0.0
0.7076923076923077	0.47692307692307695	0.0
0.7230769230769232	0.47692307692307695	0.0
0.7384615384615385	0.47692307692307695	0.0
0.7538461538461538	0.47692307692307695	0.0
0.7692307692307693	0.47692307692307695	0.0
0.7846153846153847	0.47692307692307695	0.0
0.8	0.47692307692307695	0.0
0.8153846153846154	0.47692307692307695	0.0
0.8307692307692308	0.47692307692307695	0.0
0.8461538461538463	0.47692307692307695	0.0
0.8615384615384616	0.47692307692307695	0.0
0.8769230769230769	0.47692307692307695	0.0
0.8923076923076924	0.47692307692307695	0.0
0.9076923076923078	0.47692307692307695	0.0
0.9230769230769231	0.47692307692307695	0.0
0.9384615384615385	0.47692307692307695	0.0
0.9538461538461539	0.47692307692307695	0.0
0.9692307692307693	0.47692307692307695	0.0
0.9846153846153847	0.47692307692307695	0.0
0.49230769230769234	0.49230769230769234	0.0
0.5076923076923077	0.49230769230769234	0.0
0.5230769230769231	0.49230769230769234	0.0
0.5384615384615385	0.49230769230769234	0.0
0.5538461538461539	0.49230769230769234	0.0
0.5692307692307692	0.49230769230769234	0.0
0.5846153846153846	0.49230769230769234	0.0
0.6000000000000001	0.49230769230769234	0.0
0.6153846153846154	0.49230769230769234	0.0
0.6307692307692307	0.49230769230769234	0.0
0.6461538461538462	0.49230769230769234	0.0
0.6615384615384616	0.49230769230769234	0.0
0.676923076923077	0.49230769230769234	0.0
0.6923076923076923	0.49230769230769234	0.0
0.7076923076923077	0.49230769230769234	0.0
0.7230769230769232	0.49230769230769234	0.0
0.7384615384615385	0.49230769230769234	0.0
0.7538461538461538	0.49230769230769234	0.0
0.7692307692307693	0.49230769230769234	0.0
0.7846153846153847	0.49230769230769234	0.0
0.8	0.49230769230769234	0.0
0.8153846153846154	0.49230769230769234	0.0
0.8307692307692308	0.49230769230769234	0.0
0.8461538461538463	0.49230769230769234	0.0
0.8615384615384616	0.49230769230769234	0.0
0.8769230769230769	0.49230769230769234	0.0
0.8923076923076924	0.49230769230769234	0.0
0.9076923076923078	0.49230769230769234	0.0
0.9230769230769231	0.49230769230769234	0.0
0.9384615384615385	0.49230769230769234	0.0
0.9538461538461539	0.49230769230769234	0.0
0.9692307692307693	0.49230769230769234	0.0
0.9846153846153847	0.49230769230769234	0.0


==> figures/csv/decay_figure/basis_function_lvl_6_q_6.csv <==
0.49230769230769234	0.49230769230769234	0.0
0.5076923076923077	0.49230769230769234	0.0
0.5230769230769231	0.49230769230769234	0.0
0.5384615384615385	0.49230769230769234	0.0
0.5538461538461539	0.49230769230769234	0.0
0.5692307692307692	0.49230769230769234	0.0
0.5846153846153846	0.49230769230769234	0.0
0.6000000000000001	0.49230769230769234	0.0
0.6153846153846154	0.49230769230769234	0.0
0.6307692307692307	0.49230769230769234	0.0
0.6461538461538462	0.49230769230769234	0.0
0.6615384615384616	0.49230769230769234	0.0
0.676923076923077	0.49230769230769234	0.0
0.6923076923076923	0.49230769230769234	0.0
0.7076923076923077	0.49230769230769234	0.0
0.7230769230769232	0.49230769230769234	0.0
0.7384615384615385	0.49230769230769234	0.0
0.7538461538461538	0.49230769230769234	0.0
0.7692307692307693	0.49230769230769234	0.0
0.7846153846153847	0.49230769230769234	0.0
0.8	0.49230769230769234	0.0
0.8153846153846154	0.49230769230769234	0.0
0.8307692307692308	0.49230769230769234	0.0
0.8461538461538463	0.49230769230769234	0.0
0.8615384615384616	0.49230769230769234	0.0
0.8769230769230769	0.49230769230769234	0.0
0.8923076923076924	0.49230769230769234	0.0
0.9076923076923078	0.49230769230769234	0.0
0.9230769230769231	0.49230769230769234	0.0
0.9384615384615385	0.49230769230769234	0.0
0.9538461538461539	0.49230769230769234	0.0
0.9692307692307693	0.49230769230769234	0.0
0.9846153846153847	0.49230769230769234	0.0
0.49230769230769234	0.5076923076923077	0.0
0.5076923076923077	0.5076923076923077	0.0
0.5230769230769231	0.5076923076923077	0.0
0.5384615384615385	0.5076923076923077	0.0
0.5538461538461539	0.5076923076923077	0.0
0.5692307692307692	0.5076923076923077	0.0
0.5846153846153846	0.5076923076923077	0.0
0.6000000000000001	0.5076923076923077	0.0
0.6153846153846154	0.5076923076923077	0.0
0.6307692307692307	0.5076923076923077	0.0
0.6461538461538462	0.5076923076923077	0.0
0.6615384615384616	0.5076923076923077	0.0
0.676923076923077	0.5076923076923077	0.0
0.6923076923076923	0.5076923076923077	0.0
0.7076923076923077	0.5076923076923077	0.0
0.7230769230769232	0.5076923076923077	0.0
0.7384615384615385	0.5076923076923077	0.0
0.7538461538461538	0.5076923076923077	0.0
0.7692307692307693	0.5076923076923077	0.0
0.7846153846153847	0.5076923076923077	0.0
0.8	0.5076923076923077	0.0
0.8153846153846154	0.5076923076923077	0.0
0.8307692307692308	0.5076923076923077	0.0
0.8461538461538463	0.5076923076923077	0.0
0.8615384615384616	0.5076923076923077	0.0
0.8769230769230769	0.5076923076923077	0.0
0.8923076923076924	0.5076923076923077	0.0
0.9076923076923078	0.5076923076923077	0.0
0.9230769230769231	0.5076923076923077	0.0
0.9384615384615385	0.5076923076923077	0.0
0.9538461538461539	0.5076923076923077	0.0
0.9692307692307693	0.5076923076923077	0.0
0.9846153846153847	0.5076923076923077	0.0
0.49230769230769234	0.5230769230769231	0.0
0.5076923076923077	0.5230769230769231	0.0
0.5230769230769231	0.5230769230769231	0.0
0.5384615384615385	0.5230769230769231	0.0
0.5538461538461539	0.5230769230769231	0.0
0.5692307692307692	0.5230769230769231	0.0
0.5846153846153846	0.5230769230769231	0.0
0.6000000000000001	0.5230769230769231	0.0
0.6153846153846154	0.5230769230769231	0.0
0.6307692307692307	0.5230769230769231	0.0
0.6461538461538462	0.5230769230769231	0.0
0.6615384615384616	0.5230769230769231	0.0
0.676923076923077	0.5230769230769231	0.0
0.6923076923076923	0.5230769230769231	0.0
0.7076923076923077	0.5230769230769231	0.0
0.7230769230769232	0.5230769230769231	0.0
0.7384615384615385	0.5230769230769231	0.0
0.7538461538461538	0.5230769230769231	0.0
0.7692307692307693	0.5230769230769231	0.0
0.7846153846153847	0.5230769230769231	0.0
0.8	0.5230769230769231	0.0
0.8153846153846154	0.5230769230769231	0.0
0.8307692307692308	0.5230769230769231	0.0
0.8461538461538463	0.5230769230769231	0.0
0.8615384615384616	0.5230769230769231	0.0
0.8769230769230769	0.5230769230769231	0.0
0.8923076923076924	0.5230769230769231	0.0
0.9076923076923078	0.5230769230769231	0.0
0.9230769230769231	0.5230769230769231	0.0
0.9384615384615385	0.5230769230769231	0.0
0.9538461538461539	0.5230769230769231	0.0
0.9692307692307693	0.5230769230769231	0.0
0.9846153846153847	0.5230769230769231	0.0
0.49230769230769234	0.5384615384615385	0.0
0.5076923076923077	0.5384615384615385	0.0
0.5230769230769231	0.5384615384615385	0.0
0.5384615384615385	0.5384615384615385	0.0
0.5538461538461539	0.5384615384615385	0.0
0.5692307692307692	0.5384615384615385	0.0
0.5846153846153846	0.5384615384615385	0.0
0.6000000000000001	0.5384615384615385	0.0
0.6153846153846154	0.5384615384615385	0.0
0.6307692307692307	0.5384615384615385	0.0
0.6461538461538462	0.5384615384615385	0.0
0.6615384615384616	0.5384615384615385	0.0
0.676923076923077	0.5384615384615385	0.0
0.6923076923076923	0.5384615384615385	0.0
0.7076923076923077	0.5384615384615385	0.0
0.7230769230769232	0.5384615384615385	0.0
0.7384615384615385	0.5384615384615385	0.0
0.7538461538461538	0.5384615384615385	0.0
0.7692307692307693	0.5384615384615385	0.0
0.7846153846153847	0.5384615384615385	0.0
0.8	0.5384615384615385	0.0
0.8153846153846154	0.5384615384615385	0.0
0.8307692307692308	0.5384615384615385	0.0
0.8461538461538463	0.5384615384615385	0.0
0.8615384615384616	0.5384615384615385	0.0
0.8769230769230769	0.5384615384615385	0.0
0.8923076923076924	0.5384615384615385	0.0
0.9076923076923078	0.5384615384615385	0.0
0.9230769230769231	0.5384615384615385	0.0
0.9384615384615385	0.5384615384615385	0.0
0.9538461538461539	0.5384615384615385	0.0
0.9692307692307693	0.5384615384615385	0.0
0.9846153846153847	0.5384615384615385	0.0
0.49230769230769234	0.5538461538461539	0.0
0.5076923076923077	0.5538461538461539	0.0
0.5230769230769231	0.5538461538461539	0.0
0.5384615384615385	0.5538461538461539	0.0
0.5538461538461539	0.5538461538461539	0.0
0.5692307692307692	0.5538461538461539	0.0
0.5846153846153846	0.5538461538461539	0.0
0.6000000000000001	0.5538461538461539	0.0
0.6153846153846154	0.5538461538461539	0.0
0.6307692307692307	0.5538461538461539	0.0
0.6461538461538462	0.5538461538461539	0.0
0.6615384615384616	0.5538461538461539	0.0
0.676923076923077	0.5538461538461539	0.0
0.6923076923076923	0.5538461538461539	0.0
0.7076923076923077	0.5538461538461539	0.0
0.7230769230769232	0.5538461538461539	0.0
0.7384615384615385	0.5538461538461539	0.0
0.7538461538461538	0.5538461538461539	0.0
0.7692307692307693	0.5538461538461539	0.0
0.7846153846153847	0.5538461538461539	0.0
0.8	0.5538461538461539	0.0
0.8153846153846154	0.5538461538461539	0.0
0.8307692307692308	0.5538461538461539	0.0
0.8461538461538463	0.5538461538461539	0.0
0.8615384615384616	0.5538461538461539	0.0
0.8769230769230769	0.5538461538461539	0.0
0.8923076923076924	0.5538461538461539	0.0
0.9076923076923078	0.5538461538461539	0.0
0.9230769230769231	0.5538461538461539	0.0
0.9384615384615385	0.5538461538461539	0.0
0.9538461538461539	0.5538461538461539	0.0
0.9692307692307693	0.5538461538461539	0.0
0.9846153846153847	0.5538461538461539	0.0
0.49230769230769234	0.5692307692307692	0.0
0.5076923076923077	0.5692307692307692	0.0
0.5230769230769231	0.5692307692307692	0.0
0.5384615384615385	0.5692307692307692	0.0
0.5538461538461539	0.5692307692307692	0.0
0.5692307692307692	0.5692307692307692	0.0
0.5846153846153846	0.5692307692307692	0.0
0.6000000000000001	0.5692307692307692	0.0
0.6153846153846154	0.5692307692307692	0.0
0.6307692307692307	0.5692307692307692	0.0
0.6461538461538462	0.5692307692307692	0.0
0.6615384615384616	0.5692307692307692	0.0
0.676923076923077	0.5692307692307692	0.0
0.6923076923076923	0.5692307692307692	0.0
0.7076923076923077	0.5692307692307692	0.0
0.7230769230769232	0.5692307692307692	0.0
0.7384615384615385	0.5692307692307692	0.0
0.7538461538461538	0.5692307692307692	0.0
0.7692307692307693	0.5692307692307692	0.0
0.7846153846153847	0.5692307692307692	0.0
0.8	0.5692307692307692	0.0
0.8153846153846154	0.5692307692307692	0.0
0.8307692307692308	0.5692307692307692	0.0
0.8461538461538463	0.5692307692307692	0.0
0.8615384615384616	0.5692307692307692	0.0
0.8769230769230769	0.5692307692307692	0.0
0.8923076923076924	0.5692307692307692	0.0
0.9076923076923078	0.5692307692307692	0.0
0.9230769230769231	0.5692307692307692	0.0
0.9384615384615385	0.5692307692307692	0.0
0.9538461538461539	0.5692307692307692	0.0
0.9692307692307693	0.5692307692307692	0.0
0.9846153846153847	0.5692307692307692	0.0
0.49230769230769234	0.5846153846153846	0.0
0.5076923076923077	0.5846153846153846	0.0
0.5230769230769231	0.5846153846153846	0.0
0.5384615384615385	0.5846153846153846	0.0
0.5538461538461539	0.5846153846153846	0.0
0.5692307692307692	0.5846153846153846	0.0
0.5846153846153846	0.5846153846153846	0.0
0.6000000000000001	0.5846153846153846	0.0
0.6153846153846154	0.5846153846153846	0.0
0.6307692307692307	0.5846153846153846	0.0
0.6461538461538462	0.5846153846153846	0.0
0.6615384615384616	0.5846153846153846	0.0
0.676923076923077	0.5846153846153846	0.0
0.6923076923076923	0.5846153846153846	0.0
0.7076923076923077	0.5846153846153846	0.0
0.7230769230769232	0.5846153846153846	0.0
0.7384615384615385	0.5846153846153846	0.0
0.7538461538461538	0.5846153846153846	0.0
0.7692307692307693	0.5846153846153846	0.0
0.7846153846153847	0.5846153846153846	0.0
0.8	0.5846153846153846	0.0
0.8153846153846154	0.5846153846153846	0.0
0.8307692307692308	0.5846153846153846	0.0
0.8461538461538463	0.5846153846153846	0.0
0.8615384615384616	0.5846153846153846	0.0
0.8769230769230769	0.5846153846153846	0.0
0.8923076923076924	0.5846153846153846	0.0
0.9076923076923078	0.5846153846153846	0.0
0.9230769230769231	0.5846153846153846	0.0
0.9384615384615385	0.5846153846153846	0.0
0.9538461538461539	0.5846153846153846	0.0
0.9692307692307693	0.5846153846153846	0.0
0.9846153846153847	0.5846153846153846	0.0
0.49230769230769234	0.6000000000000001	0.0
0.5076923076923077	0.6000000000000001	0.0
0.5230769230769231	0.6000000000000001	0.0
0.5384615384615385	0.6000000000000001	0.0
0.5538461538461539	0.6000000000000001	0.0
0.5692307692307692	0.6000000000000001	0.0
0.5846153846153846	0.6000000000000001	0.0
0.6000000000000001	0.6000000000000001	0.0
0.6153846153846154	0.6000000000000001	0.0
0.6307692307692307	0.6000000000000001	0.0
0.6461538461538462	0.6000000000000001	0.0
0.6615384615384616	0.6000000000000001	0.0
0.676923076923077	0.6000000000000001	0.0
0.6923076923076923	0.6000000000000001	0.0
0.7076923076923077	0.6000000000000001	0.0
0.7230769230769232	0.6000000000000001	0.0
0.7384615384615385	0.6000000000000001	0.0
0.7538461538461538	0.6000000000000001	0.0
0.7692307692307693	0.6000000000000001	0.0
0.7846153846153847	0.6000000000000001	0.0
0.8	0.6000000000000001	0.0
0.8153846153846154	0.6000000000000001	0.0
0.8307692307692308	0.6000000000000001	0.0
0.8461538461538463	0.6000000000000001	0.0
0.8615384615384616	0.6000000000000001	0.0
0.8769230769230769	0.6000000000000001	0.0
0.8923076923076924	0.6000000000000001	0.0
0.9076923076923078	0.6000000000000001	0.0
0.9230769230769231	0.6000000000000001	0.0
0.9384615384615385	0.6000000000000001	0.0
0.9538461538461539	0.6000000000000001	0.0
0.9692307692307693	0.6000000000000001	0.0
0.9846153846153847	0.6000000000000001	0.0
0.49230769230769234	0.6153846153846154	0.0
0.5076923076923077	0.6153846153846154	0.0
0.5230769230769231	0.6153846153846154	0.0
0.5384615384615385	0.6153846153846154	0.0
0.5538461538461539	0.6153846153846154	0.0
0.5692307692307692	0.6153846153846154	0.0
0.5846153846153846	0.6153846153846154	0.0
0.6000000000000001	0.6153846153846154	0.0
0.6153846153846154	0.6153846153846154	0.0
0.6307692307692307	0.6153846153846154	0.0
0.6461538461538462	0.6153846153846154	0.0
0.6615384615384616	0.6153846153846154	0.0
0.676923076923077	0.6153846153846154	0.0
0.6923076923076923	0.6153846153846154	0.0
0.7076923076923077	0.6153846153846154	0.0
0.7230769230769232	0.6153846153846154	0.0
0.7384615384615385	0.6153846153846154	0.0
0.7538461538461538	0.6153846153846154	0.0
0.7692307692307693	0.6153846153846154	0.0
0.7846153846153847	0.6153846153846154	0.0
0.8	0.6153846153846154	0.0
0.8153846153846154	0.6153846153846154	0.0
0.8307692307692308	0.6153846153846154	0.0
0.8461538461538463	0.6153846153846154	0.0
0.8615384615384616	0.6153846153846154	0.0
0.8769230769230769	0.6153846153846154	0.0
0.8923076923076924	0.6153846153846154	0.0
0.9076923076923078	0.6153846153846154	0.0
0.9230769230769231	0.6153846153846154	0.0
0.9384615384615385	0.6153846153846154	0.0
0.9538461538461539	0.6153846153846154	0.0
0.9692307692307693	0.6153846153846154	0.0
0.9846153846153847	0.6153846153846154	0.0
0.49230769230769234	0.6307692307692307	0.0
0.5076923076923077	0.6307692307692307	0.0
0.5230769230769231	0.6307692307692307	0.0
0.5384615384615385	0.6307692307692307	0.0
0.5538461538461539	0.6307692307692307	0.0
0.5692307692307692	0.6307692307692307	0.0
0.5846153846153846	0.6307692307692307	0.0
0.6000000000000001	0.6307692307692307	0.0
0.6153846153846154	0.6307692307692307	0.0
0.6307692307692307	0.6307692307692307	0.0
0.6461538461538462	0.6307692307692307	0.0
0.6615384615384616	0.6307692307692307	0.0
0.676923076923077	0.6307692307692307	0.0
0.6923076923076923	0.6307692307692307	0.0
0.7076923076923077	0.6307692307692307	0.0
0.7230769230769232	0.6307692307692307	0.0
0.7384615384615385	0.6307692307692307	0.0
0.7538461538461538	0.6307692307692307	0.0
0.7692307692307693	0.6307692307692307	0.0
0.7846153846153847	0.6307692307692307	0.0
0.8	0.6307692307692307	0.0
0.8153846153846154	0.6307692307692307	0.0
0.8307692307692308	0.6307692307692307	0.0
0.8461538461538463	0.6307692307692307	0.0
0.8615384615384616	0.6307692307692307	0.0
0.8769230769230769	0.6307692307692307	0.0
0.8923076923076924	0.6307692307692307	0.0
0.9076923076923078	0.6307692307692307	0.0
0.9230769230769231	0.6307692307692307	0.0
0.9384615384615385	0.6307692307692307	0.0
0.9538461538461539	0.6307692307692307	0.0
0.9692307692307693	0.6307692307692307	0.0
0.9846153846153847	0.6307692307692307	0.0
0.49230769230769234	0.6461538461538462	0.0
0.5076923076923077	0.6461538461538462	0.0
0.5230769230769231	0.6461538461538462	0.0
0.5384615384615385	0.6461538461538462	0.0
0.5538461538461539	0.6461538461538462	0.0
0.5692307692307692	0.6461538461538462	0.0
0.5846153846153846	0.6461538461538462	0.0
0.6000000000000001	0.6461538461538462	0.0
0.6153846153846154	0.6461538461538462	0.0
0.6307692307692307	0.6461538461538462	0.0
0.6461538461538462	0.6461538461538462	0.0
0.6615384615384616	0.6461538461538462	0.0
0.676923076923077	0.6461538461538462	0.0
0.6923076923076923	0.6461538461538462	0.0
0.7076923076923077	0.6461538461538462	0.0
0.7230769230769232	0.6461538461538462	0.0
0.7384615384615385	0.6461538461538462	0.0
0.7538461538461538	0.6461538461538462	0.0
0.7692307692307693	0.6461538461538462	0.0
0.7846153846153847	0.6461538461538462	0.0
0.8	0.6461538461538462	0.0
0.8153846153846154	0.6461538461538462	0.0
0.8307692307692308	0.6461538461538462	0.0
0.8461538461538463	0.6461538461538462	0.0
0.8615384615384616	0.6461538461538462	0.0
0.8769230769230769	0.6461538461538462	0.0
0.8923076923076924	0.6461538461538462	0.0
0.9076923076923078	0.6461538461538462	0.0
0.9230769230769231	0.6461538461538462	0.0
0.9384615384615385	0.6461538461538462	0.0
0.9538461538461539	0.6461538461538462	0.0
0.9692307692307693	0.6461538461538462	0.0
0.9846153846153847	0.6461538461538462	0.0
0.49230769230769234	0.6615384615384616	0.0
0.5076923076923077	0.6615384615384616	0.0
0.5230769230769231	0.6615384615384616	0.0
0.5384615384615385	0.6615384615384616	0.0
0.5538461538461539	0.6615384615384616	0.0
0.5692307692307692	0.6615384615384616	0.0
0.5846153846153846	0.6615384615384616	0.0
0.6000000000000001	0.6615384615384616	0.0
0.6153846153846154	0.6615384615384616	0.0
0.6307692307692307	0.6615384615384616	0.0
0.6461538461538462	0.6615384615384616	0.0
0.6615384615384616	0.6615384615384616	0.0
0.676923076923077	0.6615384615384616	0.0
0.6923076923076923	0.6615384615384616	0.0
0.7076923076923077	0.6615384615384616	0.0
0.7230769230769232	0.6615384615384616	0.0
0.7384615384615385	0.6615384615384616	0.0
0.7538461538461538	0.6615384615384616	0.0
0.7692307692307693	0.6615384615384616	0.0
0.7846153846153847	0.6615384615384616	0.0
0.8	0.6615384615384616	0.0
0.8153846153846154	0.6615384615384616	0.0
0.8307692307692308	0.6615384615384616	0.0
0.8461538461538463	0.6615384615384616	0.0
0.8615384615384616	0.6615384615384616	0.0
0.8769230769230769	0.6615384615384616	0.0
0.8923076923076924	0.6615384615384616	0.0
0.9076923076923078	0.6615384615384616	0.0
0.9230769230769231	0.6615384615384616	0.0
0.9384615384615385	0.6615384615384616	0.0
0.9538461538461539	0.6615384615384616	0.0
0.9692307692307693	0.6615384615384616	0.0
0.9846153846153847	0.6615384615384616	0.0
0.49230769230769234	0.676923076923077	0.0
0.5076923076923077	0.676923076923077	0.0
0.5230769230769231	0.676923076923077	0.0
0.5384615384615385	0.676923076923077	0.0
0.5538461538461539	0.676923076923077	0.0
0.5692307692307692	0.676923076923077	0.0
0.5846153846153846	0.676923076923077	0.0
0.6000000000000001	0.676923076923077	0.0
0.6153846153846154	0.676923076923077	0.0
0.6307692307692307	0.676923076923077	0.0
0.6461538461538462	0.676923076923077	0.0
0.6615384615384616	0.676923076923077	0.0
0.676923076923077	0.676923076923077	0.0
0.6923076923076923	0.676923076923077	0.0
0.7076923076923077	0.676923076923077	0.0
0.7230769230769232	0.676923076923077	0.0
0.7384615384615385	0.676923076923077	0.0
0.7538461538461538	0.676923076923077	0.0
0.7692307692307693	0.676923076923077	0.0
0.7846153846153847	0.676923076923077	0.0
0.8	0.676923076923077	0.0
0.8153846153846154	0.676923076923077	0.0
0.8307692307692308	0.676923076923077	0.0
0.8461538461538463	0.676923076923077	0.0
0.8615384615384616	0.676923076923077	0.0
0.8769230769230769	0.676923076923077	0.0
0.8923076923076924	0.676923076923077	0.0
0.9076923076923078	0.676923076923077	0.0
0.9230769230769231	0.676923076923077	0.0
0.9384615384615385	0.676923076923077	0.0
0.9538461538461539	0.676923076923077	0.0
0.9692307692307693	0.676923076923077	0.0
0.9846153846153847	0.676923076923077	0.0
0.49230769230769234	0.6923076923076923	0.0
0.5076923076923077	0.6923076923076923	0.0
0.5230769230769231	0.6923076923076923	0.0
0.5384615384615385	0.6923076923076923	0.0
0.5538461538461539	0.6923076923076923	0.0
0.5692307692307692	0.6923076923076923	0.0
0.5846153846153846	0.6923076923076923	0.0
0.6000000000000001	0.6923076923076923	0.0
0.6153846153846154	0.6923076923076923	0.0
0.6307692307692307	0.6923076923076923	0.0
0.6461538461538462	0.6923076923076923	0.0
0.6615384615384616	0.6923076923076923	0.0
0.676923076923077	0.6923076923076923	0.0
0.6923076923076923	0.6923076923076923	0.0
0.7076923076923077	0.6923076923076923	0.0
0.7230769230769232	0.6923076923076923	0.0
0.7384615384615385	0.6923076923076923	0.0
0.7538461538461538	0.6923076923076923	0.0
0.7692307692307693	0.6923076923076923	0.0
0.7846153846153847	0.6923076923076923	0.0
0.8	0.6923076923076923	0.0
0.8153846153846154	0.6923076923076923	0.0
0.8307692307692308	0.6923076923076923	0.0
0.8461538461538463	0.6923076923076923	0.0
0.8615384615384616	0.6923076923076923	0.0
0.8769230769230769	0.6923076923076923	0.0
0.8923076923076924	0.6923076923076923	0.0
0.9076923076923078	0.6923076923076923	0.0
0.9230769230769231	0.6923076923076923	0.0
0.9384615384615385	0.6923076923076923	0.0
0.9538461538461539	0.6923076923076923	0.0
0.9692307692307693	0.6923076923076923	0.0
0.9846153846153847	0.6923076923076923	0.0
0.49230769230769234	0.7076923076923077	0.0
0.5076923076923077	0.7076923076923077	0.0
0.5230769230769231	0.7076923076923077	0.0
0.5384615384615385	0.7076923076923077	0.0
0.5538461538461539	0.7076923076923077	0.0
0.5692307692307692	0.7076923076923077	0.0
0.5846153846153846	0.7076923076923077	0.0
0.6000000000000001	0.7076923076923077	0.0
0.6153846153846154	0.7076923076923077	0.0
0.6307692307692307	0.7076923076923077	0.0
0.6461538461538462	0.7076923076923077	0.0
0.6615384615384616	0.7076923076923077	0.0
0.676923076923077	0.7076923076923077	0.0
0.6923076923076923	0.7076923076923077	0.0
0.7076923076923077	0.7076923076923077	0.0
0.7230769230769232	0.7076923076923077	0.0
0.7384615384615385	0.7076923076923077	0.0
0.7538461538461538	0.7076923076923077	0.0
0.7692307692307693	0.7076923076923077	0.0
0.7846153846153847	0.7076923076923077	0.0
0.8	0.7076923076923077	0.0
0.8153846153846154	0.7076923076923077	0.0
0.8307692307692308	0.7076923076923077	0.0
0.8461538461538463	0.7076923076923077	0.0
0.8615384615384616	0.7076923076923077	0.0
0.8769230769230769	0.7076923076923077	0.0
0.8923076923076924	0.7076923076923077	0.0
0.9076923076923078	0.7076923076923077	0.0
0.9230769230769231	0.7076923076923077	0.0
0.9384615384615385	0.7076923076923077	0.0
0.9538461538461539	0.7076923076923077	0.0
0.9692307692307693	0.7076923076923077	0.0
0.9846153846153847	0.7076923076923077	0.0
0.49230769230769234	0.7230769230769232	0.0
0.5076923076923077	0.7230769230769232	0.0
0.5230769230769231	0.7230769230769232	0.0
0.5384615384615385	0.7230769230769232	0.0
0.5538461538461539	0.7230769230769232	0.0
0.5692307692307692	0.7230769230769232	0.0
0.5846153846153846	0.7230769230769232	0.0
0.6000000000000001	0.7230769230769232	0.0
0.6153846153846154	0.7230769230769232	0.0
0.6307692307692307	0.7230769230769232	0.0
0.6461538461538462	0.7230769230769232	0.0
0.6615384615384616	0.7230769230769232	0.0
0.676923076923077	0.7230769230769232	0.0
0.6923076923076923	0.7230769230769232	0.0
0.7076923076923077	0.7230769230769232	0.0
0.7230769230769232	0.7230769230769232	0.0
0.7384615384615385	0.7230769230769232	0.0
0.7538461538461538	0.7230769230769232	0.0
0.7692307692307693	0.7230769230769232	0.0
0.7846153846153847	0.7230769230769232	0.0
0.8	0.7230769230769232	0.0
0.8153846153846154	0.7230769230769232	0.0
0.8307692307692308	0.7230769230769232	0.0
0.8461538461538463	0.7230769230769232	0.0
0.8615384615384616	0.7230769230769232	0.0
0.8769230769230769	0.7230769230769232	0.0
0.8923076923076924	0.7230769230769232	0.0
0.9076923076923078	0.7230769230769232	0.0
0.9230769230769231	0.7230769230769232	0.0
0.9384615384615385	0.7230769230769232	0.0
0.9538461538461539	0.7230769230769232	0.0
0.9692307692307693	0.7230769230769232	0.0
0.9846153846153847	0.7230769230769232	0.0
0.49230769230769234	0.7384615384615385	0.0
0.5076923076923077	0.7384615384615385	0.0
0.5230769230769231	0.7384615384615385	0.0
0.5384615384615385	0.7384615384615385	0.0
0.5538461538461539	0.7384615384615385	0.0
0.5692307692307692	0.7384615384615385	0.0
0.5846153846153846	0.7384615384615385	0.0
0.6000000000000001	0.7384615384615385	0.0
0.6153846153846154	0.7384615384615385	0.0
0.6307692307692307	0.7384615384615385	0.0
0.6461538461538462	0.7384615384615385	0.0
0.6615384615384616	0.7384615384615385	0.0
0.676923076923077	0.7384615384615385	0.0
0.6923076923076923	0.7384615384615385	0.0
0.7076923076923077	0.7384615384615385	0.0
0.7230769230769232	0.7384615384615385	0.0
0.7384615384615385	0.7384615384615385	0.0
0.7538461538461538	0.7384615384615385	0.0
0.7692307692307693	0.7384615384615385	0.0
0.7846153846153847	0.7384615384615385	0.0
0.8	0.7384615384615385	0.0
0.8153846153846154	0.7384615384615385	0.0
0.8307692307692308	0.7384615384615385	0.0
0.8461538461538463	0.7384615384615385	0.0
0.8615384615384616	0.7384615384615385	0.0
0.8769230769230769	0.7384615384615385	0.0
0.8923076923076924	0.7384615384615385	0.0
0.9076923076923078	0.7384615384615385	0.0
0.9230769230769231	0.7384615384615385	0.0
0.9384615384615385	0.7384615384615385	0.0
0.9538461538461539	0.7384615384615385	0.0
0.9692307692307693	0.7384615384615385	0.0
0.9846153846153847	0.7384615384615385	0.0
0.49230769230769234	0.7538461538461538	0.0
0.5076923076923077	0.7538461538461538	0.0
0.5230769230769231	0.7538461538461538	0.0
0.5384615384615385	0.7538461538461538	0.0
0.5538461538461539	0.7538461538461538	0.0
0.5692307692307692	0.7538461538461538	0.0
0.5846153846153846	0.7538461538461538	0.0
0.6000000000000001	0.7538461538461538	0.0
0.6153846153846154	0.7538461538461538	0.0
0.6307692307692307	0.7538461538461538	0.0
0.6461538461538462	0.7538461538461538	0.0
0.6615384615384616	0.7538461538461538	0.0
0.676923076923077	0.7538461538461538	0.0
0.6923076923076923	0.7538461538461538	0.0
0.7076923076923077	0.7538461538461538	0.0
0.7230769230769232	0.7538461538461538	0.0
0.7384615384615385	0.7538461538461538	0.0
0.7538461538461538	0.7538461538461538	0.0
0.7692307692307693	0.7538461538461538	0.0
0.7846153846153847	0.7538461538461538	0.0
0.8	0.7538461538461538	0.0
0.8153846153846154	0.7538461538461538	0.0
0.8307692307692308	0.7538461538461538	0.0
0.8461538461538463	0.7538461538461538	0.0
0.8615384615384616	0.7538461538461538	0.0
0.8769230769230769	0.7538461538461538	0.0
0.8923076923076924	0.7538461538461538	0.0
0.9076923076923078	0.7538461538461538	0.0
0.9230769230769231	0.7538461538461538	0.0
0.9384615384615385	0.7538461538461538	0.0
0.9538461538461539	0.7538461538461538	0.0
0.9692307692307693	0.7538461538461538	0.0
0.9846153846153847	0.7538461538461538	0.0
0.49230769230769234	0.7692307692307693	0.0
0.5076923076923077	0.7692307692307693	0.0
0.5230769230769231	0.7692307692307693	0.0
0.5384615384615385	0.7692307692307693	0.0
0.5538461538461539	0.7692307692307693	0.0
0.5692307692307692	0.7692307692307693	0.0
0.5846153846153846	0.7692307692307693	0.0
0.6000000000000001	0.7692307692307693	0.0
0.6153846153846154	0.7692307692307693	0.0
0.6307692307692307	0.7692307692307693	0.0
0.6461538461538462	0.7692307692307693	0.0
0.6615384615384616	0.7692307692307693	0.0
0.676923076923077	0.7692307692307693	0.0
0.6923076923076923	0.7692307692307693	0.0
0.7076923076923077	0.7692307692307693	0.0
0.7230769230769232	0.7692307692307693	0.0
0.7384615384615385	0.7692307692307693	0.0
0.7538461538461538	0.7692307692307693	0.0
0.7692307692307693	0.7692307692307693	0.0
0.7846153846153847	0.7692307692307693	0.0
0.8	0.7692307692307693	0.0
0.8153846153846154	0.7692307692307693	0.0
0.8307692307692308	0.7692307692307693	0.0
0.8461538461538463	0.7692307692307693	0.0
0.8615384615384616	0.7692307692307693	0.0
0.8769230769230769	0.7692307692307693	0.0
0.8923076923076924	0.7692307692307693	0.0
0.9076923076923078	0.7692307692307693	0.0
0.9230769230769231	0.7692307692307693	0.0
0.9384615384615385	0.7692307692307693	0.0
0.9538461538461539	0.7692307692307693	0.0
0.9692307692307693	0.7692307692307693	0.0
0.9846153846153847	0.7692307692307693	0.0
0.49230769230769234	0.7846153846153847	0.0
0.5076923076923077	0.7846153846153847	0.0
0.5230769230769231	0.7846153846153847	0.0
0.5384615384615385	0.7846153846153847	0.0
0.5538461538461539	0.7846153846153847	0.0
0.5692307692307692	0.7846153846153847	0.0
0.5846153846153846	0.7846153846153847	0.0
0.6000000000000001	0.7846153846153847	0.0
0.6153846153846154	0.7846153846153847	0.0
0.6307692307692307	0.7846153846153847	0.0
0.6461538461538462	0.7846153846153847	0.0
0.6615384615384616	0.7846153846153847	0.0
0.676923076923077	0.7846153846153847	0.0
0.6923076923076923	0.7846153846153847	0.0
0.7076923076923077	0.7846153846153847	0.0
0.7230769230769232	0.7846153846153847	0.0
0.7384615384615385	0.7846153846153847	0.0
0.7538461538461538	0.7846153846153847	0.0
0.7692307692307693	0.7846153846153847	0.0
0.7846153846153847	0.7846153846153847	0.0
0.8	0.7846153846153847	0.0
0.8153846153846154	0.7846153846153847	0.0
0.8307692307692308	0.7846153846153847	0.0
0.8461538461538463	0.7846153846153847	0.0
0.8615384615384616	0.7846153846153847	0.0
0.8769230769230769	0.7846153846153847	0.0
0.8923076923076924	0.7846153846153847	0.0
0.9076923076923078	0.7846153846153847	0.0
0.9230769230769231	0.7846153846153847	0.0
0.9384615384615385	0.7846153846153847	0.0
0.9538461538461539	0.7846153846153847	0.0
0.9692307692307693	0.7846153846153847	0.0
0.9846153846153847	0.7846153846153847	0.0
0.49230769230769234	0.8	0.0
0.5076923076923077	0.8	0.0
0.5230769230769231	0.8	0.0
0.5384615384615385	0.8	0.0
0.5538461538461539	0.8	0.0
0.5692307692307692	0.8	0.0
0.5846153846153846	0.8	0.0
0.6000000000000001	0.8	0.0
0.6153846153846154	0.8	0.0
0.6307692307692307	0.8	0.0
0.6461538461538462	0.8	0.0
0.6615384615384616	0.8	0.0
0.676923076923077	0.8	0.0
0.6923076923076923	0.8	0.0
0.7076923076923077	0.8	0.0
0.7230769230769232	0.8	0.0
0.7384615384615385	0.8	0.0
0.7538461538461538	0.8	0.0
0.7692307692307693	0.8	0.0
0.7846153846153847	0.8	0.0
0.8	0.8	0.0
0.8153846153846154	0.8	0.0
0.8307692307692308	0.8	0.0
0.8461538461538463	0.8	0.0
0.8615384615384616	0.8	0.0
0.8769230769230769	0.8	0.0
0.8923076923076924	0.8	0.0
0.9076923076923078	0.8	0.0
0.9230769230769231	0.8	0.0
0.9384615384615385	0.8	0.0
0.9538461538461539	0.8	0.0
0.9692307692307693	0.8	0.0
0.9846153846153847	0.8	0.0
0.49230769230769234	0.8153846153846154	0.0
0.5076923076923077	0.8153846153846154	0.0
0.5230769230769231	0.8153846153846154	0.0
0.5384615384615385	0.8153846153846154	0.0
0.5538461538461539	0.8153846153846154	0.0
0.5692307692307692	0.8153846153846154	0.0
0.5846153846153846	0.8153846153846154	0.0
0.6000000000000001	0.8153846153846154	0.0
0.6153846153846154	0.8153846153846154	0.0
0.6307692307692307	0.8153846153846154	0.0
0.6461538461538462	0.8153846153846154	0.0
0.6615384615384616	0.8153846153846154	0.0
0.676923076923077	0.8153846153846154	0.0
0.6923076923076923	0.8153846153846154	0.0
0.7076923076923077	0.8153846153846154	0.0
0.7230769230769232	0.8153846153846154	0.0
0.7384615384615385	0.8153846153846154	0.0
0.7538461538461538	0.8153846153846154	0.0
0.7692307692307693	0.8153846153846154	0.0
0.7846153846153847	0.8153846153846154	0.0
0.8	0.8153846153846154	0.0
0.8153846153846154	0.8153846153846154	0.5
0.8307692307692308	0.8153846153846154	-0.5
0.8461538461538463	0.8153846153846154	0.0
0.8615384615384616	0.8153846153846154	0.0
0.8769230769230769	0.8153846153846154	0.0
0.8923076923076924	0.8153846153846154	0.0
0.9076923076923078	0.8153846153846154	0.0
0.9230769230769231	0.8153846153846154	0.0
0.9384615384615385	0.8153846153846154	0.0
0.9538461538461539	0.8153846153846154	0.0
0.9692307692307693	0.8153846153846154	0.0
0.9846153846153847	0.8153846153846154	0.0
0.49230769230769234	0.8307692307692308	0.0
0.5076923076923077	0.8307692307692308	0.0
0.5230769230769231	0.8307692307692308	0.0
0.5384615384615385	0.8307692307692308	0.0
0.5538461538461539	0.8307692307692308	0.0
0.5692307692307692	0.8307692307692308	0.0
0.5846153846153846	0.8307692307692308	0.0
0.6000000000000001	0.8307692307692308	0.0
0.6153846153846154	0.8307692307692308	0.0
0.6307692307692307	0.8307692307692308	0.0
0.6461538461538462	0.8307692307692308	0.0
0.6615384615384616	0.8307692307692308	0.0
0.676923076923077	0.8307692307692308	0.0
0.6923076923076923	0.8307692307692308	0.0
0.7076923076923077	0.8307692307692308	0.0
0.7230769230769232	0.8307692307692308	0.0
0.7384615384615385	0.8307692307692308	0.0
0.7538461538461538	0.8307692307692308	0.0
0.7692307692307693	0.8307692307692308	0.0
0.7846153846153847	0.8307692307692308	0.0
0.8	0.8307692307692308	0.0
0.8153846153846154	0.8307692307692308	0.5
0.8307692307692308	0.8307692307692308	-0.5
0.8461538461538463	0.8307692307692308	0.0
0.8615384615384616	0.8307692307692308	0.0
0.8769230769230769	0.8307692307692308	0.0
0.8923076923076924	0.8307692307692308	0.0
0.9076923076923078	0.8307692307692308	0.0
0.9230769230769231	0.8307692307692308	0.0
0.9384615384615385	0.8307692307692308	0.0
0.9538461538461539	0.8307692307692308	0.0
0.9692307692307693	0.8307692307692308	0.0
0.9846153846153847	0.8307692307692308	0.0
0.49230769230769234	0.8461538461538463	0.0
0.5076923076923077	0.8461538461538463	0.0
0.5230769230769231	0.8461538461538463	0.0
0.5384615384615385	0.8461538461538463	0.0
0.5538461538461539	0.8461538461538463	0.0
0.5692307692307692	0.8461538461538463	0.0
0.5846153846153846	0.8461538461538463	0.0
0.6000000000000001	0.8461538461538463	0.0
0.6153846153846154	0.8461538461538463	0.0
0.6307692307692307	0.8461538461538463	0.0
0.6461538461538462	0.8461538461538463	0.0
0.6615384615384616	0.8461538461538463	0.0
0.676923076923077	0.8461538461538463	0.0
0.6923076923076923	0.8461538461538463	0.0
0.7076923076923077	0.8461538461538463	0.0
0.7230769230769232	0.8461538461538463	0.0
0.7384615384615385	0.8461538461538463	0.0
0.7538461538461538	0.8461538461538463	0.0
0.7692307692307693	0.8461538461538463	0.0
0.7846153846153847	0.8461538461538463	0.0
0.8	0.8461538461538463	0.0
0.8153846153846154	0.8461538461538463	0.0
0.8307692307692308	0.8461538461538463	0.0
0.8461538461538463	0.8461538461538463	0.0
0.8615384615384616	0.8461538461538463	0.0
0.8769230769230769	0.8461538461538463	0.0
0.8923076923076924	0.8461538461538463	0.0
0.9076923076923078	0.8461538461538463	0.0
0.9230769230769231	0.8461538461538463	0.0
0.9384615384615385	0.8461538461538463	0.0
0.9538461538461539	0.8461538461538463	0.0
0.9692307692307693	0.8461538461538463	0.0
0.9846153846153847	0.8461538461538463	0.0
0.49230769230769234	0.8615384615384616	0.0
0.5076923076923077	0.8615384615384616	0.0
0.5230769230769231	0.8615384615384616	0.0
0.5384615384615385	0.8615384615384616	0.0
0.5538461538461539	0.8615384615384616	0.0
0.5692307692307692	0.8615384615384616	0.0
0.5846153846153846	0.8615384615384616	0.0
0.6000000000000001	0.8615384615384616	0.0
0.6153846153846154	0.8615384615384616	0.0
0.6307692307692307	0.8615384615384616	0.0
0.6461538461538462	0.8615384615384616	0.0
0.6615384615384616	0.8615384615384616	0.0
0.676923076923077	0.8615384615384616	0.0
0.6923076923076923	0.8615384615384616	0.0
0.7076923076923077	0.8615384615384616	0.0
0.7230769230769232	0.8615384615384616	0.0
0.7384615384615385	0.8615384615384616	0.0
0.7538461538461538	0.8615384615384616	0.0
0.7692307692307693	0.8615384615384616	0.0
0.7846153846153847	0.8615384615384616	0.0
0.8	0.8615384615384616	0.0
0.8153846153846154	0.8615384615384616	0.0
0.8307692307692308	0.8615384615384616	0.0
0.8461538461538463	0.8615384615384616	0.0
0.8615384615384616	0.8615384615384616	0.0
0.8769230769230769	0.8615384615384616	0.0
0.8923076923076924	0.8615384615384616	0.0
0.9076923076923078	0.8615384615384616	0.0
0.9230769230769231	0.8615384615384616	0.0
0.9384615384615385	0.8615384615384616	0.0
0.9538461538461539	0.8615384615384616	0.0
0.9692307692307693	0.8615384615384616	0.0
0.9846153846153847	0.8615384615384616	0.0
0.49230769230769234	0.8769230769230769	0.0
0.5076923076923077	0.8769230769230769	0.0
0.5230769230769231	0.8769230769230769	0.0
0.5384615384615385	0.8769230769230769	0.0
0.5538461538461539	0.8769230769230769	0.0
0.5692307692307692	0.8769230769230769	0.0
0.5846153846153846	0.8769230769230769	0.0
0.6000000000000001	0.8769230769230769	0.0
0.6153846153846154	0.8769230769230769	0.0
0.6307692307692307	0.8769230769230769	0.0
0.6461538461538462	0.8769230769230769	0.0
0.6615384615384616	0.8769230769230769	0.0
0.676923076923077	0.8769230769230769	0.0
0.6923076923076923	0.8769230769230769	0.0
0.7076923076923077	0.8769230769230769	0.0
0.7230769230769232	0.8769230769230769	0.0
0.7384615384615385	0.8769230769230769	0.0
0.7538461538461538	0.8769230769230769	0.0
0.7692307692307693	0.8769230769230769	0.0
0.7846153846153847	0.8769230769230769	0.0
0.8	0.8769230769230769	0.0
0.8153846153846154	0.8769230769230769	0.0
0.8307692307692308	0.8769230769230769	0.0
0.8461538461538463	0.8769230769230769	0.0
0.8615384615384616	0.8769230769230769	0.0
0.8769230769230769	0.8769230769230769	0.0
0.8923076923076924	0.8769230769230769	0.0
0.9076923076923078	0.8769230769230769	0.0
0.9230769230769231	0.8769230769230769	0.0
0.9384615384615385	0.8769230769230769	0.0
0.9538461538461539	0.8769230769230769	0.0
0.9692307692307693	0.8769230769230769	0.0
0.9846153846153847	0.8769230769230769	0.0
0.49230769230769234	0.8923076923076924	0.0
0.5076923076923077	0.8923076923076924	0.0
0.5230769230769231	0.8923076923076924	0.0
0.5384615384615385	0.8923076923076924	0.0
0.5538461538461539	0.8923076923076924	0.0
0.5692307692307692	0.8923076923076924	0.0
0.5846153846153846	0.8923076923076924	0.0
0.6000000000000001	0.8923076923076924	0.0
0.6153846153846154	0.8923076923076924	0.0
0.6307692307692307	0.8923076923076924	0.0
0.6461538461538462	0.8923076923076924	0.0
0.6615384615384616	0.8923076923076924	0.0
0.676923076923077	0.8923076923076924	0.0
0.6923076923076923	0.8923076923076924	0.0
0.7076923076923077	0.8923076923076924	0.0
0.7230769230769232	0.8923076923076924	0.0
0.7384615384615385	0.8923076923076924	0.0
0.7538461538461538	0.8923076923076924	0.0
0.7692307692307693	0.8923076923076924	0.0
0.7846153846153847	0.8923076923076924	0.0
0.8	0.8923076923076924	0.0
0.8153846153846154	0.8923076923076924	0.0
0.8307692307692308	0.8923076923076924	0.0
0.8461538461538463	0.8923076923076924	0.0
0.8615384615384616	0.8923076923076924	0.0
0.8769230769230769	0.8923076923076924	0.0
0.8923076923076924	0.8923076923076924	0.0
0.9076923076923078	0.8923076923076924	0.0
0.9230769230769231	0.8923076923076924	0.0
0.9384615384615385	0.8923076923076924	0.0
0.9538461538461539	0.8923076923076924	0.0
0.9692307692307693	0.8923076923076924	0.0
0.9846153846153847	0.8923076923076924	0.0
0.49230769230769234	0.9076923076923078	0.0
0.5076923076923077	0.9076923076923078	0.0
0.5230769230769231	0.9076923076923078	0.0
0.5384615384615385	0.9076923076923078	0.0
0.5538461538461539	0.9076923076923078	0.0
0.5692307692307692	0.9076923076923078	0.0
0.5846153846153846	0.9076923076923078	0.0
0.6000000000000001	0.9076923076923078	0.0
0.6153846153846154	0.9076923076923078	0.0
0.6307692307692307	0.9076923076923078	0.0
0.6461538461538462	0.9076923076923078	0.0
0.6615384615384616	0.9076923076923078	0.0
0.676923076923077	0.9076923076923078	0.0
0.6923076923076923	0.9076923076923078	0.0
0.7076923076923077	0.9076923076923078	0.0
0.7230769230769232	0.9076923076923078	0.0
0.7384615384615385	0.9076923076923078	0.0
0.7538461538461538	0.9076923076923078	0.0
0.7692307692307693	0.9076923076923078	0.0
0.7846153846153847	0.9076923076923078	0.0
0.8	0.9076923076923078	0.0
0.8153846153846154	0.9076923076923078	0.0
0.8307692307692308	0.9076923076923078	0.0
0.8461538461538463	0.9076923076923078	0.0
0.8615384615384616	0.9076923076923078	0.0
0.8769230769230769	0.9076923076923078	0.0
0.8923076923076924	0.9076923076923078	0.0
0.9076923076923078	0.9076923076923078	0.0
0.9230769230769231	0.9076923076923078	0.0
0.9384615384615385	0.9076923076923078	0.0
0.9538461538461539	0.9076923076923078	0.0
0.9692307692307693	0.9076923076923078	0.0
0.9846153846153847	0.9076923076923078	0.0
0.49230769230769234	0.9230769230769231	0.0
0.5076923076923077	0.9230769230769231	0.0
0.5230769230769231	0.9230769230769231	0.0
0.5384615384615385	0.9230769230769231	0.0
0.5538461538461539	0.9230769230769231	0.0
0.5692307692307692	0.9230769230769231	0.0
0.5846153846153846	0.9230769230769231	0.0
0.6000000000000001	0.9230769230769231	0.0
0.6153846153846154	0.9230769230769231	0.0
0.6307692307692307	0.9230769230769231	0.0
0.6461538461538462	0.9230769230769231	0.0
0.6615384615384616	0.9230769230769231	0.0
0.676923076923077	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.7076923076923077	0.9230769230769231	0.0
0.7230769230769232	0.9230769230769231	0.0
0.7384615384615385	0.9230769230769231	0.0
0.7538461538461538	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7846153846153847	0.9230769230769231	0.0
0.8	0.9230769230769231	0.0
0.8153846153846154	0.9230769230769231	0.0
0.8307692307692308	0.9230769230769231	0.0
0.8461538461538463	0.9230769230769231	0.0
0.8615384615384616	0.9230769230769231	0.0
0.8769230769230769	0.9230769230769231	0.0
0.8923076923076924	0.9230769230769231	0.0
0.9076923076923078	0.9230769230769231	0.0
0.9230769230769231	0.9230769230769231	0.0
0.9384615384615385	0.9230769230769231	0.0
0.9538461538461539	0.9230769230769231	0.0
0.9692307692307693	0.9230769230769231	0.0
0.9846153846153847	0.9230769230769231	0.0
0.49230769230769234	0.9384615384615385	0.0
0.5076923076923077	0.9384615384615385	0.0
0.5230769230769231	0.9384615384615385	0.0
0.5384615384615385	0.9384615384615385	0.0
0.5538461538461539	0.9384615384615385	0.0
0.5692307692307692	0.9384615384615385	0.0
0.5846153846153846	0.9384615384615385	0.0
0.6000000000000001	0.9384615384615385	0.0
0.6153846153846154	0.9384615384615385	0.0
0.6307692307692307	0.9384615384615385	0.0
0.6461538461538462	0.9384615384615385	0.0
0.6615384615384616	0.9384615384615385	0.0
0.676923076923077	0.9384615384615385	0.0
0.6923076923076923	0.9384615384615385	0.0
0.7076923076923077	0.9384615384615385	0.0
0.7230769230769232	0.9384615384615385	0.0
0.7384615384615385	0.9384615384615385	0.0
0.7538461538461538	0.9384615384615385	0.0
0.7692307692307693	0.9384615384615385	0.0
0.7846153846153847	0.9384615384615385	0.0
0.8	0.9384615384615385	0.0
0.8153846153846154	0.9384615384615385	0.0
0.8307692307692308	0.9384615384615385	0.0
0.8461538461538463	0.9384615384615385	0.0
0.8615384615384616	0.9384615384615385	0.0
0.8769230769230769	0.9384615384615385	0.0
0.8923076923076924	0.9384615384615385	0.0
0.9076923076923078	0.9384615384615385	0.0
0.9230769230769231	0.9384615384615385	0.0
0.9384615384615385	0.9384615384615385	0.0
0.9538461538461539	0.9384615384615385	0.0
0.9692307692307693	0.9384615384615385	0.0
0.9846153846153847	0.9384615384615385	0.0
0.49230769230769234	0.9538461538461539	0.0
0.5076923076923077	0.9538461538461539	0.0
0.5230769230769231	0.9538461538461539	0.0
0.5384615384615385	0.9538461538461539	0.0
0.5538461538461539	0.9538461538461539	0.0
0.5692307692307692	0.9538461538461539	0.0
0.5846153846153846	0.9538461538461539	0.0
0.6000000000000001	0.9538461538461539	0.0
0.6153846153846154	0.9538461538461539	0.0
0.6307692307692307	0.9538461538461539	0.0
0.6461538461538462	0.9538461538461539	0.0
0.6615384615384616	0.9538461538461539	0.0
0.676923076923077	0.9538461538461539	0.0
0.6923076923076923	0.9538461538461539	0.0
0.7076923076923077	0.9538461538461539	0.0
0.7230769230769232	0.9538461538461539	0.0
0.7384615384615385	0.9538461538461539	0.0
0.7538461538461538	0.9538461538461539	0.0
0.7692307692307693	0.9538461538461539	0.0
0.7846153846153847	0.9538461538461539	0.0
0.8	0.9538461538461539	0.0
0.8153846153846154	0.9538461538461539	0.0
0.8307692307692308	0.9538461538461539	0.0
0.8461538461538463	0.9538461538461539	0.0
0.8615384615384616	0.9538461538461539	0.0
0.8769230769230769	0.9538461538461539	0.0
0.8923076923076924	0.9538461538461539	0.0
0.9076923076923078	0.9538461538461539	0.0
0.9230769230769231	0.9538461538461539	0.0
0.9384615384615385	0.9538461538461539	0.0
0.9538461538461539	0.9538461538461539	0.0
0.9692307692307693	0.9538461538461539	0.0
0.9846153846153847	0.9538461538461539	0.0
0.49230769230769234	0.9692307692307693	0.0
0.5076923076923077	0.9692307692307693	0.0
0.5230769230769231	0.9692307692307693	0.0
0.5384615384615385	0.9692307692307693	0.0
0.5538461538461539	0.9692307692307693	0.0
0.5692307692307692	0.9692307692307693	0.0
0.5846153846153846	0.9692307692307693	0.0
0.6000000000000001	0.9692307692307693	0.0
0.6153846153846154	0.9692307692307693	0.0
0.6307692307692307	0.9692307692307693	0.0
0.6461538461538462	0.9692307692307693	0.0
0.6615384615384616	0.9692307692307693	0.0
0.676923076923077	0.9692307692307693	0.0
0.6923076923076923	0.9692307692307693	0.0
0.7076923076923077	0.9692307692307693	0.0
0.7230769230769232	0.9692307692307693	0.0
0.7384615384615385	0.9692307692307693	0.0
0.7538461538461538	0.9692307692307693	0.0
0.7692307692307693	0.9692307692307693	0.0
0.7846153846153847	0.9692307692307693	0.0
0.8	0.9692307692307693	0.0
0.8153846153846154	0.9692307692307693	0.0
0.8307692307692308	0.9692307692307693	0.0
0.8461538461538463	0.9692307692307693	0.0
0.8615384615384616	0.9692307692307693	0.0
0.8769230769230769	0.9692307692307693	0.0
0.8923076923076924	0.9692307692307693	0.0
0.9076923076923078	0.9692307692307693	0.0
0.9230769230769231	0.9692307692307693	0.0
0.9384615384615385	0.9692307692307693	0.0
0.9538461538461539	0.9692307692307693	0.0
0.9692307692307693	0.9692307692307693	0.0
0.9846153846153847	0.9692307692307693	0.0
0.49230769230769234	0.9846153846153847	0.0
0.5076923076923077	0.9846153846153847	0.0
0.5230769230769231	0.9846153846153847	0.0
0.5384615384615385	0.9846153846153847	0.0
0.5538461538461539	0.9846153846153847	0.0
0.5692307692307692	0.9846153846153847	0.0
0.5846153846153846	0.9846153846153847	0.0
0.6000000000000001	0.9846153846153847	0.0
0.6153846153846154	0.9846153846153847	0.0
0.6307692307692307	0.9846153846153847	0.0
0.6461538461538462	0.9846153846153847	0.0
0.6615384615384616	0.9846153846153847	0.0
0.676923076923077	0.9846153846153847	0.0
0.6923076923076923	0.9846153846153847	0.0
0.7076923076923077	0.9846153846153847	0.0
0.7230769230769232	0.9846153846153847	0.0
0.7384615384615385	0.9846153846153847	0.0
0.7538461538461538	0.9846153846153847	0.0
0.7692307692307693	0.9846153846153847	0.0
0.7846153846153847	0.9846153846153847	0.0
0.8	0.9846153846153847	0.0
0.8153846153846154	0.9846153846153847	0.0
0.8307692307692308	0.9846153846153847	0.0
0.8461538461538463	0.9846153846153847	0.0
0.8615384615384616	0.9846153846153847	0.0
0.8769230769230769	0.9846153846153847	0.0
0.8923076923076924	0.9846153846153847	0.0
0.9076923076923078	0.9846153846153847	0.0
0.9230769230769231	0.9846153846153847	0.0
0.9384615384615385	0.9846153846153847	0.0
0.9538461538461539	0.9846153846153847	0.0
0.9692307692307693	0.9846153846153847	0.0
0.9846153846153847	0.9846153846153847	0.0


==> figures/csv/decay_figure/multicolor_adapted_basis_function_lvl_5_q_6.csv <==
0.015384615384615385	0.015384615384615385	3.7259713230984943e-7
0.03076923076923077	0.015384615384615385	-8.936795917215998e-8
0.046153846153846156	0.015384615384615385	-5.676561446534545e-7
0.06153846153846154	0.015384615384615385	9.856432974944546e-7
0.07692307692307693	0.015384615384615385	1.2590199415908687e-6
0.09230769230769231	0.015384615384615385	1.5304782377583202e-5
0.1076923076923077	0.015384615384615385	0.00010036454652183704
0.12307692307692308	0.015384615384615385	0.000181896230547685
0.13846153846153847	0.015384615384615385	0.0006133404102371873
0.15384615384615385	0.015384615384615385	0.000700092949633904
0.16923076923076924	0.015384615384615385	0.0007848218659822947
0.18461538461538463	0.015384615384615385	0.000588959100491749
0.2	0.015384615384615385	-0.0003561404965346895
0.2153846153846154	0.015384615384615385	-0.0006001284291620867
0.23076923076923078	0.015384615384615385	-0.0006477384057503793
0.24615384615384617	0.015384615384615385	-0.0005472300342429129
0.26153846153846155	0.015384615384615385	-0.00019025623348602893
0.27692307692307694	0.015384615384615385	-3.544707882033035e-5
0.2923076923076923	0.015384615384615385	2.70003680340322e-5
0.3076923076923077	0.015384615384615385	4.0835555572078086e-5
0.3230769230769231	0.015384615384615385	1.2231689902495604e-5
0.3384615384615385	0.015384615384615385	1.2009997590638519e-5
0.35384615384615387	0.015384615384615385	9.092795644620532e-5
0.36923076923076925	0.015384615384615385	0.00017235868194233111
0.38461538461538464	0.015384615384615385	0.0006104432431809926
0.4	0.015384615384615385	0.0007002860759709045
0.4153846153846154	0.015384615384615385	0.0007863039409976743
0.4307692307692308	0.015384615384615385	0.0005905491978191746
0.4461538461538462	0.015384615384615385	-0.00035564833460859454
0.46153846153846156	0.015384615384615385	-0.0006001925607245816
0.47692307692307695	0.015384615384615385	-0.0006480907325532747
0.49230769230769234	0.015384615384615385	-0.000547463206661985
0.5076923076923077	0.015384615384615385	-0.00019005500698000475
0.5230769230769231	0.015384615384615385	-3.5680671878500566e-5
0.5384615384615385	0.015384615384615385	2.5930732210715143e-5
0.5538461538461539	0.015384615384615385	4.0966763122136995e-5
0.5692307692307692	0.015384615384615385	1.1969234178072506e-5
0.5846153846153846	0.015384615384615385	1.8586323393493316e-6
0.6000000000000001	0.015384615384615385	5.214324427081694e-5
0.6153846153846154	0.015384615384615385	9.806125450199195e-5
0.6307692307692307	0.015384615384615385	0.00031324284307590253
0.6461538461538462	0.015384615384615385	0.0002745819072478147
0.6615384615384616	0.015384615384615385	-0.00023870082058059436
0.676923076923077	0.015384615384615385	-0.00034926366191562566
0.6923076923076923	0.015384615384615385	-0.00023876565085781566
0.7076923076923077	0.015384615384615385	-0.00019080792509961356
0.7230769230769232	0.015384615384615385	-0.00010757011753214698
0.7384615384615385	0.015384615384615385	-4.727588156043366e-5
0.7538461538461538	0.015384615384615385	-1.837601051954836e-5
0.7692307692307693	0.015384615384615385	-6.275752387009893e-5
0.7846153846153847	0.015384615384615385	-0.00010829192781824366
0.8	0.015384615384615385	-0.00010562924333026662
0.8153846153846154	0.015384615384615385	-2.9829031358682586e-5
0.8307692307692308	0.015384615384615385	2.399510294384506e-5
0.8461538461538463	0.015384615384615385	0.00011531482190961251
0.8615384615384616	0.015384615384615385	0.00016335280657832018
0.8769230769230769	0.015384615384615385	0.00035190476894682207
0.8923076923076924	0.015384615384615385	0.0002678484456084436
0.9076923076923078	0.015384615384615385	-0.00036367570340762906
0.9230769230769231	0.015384615384615385	-0.0002947791165452759
0.9384615384615385	0.015384615384615385	0.0004252322323339138
0.9538461538461539	0.015384615384615385	0.0006408293510945143
0.9692307692307693	0.015384615384615385	0.0006757212016862823
0.9846153846153847	0.015384615384615385	0.00051609973322794
0.015384615384615385	0.03076923076923077	7.294700698100605e-7
0.03076923076923077	0.03076923076923077	-1.0126992429477499e-6
0.046153846153846156	0.03076923076923077	-3.418048231409175e-6
0.06153846153846154	0.03076923076923077	3.0000610785681752e-6
0.07692307692307693	0.03076923076923077	6.293144362604217e-6
0.09230769230769231	0.03076923076923077	-2.2856946681778283e-5
0.1076923076923077	0.03076923076923077	-4.594178466957426e-5
0.12307692307692308	0.03076923076923077	-0.00023631899239994774
0.13846153846153847	0.03076923076923077	-0.0005725597624889713
0.15384615384615385	0.03076923076923077	-0.0007417227009400111
0.16923076923076924	0.03076923076923077	-0.0007258436359960041
0.18461538461538463	0.03076923076923077	-0.0006489240172801548
0.2	0.03076923076923077	-0.0007295359714619147
0.2153846153846154	0.03076923076923077	-0.0007127781283567794
0.23076923076923078	0.03076923076923077	-0.0007594238457500101
0.24615384615384617	0.03076923076923077	-0.0006667541838887206
0.26153846153846155	0.03076923076923077	-0.00024087684000013255
0.27692307692307694	0.03076923076923077	-4.106146894856632e-5
0.2923076923076923	0.03076923076923077	4.061659569749592e-5
0.3076923076923077	0.03076923076923077	6.211376466489303e-5
0.3230769230769231	0.03076923076923077	2.662908375279432e-5
0.3384615384615385	0.03076923076923077	-2.457177868061867e-5
0.35384615384615387	0.03076923076923077	-5.785837476274721e-5
0.36923076923076925	0.03076923076923077	-0.00024913799287247247
0.38461538461538464	0.03076923076923077	-0.0005770296900555082
0.4	0.03076923076923077	-0.0007417607851612915
0.4153846153846154	0.03076923076923077	-0.000723909005173099
0.4307692307692308	0.03076923076923077	-0.0006467483104860948
0.4461538461538462	0.03076923076923077	-0.0007287500130837623
0.46153846153846156	0.03076923076923077	-0.0007128312132912518
0.47692307692307695	0.03076923076923077	-0.0007599384798669739
0.49230769230769234	0.03076923076923077	-0.0006669384041551001
0.5076923076923077	0.03076923076923077	-0.0002402972613347409
0.5230769230769231	0.03076923076923077	-4.181952469991421e-5
0.5384615384615385	0.03076923076923077	3.817770102183865e-5
0.5538461538461539	0.03076923076923077	6.570794952237712e-5
0.5692307692307692	0.03076923076923077	3.711757053490494e-5
0.5846153846153846	0.03076923076923077	-2.461191980738131e-5
0.6000000000000001	0.03076923076923077	-5.607874235894795e-5
0.6153846153846154	0.03076923076923077	-0.00013787290193964714
0.6307692307692307	0.03076923076923077	-0.00036967629911996495
0.6461538461538462	0.03076923076923077	-0.00022621890317784039
0.6615384615384616	0.03076923076923077	0.00031681456817822984
0.676923076923077	0.03076923076923077	0.00027734791960870554
0.6923076923076923	0.03076923076923077	-0.0001836734357046413
0.7076923076923077	0.03076923076923077	-0.00018557835129710346
0.7230769230769232	0.03076923076923077	3.951157583747294e-5
0.7384615384615385	0.03076923076923077	0.0001685508411159778
0.7538461538461538	0.03076923076923077	0.00013643654799337903
0.7692307692307693	0.03076923076923077	-2.4454972501550694e-5
0.7846153846153847	0.03076923076923077	-0.00016229767130745387
0.8	0.03076923076923077	-0.00018191274137898864
0.8153846153846154	0.03076923076923077	-6.983813597211698e-5
0.8307692307692308	0.03076923076923077	-2.1661529699360548e-5
0.8461538461538463	0.03076923076923077	1.8254840940827084e-6
0.8615384615384616	0.03076923076923077	-8.589425856535271e-5
0.8769230769230769	0.03076923076923077	-0.0003450414456475115
0.8923076923076924	0.03076923076923077	-0.00023829455235345408
0.9076923076923078	0.03076923076923077	0.00021004724152589687
0.9230769230769231	0.03076923076923077	0.00039714638911219317
0.9384615384615385	0.03076923076923077	0.0005965897616507774
0.9538461538461539	0.03076923076923077	0.0007040750372222222
0.9692307692307693	0.03076923076923077	0.0007876667892870385
0.9846153846153847	0.03076923076923077	0.0006303887980898402
0.015384615384615385	0.046153846153846156	2.707695971273385e-6
0.03076923076923077	0.046153846153846156	-2.123137269624785e-6
0.046153846153846156	0.046153846153846156	-1.534304693108009e-5
0.06153846153846154	0.046153846153846156	7.888356571107689e-6
0.07692307692307693	0.046153846153846156	6.131793338335349e-5
0.09230769230769231	0.046153846153846156	-4.9536438526408865e-5
0.1076923076923077	0.046153846153846156	-0.00027515470395007423
0.12307692307692308	0.046153846153846156	-0.0007588696108206046
0.13846153846153847	0.046153846153846156	-0.004069469990109253
0.15384615384615385	0.046153846153846156	-0.004512512578165133
0.16923076923076924	0.046153846153846156	-0.004873628741545674
0.18461538461538463	0.046153846153846156	-0.004305354611953991
0.2	0.046153846153846156	-0.0005164445576695632
0.2153846153846154	0.046153846153846156	-7.816758104663035e-5
0.23076923076923078	0.046153846153846156	-0.00032625335115766223
0.24615384615384617	0.046153846153846156	-0.00043531470171531564
0.26153846153846155	0.046153846153846156	-0.00012796449279647363
0.27692307692307694	0.046153846153846156	8.932428209462533e-6
0.2923076923076923	0.046153846153846156	5.241731935273556e-5
0.3076923076923077	0.046153846153846156	7.837742395030719e-5
0.3230769230769231	0.046153846153846156	8.729053642993704e-5
0.3384615384615385	0.046153846153846156	-4.8519943997633e-5
0.35384615384615387	0.046153846153846156	-0.000285853204958694
0.36923076923076925	0.046153846153846156	-0.0007712241096285564
0.38461538461538464	0.046153846153846156	-0.004073821130235532
0.4	0.046153846153846156	-0.004512548426253734
0.4153846153846154	0.046153846153846156	-0.0048717203614163955
0.4307692307692308	0.046153846153846156	-0.004303172916880402
0.4461538461538462	0.046153846153846156	-0.0005155722315038919
0.46153846153846156	0.046153846153846156	-7.82438370444748e-5
0.47692307692307695	0.046153846153846156	-0.00032712488650871977
0.49230769230769234	0.046153846153846156	-0.0004352859857971398
0.5076923076923077	0.046153846153846156	-0.000125597221459151
0.5230769230769231	0.046153846153846156	7.301021436544491e-6
0.5384615384615385	0.046153846153846156	4.263251047679286e-5
0.5538461538461539	0.046153846153846156	8.631062683324055e-5
0.5692307692307692	0.046153846153846156	0.00012747104753065466
0.5846153846153846	0.046153846153846156	-4.92791104607225e-5
0.6000000000000001	0.046153846153846156	-0.00027870522456044123
0.6153846153846154	0.046153846153846156	-0.00038852965338255545
0.6307692307692307	0.046153846153846156	-0.0026778607441120426
0.6461538461538462	0.046153846153846156	-0.002376600298691233
0.6615384615384616	0.046153846153846156	0.0026517661726954346
0.676923076923077	0.046153846153846156	0.002522450303709646
0.6923076923076923	0.046153846153846156	-0.00035638007956095044
0.7076923076923077	0.046153846153846156	-0.00017602603951023674
0.7230769230769232	0.046153846153846156	0.000514352170369192
0.7384615384615385	0.046153846153846156	0.0007772393614995254
0.7538461538461538	0.046153846153846156	0.0005199335185196811
0.7692307692307693	0.046153846153846156	9.070594181902786e-5
0.7846153846153847	0.046153846153846156	-0.0002320477707658789
0.8	0.046153846153846156	-0.0002874026421409643
0.8153846153846154	0.046153846153846156	-7.810539237524765e-5
0.8307692307692308	0.046153846153846156	-7.478472078706685e-5
0.8461538461538463	0.046153846153846156	-0.0002725429912907738
0.8615384615384616	0.046153846153846156	-0.0004357997733085037
0.8769230769230769	0.046153846153846156	-0.0027293410098661
0.8923076923076924	0.046153846153846156	-0.0024074917201486797
0.9076923076923078	0.046153846153846156	0.0026828322169720567
0.9230769230769231	0.046153846153846156	0.0027145470540369506
0.9384615384615385	0.046153846153846156	0.00010161645479914155
0.9538461538461539	0.046153846153846156	3.292531372092132e-5
0.9692307692307693	0.046153846153846156	0.0003821931870141744
0.9846153846153847	0.046153846153846156	0.00045949973670874564
0.015384615384615385	0.06153846153846154	3.242195629503566e-6
0.03076923076923077	0.06153846153846154	-3.826754331152165e-6
0.046153846153846156	0.06153846153846154	-1.9421573594008234e-5
0.06153846153846154	0.06153846153846154	2.6876263953980636e-5
0.07692307692307693	0.06153846153846154	0.0001151486065631506
0.09230769230769231	0.06153846153846154	-0.00012693010142009517
0.1076923076923077	0.06153846153846154	-0.00037885595509493905
0.12307692307692308	0.06153846153846154	0.0014128802698656184
0.13846153846153847	0.06153846153846154	0.0032569877833719205
0.15384615384615385	0.06153846153846154	0.005325696912268626
0.16923076923076924	0.06153846153846154	0.005205867003873262
0.18461538461538463	0.06153846153846154	0.003974250012620251
0.2	0.06153846153846154	0.0037309429664920874
0.2153846153846154	0.06153846153846154	0.0019264687457052803
0.23076923076923078	0.06153846153846154	0.0006533387387195028
0.24615384615384617	0.06153846153846154	6.5159235819795e-5
0.26153846153846155	0.06153846153846154	8.494888805872157e-5
0.27692307692307694	0.06153846153846154	8.18861009687925e-5
0.2923076923076923	0.06153846153846154	6.426621187151535e-5
0.3076923076923077	0.06153846153846154	9.421145767149776e-5
0.3230769230769231	0.06153846153846154	0.0001402016782718726
0.3384615384615385	0.06153846153846154	-0.00012341923252356528
0.35384615384615387	0.06153846153846154	-0.0003853956339551546
0.36923076923076925	0.06153846153846154	0.0014043306470431674
0.38461538461538464	0.06153846153846154	0.0032542086783678417
0.4	0.06153846153846154	0.005325799545170449
0.4153846153846154	0.06153846153846154	0.005207259805455943
0.4307692307692308	0.06153846153846154	0.003975860138699077
0.4461538461538462	0.06153846153846154	0.0037316215523872007
0.46153846153846156	0.06153846153846154	0.001926296694520094
0.47692307692307695	0.06153846153846154	0.0006523069133158705
0.49230769230769234	0.06153846153846154	6.585472557658426e-5
0.5076923076923077	0.06153846153846154	8.889992028848827e-5
0.5230769230769231	0.06153846153846154	7.699490185821612e-5
0.5384615384615385	0.06153846153846154	4.491862619718809e-5
0.5538461538461539	0.06153846153846154	0.00011560893338477306
0.5692307692307692	0.06153846153846154	0.00021720004701349753
0.5846153846153846	0.06153846153846154	-0.0002398054012074221
0.6000000000000001	0.06153846153846154	-0.0007660958628868049
0.6153846153846154	0.06153846153846154	0.0013951577862346346
0.6307692307692307	0.06153846153846154	0.0033627744707426725
0.6461538461538462	0.06153846153846154	0.0016853234758265913
0.6615384615384616	0.06153846153846154	-0.001269324008999002
0.676923076923077	0.06153846153846154	-0.003896656924488695
0.6923076923076923	0.06153846153846154	-0.0033571599005894487
0.7076923076923077	0.06153846153846154	-0.0004453866514029527
0.7230769230769232	0.06153846153846154	0.0016497664759749652
0.7384615384615385	0.06153846153846154	0.002139203608318211
0.7538461538461538	0.06153846153846154	0.0011665658277647988
0.7692307692307693	0.06153846153846154	0.00019060659702186913
0.7846153846153847	0.06153846153846154	-0.00041636498843807164
0.8	0.06153846153846154	-0.0005047129410476904
0.8153846153846154	0.06153846153846154	-0.00014169176913504368
0.8307692307692308	0.06153846153846154	-0.00018812466831709136
0.8461538461538463	0.06153846153846154	-0.0004161040331832157
0.8615384615384616	0.06153846153846154	0.0015098880884665952
0.8769230769230769	0.06153846153846154	0.003433453821276848
0.8923076923076924	0.06153846153846154	0.00181732138628932
0.9076923076923078	0.06153846153846154	-0.0014794223192951196
0.9230769230769231	0.06153846153846154	-0.004017055456504761
0.9384615384615385	0.06153846153846154	-0.0036958852433477177
0.9538461538461539	0.06153846153846154	-0.001814472357287486
0.9692307692307693	0.06153846153846154	-0.0005096080247956442
0.9846153846153847	0.06153846153846154	6.712802859533586e-5
0.015384615384615385	0.07692307692307693	5.105585422490213e-6
0.03076923076923077	0.07692307692307693	-5.986757545883446e-6
0.046153846153846156	0.07692307692307693	-4.1094971867397875e-5
0.06153846153846154	0.07692307692307693	4.818745147605957e-5
0.07692307692307693	0.07692307692307693	0.0003338522657724053
0.09230769230769231	0.07692307692307693	-0.00035995468318514024
0.1076923076923077	0.07692307692307693	-0.00265880425818644
0.12307692307692308	0.07692307692307693	0.0033996738886948406
0.13846153846153847	0.07692307692307693	0.024049769733796925
0.15384615384615385	0.07692307692307693	0.031043371232328656
0.16923076923076924	0.07692307692307693	0.03155382097609068
0.18461538461538463	0.07692307692307693	0.02642221583601046
0.2	0.07692307692307693	0.01022316069802021
0.2153846153846154	0.07692307692307693	0.004083423891363978
0.23076923076923078	0.07692307692307693	0.0016334263393487922
0.24615384615384617	0.07692307692307693	0.0006431100330544763
0.26153846153846155	0.07692307692307693	0.00025026245398140955
0.27692307692307694	0.07692307692307693	9.89446214741155e-5
0.2923076923076923	0.07692307692307693	1.1073351810870955e-5
0.3076923076923077	0.07692307692307693	7.652389891012491e-5
0.3230769230769231	0.07692307692307693	0.00035025004776723274
0.3384615384615385	0.07692307692307693	-0.00035243693415573993
0.35384615384615387	0.07692307692307693	-0.002656225987890834
0.36923076923076925	0.07692307692307693	0.0034001484108792347
0.38461538461538464	0.07692307692307693	0.02404921662486544
0.4	0.07692307692307693	0.031042969096483908
0.4153846153846154	0.07692307692307693	0.03155361080218493
0.4307692307692308	0.07692307692307693	0.026422243016647865
0.4461538461538462	0.07692307692307693	0.010223645319227669
0.46153846153846156	0.07692307692307693	0.004083245860815926
0.47692307692307695	0.07692307692307693	0.0016315392763176814
0.49230769230769234	0.07692307692307693	0.0006448362111412911
0.5076923076923077	0.07692307692307693	0.0002613538556080516
0.5230769230769231	0.07692307692307693	8.986661994040227e-5
0.5384615384615385	0.07692307692307693	-4.938390734939654e-5
0.5538461538461539	0.07692307692307693	0.00012018436707679954
0.5692307692307692	0.07692307692307693	0.0006469905521442806
0.5846153846153846	0.07692307692307693	-0.0005795817346973687
0.6000000000000001	0.07692307692307693	-0.004086193082861277
0.6153846153846154	0.07692307692307693	0.003227319719617928
0.6307692307692307	0.07692307692307693	0.023987888561018602
0.6461538461538462	0.07692307692307693	0.017963854936250998
0.6615384615384616	0.07692307692307693	-0.016931452886613435
0.676923076923077	0.07692307692307693	-0.024896318218660073
0.6923076923076923	0.07692307692307693	-0.008499104700756056
0.7076923076923077	0.07692307692307693	0.00033298410466206117
0.7230769230769232	0.07692307692307693	0.004623979468940368
0.7384615384615385	0.07692307692307693	0.005196325460358515
0.7538461538461538	0.07692307692307693	0.0019077331921974394
0.7692307692307693	0.07692307692307693	1.2733211939730651e-5
0.7846153846153847	0.07692307692307693	-0.000966474115964533
0.8	0.07692307692307693	-0.0010205606414806312
0.8153846153846154	0.07692307692307693	-5.711977333435202e-5
0.8307692307692308	0.07692307692307693	-0.0003812138486972494
0.8461538461538463	0.07692307692307693	-0.0025483276396132135
0.8615384615384616	0.07692307692307693	0.0036233112610596276
0.8769230769230769	0.07692307692307693	0.024298431741854136
0.8923076923076924	0.07692307692307693	0.01888523068496077
0.9076923076923078	0.07692307692307693	-0.018094436035706294
0.9230769230769231	0.07692307692307693	-0.025301109929182355
0.9384615384615385	0.07692307692307693	-0.009811918547533405
0.9538461538461539	0.07692307692307693	-0.0038436104078631416
0.9692307692307693	0.07692307692307693	-0.0014315698906402416
0.9846153846153847	0.07692307692307693	-0.00043966853066739435
0.015384615384615385	0.09230769230769231	4.089482568608689e-6
0.03076923076923077	0.09230769230769231	-3.2083104452154576e-6
0.046153846153846156	0.09230769230769231	-3.3683867729832984e-5
0.06153846153846154	0.09230769230769231	2.659138812117127e-5
0.07692307692307693	0.09230769230769231	0.0002730333722773612
0.09230769230769231	0.09230769230769231	-0.0002469309548646262
0.1076923076923077	0.09230769230769231	-0.0024158998614860964
0.12307692307692308	0.09230769230769231	0.0016750302309776945
0.13846153846153847	0.09230769230769231	0.01802797999756719
0.15384615384615385	0.09230769230769231	0.02277313127393331
0.16923076923076924	0.09230769230769231	0.02307280822556536
0.18461538461538463	0.09230769230769231	0.019466610050725752
0.2	0.09230769230769231	0.006484255545986612
0.2153846153846154	0.09230769230769231	0.002378835230153937
0.23076923076923078	0.09230769230769231	0.0009846834295390548
0.24615384615384617	0.09230769230769231	0.00045444283834974916
0.26153846153846155	0.09230769230769231	0.00017319900623782947
0.27692307692307694	0.09230769230769231	5.170931203489901e-5
0.2923076923076923	0.09230769230769231	-2.4090577150057534e-5
0.3076923076923077	0.09230769230769231	2.1911486253119855e-5
0.3230769230769231	0.09230769230769231	0.00027342458264658644
0.3384615384615385	0.09230769230769231	-0.00024363952937186403
0.35384615384615387	0.09230769230769231	-0.002411327276461507
0.36923076923076925	0.09230769230769231	0.0016791648773693225
0.38461538461538464	0.09230769230769231	0.018029306507249085
0.4	0.09230769230769231	0.022773015607233094
0.4153846153846154	0.09230769230769231	0.023071995080519117
0.4307692307692308	0.09230769230769231	0.01946587959684686
0.4461538461538462	0.09230769230769231	0.006484403605932517
0.46153846153846156	0.09230769230769231	0.002378434912071093
0.47692307692307695	0.09230769230769231	0.0009824992575562287
0.49230769230769234	0.09230769230769231	0.00045732812462142636
0.5076923076923077	0.09230769230769231	0.00018712957814891542
0.5230769230769231	0.09230769230769231	3.581853673161834e-5
0.5384615384615385	0.09230769230769231	-0.00010276324412848931
0.5538461538461539	0.09230769230769231	0.00011726388861101308
0.5692307692307692	0.09230769230769231	0.0007148283556058197
0.5846153846153846	0.09230769230769231	-0.0007546501804434509
0.6000000000000001	0.09230769230769231	-0.004484086772558595
0.6153846153846154	0.09230769230769231	0.005354753295000025
0.6307692307692307	0.09230769230769231	0.03102634501275025
0.6461538461538462	0.09230769230769231	0.02274240049005974
0.6615384615384616	0.09230769230769231	-0.021575230087480406
0.676923076923077	0.09230769230769231	-0.03230926419521686
0.6923076923076923	0.09230769230769231	-0.011883877441777164
0.7076923076923077	0.09230769230769231	-0.00015550435147351733
0.7230769230769232	0.09230769230769231	0.005511575328957524
0.7384615384615385	0.09230769230769231	0.006309119066169644
0.7538461538461538	0.09230769230769231	0.0023850390974422936
0.7692307692307693	0.09230769230769231	4.879800321972161e-5
0.7846153846153847	0.09230769230769231	-0.001135863990409988
0.8	0.09230769230769231	-0.0012480956801067802
0.8153846153846154	0.09230769230769231	-0.00020931338063710488
0.8307692307692308	0.09230769230769231	-0.00025558386013696175
0.8461538461538463	0.09230769230769231	-0.0022051222545123204
0.8615384615384616	0.09230769230769231	0.0020474345366507133
0.8769230769230769	0.09230769230769231	0.01896123369778177
0.8923076923076924	0.09230769230769231	0.01522910814506845
0.9076923076923078	0.09230769230769231	-0.014608655251939833
0.9230769230769231	0.09230769230769231	-0.019407242349616355
0.9384615384615385	0.09230769230769231	-0.006328998810093723
0.9538461538461539	0.09230769230769231	-0.00223841103634474
0.9692307692307693	0.09230769230769231	-0.0008553227995880823
0.9846153846153847	0.09230769230769231	-0.000316162460977965
0.015384615384615385	0.1076923076923077	-4.616765740572281e-6
0.03076923076923077	0.1076923076923077	3.6704798885049898e-6
0.046153846153846156	0.1076923076923077	3.645156334802632e-5
0.06153846153846154	0.1076923076923077	-2.7696263462990933e-5
0.07692307692307693	0.1076923076923077	-0.00028037352587769213
0.09230769230769231	0.1076923076923077	0.00025610303697717787
0.1076923076923077	0.1076923076923077	0.0024472859578034203
0.12307692307692308	0.1076923076923077	-0.0014314526791907327
0.13846153846153847	0.1076923076923077	-0.01685707728166423
0.15384615384615385	0.1076923076923077	-0.02152270039295307
0.16923076923076924	0.1076923076923077	-0.02197335100507324
0.18461538461538463	0.1076923076923077	-0.018583861011244363
0.2	0.1076923076923077	-0.006303388347181156
0.2153846153846154	0.1076923076923077	-0.002208826498501581
0.23076923076923078	0.1076923076923077	-0.0006971199544144068
0.24615384615384617	0.1076923076923077	-0.00015237038015051294
0.26153846153846155	0.1076923076923077	-6.4465846515231e-5
0.27692307692307694	0.1076923076923077	-4.206306952277527e-5
0.2923076923076923	0.1076923076923077	-9.705710836897968e-6
0.3076923076923077	0.1076923076923077	-6.68612115319482e-5
0.3230769230769231	0.1076923076923077	-0.00029811063945823726
0.3384615384615385	0.1076923076923077	0.0002524945450871277
0.35384615384615387	0.1076923076923077	0.002451284051917525
0.36923076923076925	0.1076923076923077	-0.0014255756143193511
0.38461538461538464	0.1076923076923077	-0.016854404886953212
0.4	0.1076923076923077	-0.021522442061801428
0.4153846153846154	0.1076923076923077	-0.02197450189382136
0.4307692307692308	0.1076923076923077	-0.018585099525344987
0.4461538461538462	0.1076923076923077	-0.006303412645542712
0.46153846153846156	0.1076923076923077	-0.0022094763171474495
0.47692307692307695	0.1076923076923077	-0.0007005741452266801
0.49230769230769234	0.1076923076923077	-0.00014842141080213052
0.5076923076923077	0.1076923076923077	-4.066529727854568e-5
0.5230769230769231	0.1076923076923077	-6.564189994747742e-5
0.5384615384615385	0.1076923076923077	-0.00016500949602370793
0.5538461538461539	0.1076923076923077	8.654807437339225e-5
0.5692307692307692	0.1076923076923077	0.0007343779885330548
0.5846153846153846	0.1076923076923077	-0.0007850917437020622
0.6000000000000001	0.1076923076923077	-0.004707929441009436
0.6153846153846154	0.1076923076923077	0.00539176290111077
0.6307692307692307	0.1076923076923077	0.031649077600210074
0.6461538461538462	0.1076923076923077	0.0231833719940056
0.6615384615384616	0.1076923076923077	-0.02185380959058579
0.676923076923077	0.1076923076923077	-0.03293283686538457
0.6923076923076923	0.1076923076923077	-0.012379589173002612
0.7076923076923077	0.1076923076923077	-0.00039065205107688633
0.7230769230769232	0.1076923076923077	0.0054634406263852015
0.7384615384615385	0.1076923076923077	0.00633826987211183
0.7538461538461538	0.1076923076923077	0.0024042369568979473
0.7692307692307693	0.1076923076923077	6.301452262242125e-5
0.7846153846153847	0.1076923076923077	-0.001071844113319195
0.8	0.1076923076923077	-0.0013208046524302301
0.8153846153846154	0.1076923076923077	-0.0008007547555829559
0.8307692307692308	0.1076923076923077	0.0002490134966861957
0.8461538461538463	0.1076923076923077	0.00275016962816988
0.8615384615384616	0.1076923076923077	-0.0013755028746065046
0.8769230769230769	0.1076923076923077	-0.018020537134783732
0.8923076923076924	0.1076923076923077	-0.014611874052866415
0.9076923076923078	0.1076923076923077	0.01371173655986354
0.9230769230769231	0.1076923076923077	0.01848358192011914
0.9384615384615385	0.1076923076923077	0.0062196464927663005
0.9538461538461539	0.1076923076923077	0.0021523576718126846
0.9692307692307693	0.1076923076923077	0.0006429219892573223
0.9846153846153847	0.1076923076923077	0.00010841128599032424
0.015384615384615385	0.12307692307692308	-5.668085979557157e-6
0.03076923076923077	0.12307692307692308	6.6143718316244485e-6
0.046153846153846156	0.12307692307692308	4.4107542127433605e-5
0.06153846153846154	0.12307692307692308	-5.2862842012469016e-5
0.07692307692307693	0.12307692307692308	-0.0003515472156247034
0.09230769230769231	0.12307692307692308	0.0003758177045252177
0.1076923076923077	0.12307692307692308	0.002677804840090235
0.12307692307692308	0.12307692307692308	-0.003693638118702923
0.13846153846153847	0.12307692307692308	-0.024640136768595947
0.15384615384615385	0.12307692307692308	-0.03217150527552377
0.16923076923076924	0.12307692307692308	-0.032997705844587874
0.18461538461538463	0.12307692307692308	-0.027663369746375836
0.2	0.12307692307692308	-0.011076274895017358
0.2153846153846154	0.12307692307692308	-0.004384786392616793
0.23076923076923078	0.12307692307692308	-0.00158609967422871
0.24615384615384617	0.12307692307692308	-0.00047647186370628364
0.26153846153846155	0.12307692307692308	-0.00019851948408955685
0.27692307692307694	0.12307692307692308	-0.00010768057423794998
0.2923076923076923	0.12307692307692308	-4.725282993749378e-5
0.3076923076923077	0.12307692307692308	-0.00012298482688045866
0.3230769230769231	0.12307692307692308	-0.00038441734144882263
0.3384615384615385	0.12307692307692308	0.00036752742984698443
0.35384615384615387	0.12307692307692308	0.002682665215283601
0.36923076923076925	0.12307692307692308	-0.003685225837691259
0.38461538461538464	0.12307692307692308	-0.024636091361785597
0.4	0.12307692307692308	-0.032171060056508646
0.4153846153846154	0.12307692307692308	-0.03299936722780525
0.4307692307692308	0.12307692307692308	-0.027665269318009826
0.4461538461538462	0.12307692307692308	-0.011076650954711779
0.46153846153846156	0.12307692307692308	-0.00438552599899234
0.47692307692307695	0.12307692307692308	-0.0015894974402246931
0.49230769230769234	0.12307692307692308	-0.0004723736550360486
0.5076923076923077	0.12307692307692308	-0.00017454862353164638
0.5230769230769231	0.12307692307692308	-0.00013153251023744232
0.5384615384615385	0.12307692307692308	-0.0002031803863794724
0.5538461538461539	0.12307692307692308	3.4560444385985524e-5
0.5692307692307692	0.12307692307692308	0.0006607599541430291
0.5846153846153846	0.12307692307692308	-0.0006726326556004751
0.6000000000000001	0.12307692307692308	-0.0044430397272062615
0.6153846153846154	0.12307692307692308	0.0037824125719240183
0.6307692307692307	0.12307692307692308	0.026343497958713345
0.6461538461538462	0.12307692307692308	0.019544486942078092
0.6615384615384616	0.12307692307692308	-0.01842193527594815
0.676923076923077	0.12307692307692308	-0.027520076375197405
0.6923076923076923	0.12307692307692308	-0.010118214494234803
0.7076923076923077	0.12307692307692308	-0.0002981794666796129
0.7230769230769232	0.12307692307692308	0.004583857133984665
0.7384615384615385	0.12307692307692308	0.00536557061743084
0.7538461538461538	0.12307692307692308	0.002002094821994872
0.7692307692307693	0.12307692307692308	4.233773027082326e-5
0.7846153846153847	0.12307692307692308	-0.0009167713076104381
0.8	0.12307692307692308	-0.001185573035263455
0.8153846153846154	0.12307692307692308	-0.0008130033794278662
0.8307692307692308	0.12307692307692308	0.00041113408081764436
0.8461538461538463	0.12307692307692308	0.00308812371836974
0.8615384615384616	0.12307692307692308	-0.003523244955205272
0.8769230769230769	0.12307692307692308	-0.025018061914197656
0.8923076923076924	0.12307692307692308	-0.019329860386367786
0.9076923076923078	0.12307692307692308	0.018498080475845405
0.9230769230769231	0.12307692307692308	0.026324373829167212
0.9384615384615385	0.12307692307692308	0.010649714988873814
0.9538461538461539	0.12307692307692308	0.004063343041218554
0.9692307692307693	0.12307692307692308	0.0012443115984610575
0.9846153846153847	0.12307692307692308	0.00018495541532863598
0.015384615384615385	0.13846153846153847	-4.111010569441704e-6
0.03076923076923077	0.13846153846153847	4.906490729953605e-6
0.046153846153846156	0.13846153846153847	2.6818712773556675e-5
0.06153846153846154	0.13846153846153847	-3.572379365861767e-5
0.07692307692307693	0.13846153846153847	-0.00017738316545626634
0.09230769230769231	0.13846153846153847	0.00019229719033576187
0.1076923076923077	0.13846153846153847	0.0008791653219121113
0.12307692307692308	0.13846153846153847	-0.0020833563619383688
0.13846153846153847	0.13846153846153847	-0.007976327115008485
0.15384615384615385	0.13846153846153847	-0.011663478812473763
0.16923076923076924	0.13846153846153847	-0.012320652354305675
0.18461538461538463	0.13846153846153847	-0.010133692237580785
0.2	0.13846153846153847	-0.0061247085639477145
0.2153846153846154	0.13846153846153847	-0.0028390979727715955
0.23076923076923078	0.13846153846153847	-0.0009601537918614761
0.24615384615384617	0.13846153846153847	-0.00014303122204046656
0.26153846153846155	0.13846153846153847	-0.00010735019336286533
0.27692307692307694	0.13846153846153847	-0.00010477745486606603
0.2923076923076923	0.13846153846153847	-9.008505258935102e-5
0.3076923076923077	0.13846153846153847	-0.00013485276939825702
0.3230769230769231	0.13846153846153847	-0.00021701819671769772
0.3384615384615385	0.13846153846153847	0.0001864504330519183
0.35384615384615387	0.13846153846153847	0.0008901958789809521
0.36923076923076925	0.13846153846153847	-0.0020687809280238805
0.38461538461538464	0.13846153846153847	-0.007970857648833738
0.4	0.13846153846153847	-0.011663522557486749
0.4153846153846154	0.13846153846153847	-0.012323543802028263
0.4307692307692308	0.13846153846153847	-0.010136865723324364
0.4461538461538462	0.13846153846153847	-0.006125568465403094
0.46153846153846156	0.13846153846153847	-0.0028396518929862777
0.47692307692307695	0.13846153846153847	-0.0009621152913550186
0.49230769230769234	0.13846153846153847	-0.00013962647529703703
0.5076923076923077	0.13846153846153847	-9.244419859271748e-5
0.5230769230769231	0.13846153846153847	-0.00012158029810935113
0.5384615384615385	0.13846153846153847	-0.00017573945562994692
0.5538461538461539	0.13846153846153847	-3.0885336580232394e-5
0.5692307692307692	0.13846153846153847	0.00028626672554151063
0.5846153846153846	0.13846153846153847	-0.0003836264193486676
0.6000000000000001	0.13846153846153847	-0.0016627469624575636
0.6153846153846154	0.13846153846153847	0.0023486915767598135
0.6307692307692307	0.13846153846153847	0.009746682186380914
0.6461538461538462	0.13846153846153847	0.006421680557281268
0.6615384615384616	0.13846153846153847	-0.006189733952551855
0.676923076923077	0.13846153846153847	-0.010938710737686473
0.6923076923076923	0.13846153846153847	-0.00608223712252255
0.7076923076923077	0.13846153846153847	-0.0010749326158544313
0.7230769230769232	0.13846153846153847	0.001993884537238557
0.7384615384615385	0.13846153846153847	0.002727348420068298
0.7538461538461538	0.13846153846153847	0.0013677044699594919
0.7692307692307693	0.13846153846153847	0.00019248337065603846
0.7846153846153847	0.13846153846153847	-0.0004750547866813805
0.8	0.13846153846153847	-0.0007147617761367512
0.8153846153846154	0.13846153846153847	-0.0005679087011598817
0.8307692307692308	0.13846153846153847	0.00022931359416533055
0.8461538461538463	0.13846153846153847	0.0014702696929543083
0.8615384615384616	0.13846153846153847	-0.002031705177129043
0.8769230769230769	0.13846153846153847	-0.009160661785187721
0.8923076923076924	0.13846153846153847	-0.0061496426590063845
0.9076923076923078	0.13846153846153847	0.006200258752422823
0.9230769230769231	0.13846153846153847	0.010580304783534682
0.9384615384615385	0.13846153846153847	0.006069566391989919
0.9538461538461539	0.13846153846153847	0.0022850577053733652
0.9692307692307693	0.13846153846153847	0.00016409574768641485
0.9846153846153847	0.13846153846153847	-0.0005348314234901387
0.015384615384615385	0.15384615384615385	-3.3909080363741975e-6
0.03076923076923077	0.15384615384615385	2.5954278758622962e-6
0.046153846153846156	0.15384615384615385	2.1178786359904838e-5
0.06153846153846154	0.15384615384615385	-1.2273705474843837e-5
0.07692307692307693	0.15384615384615385	-0.00011053088405949346
0.09230769230769231	0.15384615384615385	9.561685917999795e-5
0.1076923076923077	0.15384615384615385	0.0007383660975706276
0.12307692307692308	0.15384615384615385	0.0004658249424556302
0.13846153846153847	0.15384615384615385	0.000640251828947717
0.15384615384615385	0.15384615384615385	-2.6842159083545407e-5
0.16923076923076924	0.15384615384615385	-0.0003291984710608566
0.18461538461538463	0.15384615384615385	-0.000267504234174482
0.2	0.15384615384615385	-0.0010625910451757463
0.2153846153846154	0.15384615384615385	-0.0004995650374150083
0.23076923076923078	0.15384615384615385	0.00011255629719472174
0.24615384615384617	0.15384615384615385	0.00035679355636862055
0.26153846153846155	0.15384615384615385	0.00010447305528748045
0.27692307692307694	0.15384615384615385	-2.6448331531248623e-5
0.2923076923076923	0.15384615384615385	-7.064489858027285e-5
0.3076923076923077	0.15384615384615385	-0.0001065107438302003
0.3230769230769231	0.15384615384615385	-0.00014729402311810616
0.3384615384615385	0.15384615384615385	9.305570605497106e-5
0.35384615384615387	0.15384615384615385	0.0007528221222452965
0.36923076923076925	0.15384615384615385	0.0004831372220816509
0.38461538461538464	0.15384615384615385	0.000646791350988319
0.4	0.15384615384615385	-2.680162354931904e-5
0.4153846153846154	0.15384615384615385	-0.0003324287113639184
0.4307692307692308	0.15384615384615385	-0.0002710903197235094
0.4461538461538462	0.15384615384615385	-0.0010636518835394446
0.46153846153846156	0.15384615384615385	-0.0004999444091441344
0.47692307692307695	0.15384615384615385	0.00011109915954442638
0.49230769230769234	0.15384615384615385	0.00035921176025213025
0.5076923076923077	0.15384615384615385	0.00011649074655064669
0.5230769230769231	0.15384615384615385	-3.609288399381697e-5
0.5384615384615385	0.15384615384615385	-0.00013735620788423992
0.5538461538461539	0.15384615384615385	-5.8673467051998725e-5
0.5692307692307692	0.15384615384615385	0.00019832198064409474
0.5846153846153846	0.15384615384615385	-0.00018588950818597598
0.6000000000000001	0.15384615384615385	-0.0011649482499421833
0.6153846153846154	0.15384615384615385	0.0005364835412848435
0.6307692307692307	0.15384615384615385	0.003589896492661609
0.6461538461538462	0.15384615384615385	0.0023023248931103102
0.6615384615384616	0.15384615384615385	-0.0021030221182750247
0.676923076923077	0.15384615384615385	-0.004245847264895034
0.6923076923076923	0.15384615384615385	-0.002785035808338448
0.7076923076923077	0.15384615384615385	-0.0005011435774780603
0.7230769230769232	0.15384615384615385	0.0011477962566669875
0.7384615384615385	0.15384615384615385	0.0015907651015556006
0.7538461538461538	0.15384615384615385	0.0008174529819634613
0.7692307692307693	0.15384615384615385	0.00010350778391991451
0.7846153846153847	0.15384615384615385	-0.0003229305411765045
0.8	0.15384615384615385	-0.0004922716889844139
0.8153846153846154	0.15384615384615385	-0.00041875174516248627
0.8307692307692308	0.15384615384615385	0.00015819080212700975
0.8461538461538463	0.15384615384615385	0.0012853258367626122
0.8615384615384616	0.15384615384615385	-0.00022320446072608495
0.8769230769230769	0.15384615384615385	-0.0032470739079260955
0.8923076923076924	0.15384615384615385	-0.0021121437344011596
0.9076923076923078	0.15384615384615385	0.002068455891809326
0.9230769230769231	0.15384615384615385	0.003923183643050505
0.9384615384615385	0.15384615384615385	0.002209993469929895
0.9538461538461539	0.15384615384615385	0.00029003102035065487
0.9692307692307693	0.15384615384615385	-0.0008913495098465464
0.9846153846153847	0.15384615384615385	-0.0010415714772235272
0.015384615384615385	0.16923076923076924	2.434895398675771e-7
0.03076923076923077	0.16923076923076924	-2.1118558252489428e-8
0.046153846153846156	0.16923076923076924	-5.231115270508183e-6
0.06153846153846154	0.16923076923076924	3.1752439232788817e-6
0.07692307692307693	0.16923076923076924	5.594443433115043e-5
0.09230769230769231	0.16923076923076924	-3.363700830889843e-5
0.1076923076923077	0.16923076923076924	-0.0004786922548554406
0.12307692307692308	0.16923076923076924	0.0005764886836523405
0.13846153846153847	0.16923076923076924	0.0042569399934008585
0.15384615384615385	0.16923076923076924	0.005403645164226326
0.16923076923076924	0.16923076923076924	0.0054567389148397006
0.18461538461538463	0.16923076923076924	0.004613998868638895
0.2	0.16923076923076924	0.002028591760079585
0.2153846153846154	0.16923076923076924	0.0011780506763379584
0.23076923076923078	0.16923076923076924	0.0009380930572866062
0.24615384615384617	0.16923076923076924	0.0007381186906326067
0.26153846153846155	0.16923076923076924	0.000282442857418258
0.27692307692307694	0.16923076923076924	5.2701639776706096e-5
0.2923076923076923	0.16923076923076924	-5.67232087949892e-5
0.3076923076923077	0.16923076923076924	-7.04390266488584e-5
0.3230769230769231	0.16923076923076924	2.9256227978031776e-5
0.3384615384615385	0.16923076923076924	-3.179662200168634e-5
0.35384615384615387	0.16923076923076924	-0.00046272699150326144
0.36923076923076925	0.16923076923076924	0.000594089669749984
0.38461538461538464	0.16923076923076924	0.004263514553281728
0.4	0.16923076923076924	0.005403780522692106
0.4153846153846154	0.16923076923076924	0.00545371188797818
0.4307692307692308	0.16923076923076924	0.004610576027466469
0.4461538461538462	0.16923076923076924	0.0020274490671634447
0.46153846153846156	0.16923076923076924	0.001177880387455256
0.47692307692307695	0.16923076923076924	0.0009380290948812045
0.49230769230769234	0.16923076923076924	0.0007396681266669636
0.5076923076923077	0.16923076923076924	0.0002858004525204574
0.5230769230769231	0.16923076923076924	4.858636745114451e-5
0.5384615384615385	0.16923076923076924	-6.896343129471512e-5
0.5538461538461539	0.16923076923076924	-5.4818710821142584e-5
0.5692307692307692	0.16923076923076924	5.108744896501766e-5
0.5846153846153846	0.16923076923076924	-9.38020674049844e-5
0.6000000000000001	0.16923076923076924	-0.0003395750403170945
0.6153846153846154	0.16923076923076924	0.000380359375753084
0.6307692307692307	0.16923076923076924	0.0014911331897627575
0.6461538461538462	0.16923076923076924	0.001017782480665786
0.6615384615384616	0.16923076923076924	-0.0005618839131844756
0.676923076923077	0.16923076923076924	-0.0014396721597011428
0.6923076923076923	0.16923076923076924	-0.0008988604344821013
0.7076923076923077	0.16923076923076924	0.00011965269158969983
0.7230769230769232	0.16923076923076924	0.0009162100112631533
0.7384615384615385	0.16923076923076924	0.0010789937934349604
0.7538461538461538	0.16923076923076924	0.0004763962872635344
0.7692307692307693	0.16923076923076924	-4.412960918643498e-6
0.7846153846153847	0.16923076923076924	-0.000289664580502269
0.8	0.16923076923076924	-0.0003744038010040362
0.8153846153846154	0.16923076923076924	-0.0002185858945549003
0.8307692307692308	0.16923076923076924	9.130702082034523e-5
0.8461538461538463	0.16923076923076924	0.0004260265130466303
0.8615384615384616	0.16923076923076924	-0.0002093853942604068
0.8769230769230769	0.16923076923076924	-0.0012961221688976812
0.8923076923076924	0.16923076923076924	-0.0009241507799897626
0.9076923076923078	0.16923076923076924	0.00045868838865685676
0.9230769230769231	0.16923076923076924	0.001030143909419834
0.9384615384615385	0.16923076923076924	3.998204080583023e-6
0.9538461538461539	0.16923076923076924	-0.0009967722043020173
0.9692307692307693	0.16923076923076924	-0.0015311479504476495
0.9846153846153847	0.16923076923076924	-0.0012932995958053447
0.015384615384615385	0.18461538461538463	9.279450753598666e-7
0.03076923076923077	0.18461538461538463	-1.1503160569749544e-6
0.046153846153846156	0.18461538461538463	-8.731431783522314e-6
0.06153846153846154	0.18461538461538463	1.0787303130751613e-5
0.07692307692307693	0.18461538461538463	7.494001581938256e-5
0.09230769230769231	0.18461538461538463	-9.724744184163457e-5
0.1076923076923077	0.18461538461538463	-0.0006778326373705246
0.12307692307692308	0.18461538461538463	0.0005800362085736249
0.13846153846153847	0.18461538461538463	0.004565956212164039
0.15384615384615385	0.18461538461538463	0.006086325823135255
0.16923076923076924	0.18461538461538463	0.006297089821039234
0.18461538461538463	0.18461538461538463	0.005396748757295565
0.2	0.18461538461538463	0.0027717667879462583
0.2153846153846154	0.18461538461538463	0.001631941172829679
0.23076923076923078	0.18461538461538463	0.0011108684540300806
0.24615384615384617	0.18461538461538463	0.0007623671805058902
0.26153846153846155	0.18461538461538463	0.0003066242129659441
0.27692307692307694	0.18461538461538463	8.368141100451249e-5
0.2923076923076923	0.18461538461538463	-2.6411832315027302e-5
0.3076923076923077	0.18461538461538463	-3.567966453576507e-5
0.3230769230769231	0.18461538461538463	6.065691226068235e-5
0.3384615384615385	0.18461538461538463	-9.266910195656796e-5
0.35384615384615387	0.18461538461538463	-0.0006639176701143743
0.36923076923076925	0.18461538461538463	0.0005945393610320876
0.38461538461538464	0.18461538461538463	0.004571238111069539
0.4	0.18461538461538463	0.006086538714430862
0.4153846153846154	0.18461538461538463	0.006294822728536484
0.4307692307692308	0.18461538461538463	0.005394136489866173
0.4461538461538462	0.18461538461538463	0.0027709837271547256
0.46153846153846156	0.18461538461538463	0.0016319797868037398
0.47692307692307695	0.18461538461538463	0.0011110474073236136
0.49230769230769234	0.18461538461538463	0.0007632099004795013
0.5076923076923077	0.18461538461538463	0.00030822734153769505
0.5230769230769231	0.18461538461538463	8.337210469727502e-5
0.5384615384615385	0.18461538461538463	-2.7731401410404322e-5
0.5538461538461539	0.18461538461538463	-3.819162138865303e-5
0.5692307692307692	0.18461538461538463	3.178018202358817e-5
0.5846153846153846	0.18461538461538463	-2.369958150040751e-5
0.6000000000000001	0.18461538461538463	-0.00014600401688560086
0.6153846153846154	0.18461538461538463	0.00016730101507052546
0.6307692307692307	0.18461538461538463	0.0006935266234090021
0.6461538461538462	0.18461538461538463	0.0005565879664129906
0.6615384615384616	0.18461538461538463	-5.635536287593016e-6
0.676923076923077	0.18461538461538463	-0.0003351087071030373
0.6923076923076923	0.18461538461538463	-7.860733825080698e-5
0.7076923076923077	0.18461538461538463	0.00037418389028352344
0.7230769230769232	0.18461538461538463	0.0007288878622645111
0.7384615384615385	0.18461538461538463	0.000743094332561107
0.7538461538461538	0.18461538461538463	0.0002694349409514238
0.7692307692307693	0.18461538461538463	-5.2007727978684934e-5
0.7846153846153847	0.18461538461538463	-0.00023064497513325378
0.8	0.18461538461538463	-0.0002708269961979268
0.8153846153846154	0.18461538461538463	-0.00013979429399879194
0.8307692307692308	0.18461538461538463	3.229742153727969e-5
0.8461538461538463	0.18461538461538463	0.00019885241745326853
0.8615384615384616	0.18461538461538463	-8.224763187518966e-5
0.8769230769230769	0.18461538461538463	-0.000607715110922743
0.8923076923076924	0.18461538461538463	-0.0005508621228253496
0.9076923076923078	0.18461538461538463	-0.0001435319841202418
0.9230769230769231	0.18461538461538463	-6.913111561688676e-5
0.9384615384615385	0.18461538461538463	-0.0007805669789732976
0.9538461538461539	0.18461538461538463	-0.0013031647114395797
0.9692307692307693	0.18461538461538463	-0.001496365112084608
0.9846153846153847	0.18461538461538463	-0.0011536735757981225
0.015384615384615385	0.2	1.1605671398083209e-6
0.03076923076923077	0.2	-2.3469864022547384e-7
0.046153846153846156	0.2	-2.8056579139187747e-6
0.06153846153846154	0.2	1.0291325587296937e-5
0.07692307692307693	0.2	4.04453977069228e-5
0.09230769230769231	0.2	-4.229050745683931e-5
0.1076923076923077	0.2	-0.00019727290639334088
0.12307692307692308	0.2	0.0003736867308139521
0.13846153846153847	0.2	0.0014991047389333952
0.15384615384615385	0.2	0.002237194010498387
0.16923076923076924	0.2	0.0024071255123711967
0.18461538461538463	0.2	0.00206271927504265
0.2	0.2	0.0014166437090092083
0.2153846153846154	0.2	0.0008539370204334253
0.23076923076923078	0.2	0.0004982942945470949
0.24615384615384617	0.2	0.00028107925344388355
0.26153846153846155	0.2	0.00017015157192481188
0.27692307692307694	0.2	7.395779258013184e-5
0.2923076923076923	0.2	1.5172850478644503e-5
0.3076923076923077	0.2	5.574005972657819e-6
0.3230769230769231	0.2	3.58225161369449e-5
0.3384615384615385	0.2	-4.1516699390969916e-5
0.35384615384615387	0.2	-0.00019270848213749227
0.36923076923076925	0.2	0.0003788527993154714
0.38461538461538464	0.2	0.001502201256906517
0.4	0.2	0.002238154936798344
0.4153846153846154	0.2	0.0024068068372891686
0.4307692307692308	0.2	0.0020620664917254516
0.4461538461538462	0.2	0.001416361554668751
0.46153846153846156	0.2	0.0008539996151645727
0.47692307692307695	0.2	0.0004985495485954426
0.49230769230769234	0.2	0.0002814754278551647
0.5076923076923077	0.2	0.00017029768057816793
0.5230769230769231	0.2	7.417688333528926e-5
0.5384615384615385	0.2	1.7391114858704555e-5
0.5538461538461539	0.2	2.5372171675735545e-6
0.5692307692307692	0.2	1.5056070599875572e-5
0.5846153846153846	0.2	-9.640835153164175e-6
0.6000000000000001	0.2	-5.413725800673554e-5
0.6153846153846154	0.2	7.522728079431193e-5
0.6307692307692307	0.2	0.0002761165358281808
0.6461538461538462	0.2	0.00023771051130319968
0.6615384615384616	0.2	3.485082786407564e-5
0.676923076923077	0.2	-9.953147503268301e-5
0.6923076923076923	0.2	-4.286497847391842e-5
0.7076923076923077	0.2	0.0001385814687583916
0.7230769230769232	0.2	0.0002925537738538066
0.7384615384615385	0.2	0.00030555129249708817
0.7538461538461538	0.2	0.0001661404783368023
0.7692307692307693	0.2	1.3475689562800234e-5
0.7846153846153847	0.2	-8.381455207749968e-5
0.8	0.2	-0.00011219887087899208
0.8153846153846154	0.2	-6.936094790498955e-5
0.8307692307692308	0.2	1.1525300748934888e-5
0.8461538461538463	0.2	8.132719569364788e-5
0.8615384615384616	0.2	-4.874861118158359e-5
0.8769230769230769	0.2	-0.000305465037601034
0.8923076923076924	0.2	-0.0003318871337769352
0.9076923076923078	0.2	-0.00021665960420386154
0.9230769230769231	0.2	-0.00018640592630211862
0.9384615384615385	0.2	-0.0003071649131652258
0.9538461538461539	0.2	-0.0004921491706463194
0.9692307692307693	0.2	-0.0005506688309009996
0.9846153846153847	0.2	-0.00037822421555045815
0.015384615384615385	0.2153846153846154	5.832706771735819e-7
0.03076923076923077	0.2153846153846154	-1.5091391767564287e-6
0.046153846153846156	0.2153846153846154	-6.385876959018195e-6
0.06153846153846154	0.2153846153846154	-1.099790714359968e-6
0.07692307692307693	0.2153846153846154	1.7886472963534993e-5
0.09230769230769231	0.2153846153846154	-1.6041363213618488e-5
0.1076923076923077	0.2153846153846154	-0.00011597395906134095
0.12307692307692308	0.2153846153846154	-6.043986535927032e-5
0.13846153846153847	0.2153846153846154	-0.0001045221064920297
0.15384615384615385	0.2153846153846154	3.211585880446492e-5
0.16923076923076924	0.2153846153846154	0.00010740749340666753
0.18461538461538463	0.2153846153846154	0.00010626767199677346
0.2	0.2153846153846154	0.0002267832999133025
0.2153846153846154	0.2153846153846154	0.00011750045264651543
0.23076923076923078	0.2153846153846154	-3.578886227094453e-6
0.24615384615384617	0.2153846153846154	-5.736736971033669e-5
0.26153846153846155	0.2153846153846154	7.95330013905536e-6
0.27692307692307694	0.2153846153846154	1.5833608342328493e-5
0.2923076923076923	0.2153846153846154	6.034018740430761e-6
0.3076923076923077	0.2153846153846154	5.442904874430996e-6
0.3230769230769231	0.2153846153846154	1.917211218741322e-5
0.3384615384615385	0.2153846153846154	-1.591546312474911e-5
0.35384615384615387	0.2153846153846154	-0.00011590856800198723
0.36923076923076925	0.2153846153846154	-6.027714818113112e-5
0.38461538461538464	0.2153846153846154	-0.0001039470843566582
0.4	0.2153846153846154	3.256667376743794e-5
0.4153846153846154	0.2153846153846154	0.00010769617520144422
0.4307692307692308	0.2153846153846154	0.0001064740681827648
0.4461538461538462	0.2153846153846154	0.00022691611570187226
0.46153846153846156	0.2153846153846154	0.00011762730166197607
0.47692307692307695	0.2153846153846154	-3.4368639102375057e-6
0.49230769230769234	0.2153846153846154	-5.72680261811129e-5
0.5076923076923077	0.2153846153846154	7.731103443935183e-6
0.5230769230769231	0.2153846153846154	1.6066667066423808e-5
0.5384615384615385	0.2153846153846154	8.53555810038501e-6
0.5538461538461539	0.2153846153846154	3.847102358395104e-6
0.5692307692307692	0.2153846153846154	1.740849793829414e-6
0.5846153846153846	0.2153846153846154	-9.589440273073664e-6
0.6000000000000001	0.2153846153846154	-2.9446946571448715e-5
0.6153846153846154	0.2153846153846154	1.831334449631473e-5
0.6307692307692307	0.2153846153846154	9.436210852128053e-5
0.6461538461538462	0.2153846153846154	7.964709582262358e-5
0.6615384615384616	0.2153846153846154	3.2090774100227343e-6
0.676923076923077	0.2153846153846154	-5.865377648120844e-5
0.6923076923076923	0.2153846153846154	-6.825940105709537e-5
0.7076923076923077	0.2153846153846154	-5.9036423163655696e-6
0.7230769230769232	0.2153846153846154	6.0560830348529324e-5
0.7384615384615385	0.2153846153846154	8.378294368993187e-5
0.7538461538461538	0.2153846153846154	6.873713204505065e-5
0.7692307692307693	0.2153846153846154	1.6221701679733603e-5
0.7846153846153847	0.2153846153846154	-2.7498435868156885e-5
0.8	0.2153846153846154	-4.6401371343147175e-5
0.8153846153846154	0.2153846153846154	-4.023305062970714e-5
0.8307692307692308	0.2153846153846154	-1.4195894687897738e-6
0.8461538461538463	0.2153846153846154	5.512403183607533e-5
0.8615384615384616	0.2153846153846154	2.8353851383487278e-6
0.8769230769230769	0.2153846153846154	-0.00013898955609491405
0.8923076923076924	0.2153846153846154	-0.0001600420320495331
0.9076923076923078	0.2153846153846154	-0.00011029363418819371
0.9230769230769231	0.2153846153846154	-5.814833379454043e-5
0.9384615384615385	0.2153846153846154	1.749221411927476e-5
0.9538461538461539	0.2153846153846154	-2.056843622103286e-5
0.9692307692307693	0.2153846153846154	-4.890703446417228e-5
0.9846153846153847	0.2153846153846154	-2.1524664644268353e-5
0.015384615384615385	0.23076923076923078	-6.840967012840202e-7
0.03076923076923077	0.23076923076923078	-3.365003231893948e-6
0.046153846153846156	0.23076923076923078	-1.3966970170828114e-5
0.06153846153846154	0.23076923076923078	-2.0029134589046675e-5
0.07692307692307693	0.23076923076923078	-5.271263583912196e-5
0.09230769230769231	0.23076923076923078	-2.4741743214141447e-5
0.1076923076923077	0.23076923076923078	0.00013653955121946314
0.12307692307692308	0.23076923076923078	-6.826887419906874e-5
0.13846153846153847	0.23076923076923078	-0.0008129732670959414
0.15384615384615385	0.23076923076923078	-0.0010357200709444042
0.16923076923076924	0.23076923076923078	-0.0010399705190436233
0.18461538461538463	0.23076923076923078	-0.0008959308298733947
0.2	0.23076923076923078	-0.000484647086700497
0.2153846153846154	0.23076923076923078	-0.00035850807623478704
0.23076923076923078	0.23076923076923078	-0.00032361425889974014
0.24615384615384617	0.23076923076923078	-0.0002657944827052723
0.26153846153846155	0.23076923076923078	-0.00010779633857082342
0.27692307692307694	0.23076923076923078	-3.5602406660540436e-5
0.2923076923076923	0.23076923076923078	-1.3850705670056765e-5
0.3076923076923077	0.23076923076923078	-1.054593433914584e-5
0.3230769230769231	0.23076923076923078	-4.806524265496299e-5
0.3384615384615385	0.23076923076923078	-2.4812430811430098e-5
0.35384615384615387	0.23076923076923078	0.00013361061179353835
0.36923076923076925	0.23076923076923078	-7.176194932324636e-5
0.38461538461538464	0.23076923076923078	-0.0008147853847188301
0.4	0.23076923076923078	-0.0010361435973727723
0.4153846153846154	0.23076923076923078	-0.0010395498953285304
0.4307692307692308	0.23076923076923078	-0.0008952695267926447
0.4461538461538462	0.23076923076923078	-0.0004842787306343912
0.46153846153846156	0.23076923076923078	-0.0003584499292366922
0.47692307692307695	0.23076923076923078	-0.0003237688876659106
0.49230769230769234	0.23076923076923078	-0.0002659543800619767
0.5076923076923077	0.23076923076923078	-0.00010775187382831955
0.5230769230769231	0.23076923076923078	-3.575684275449426e-5
0.5384615384615385	0.23076923076923078	-1.5208854123966465e-5
0.5538461538461539	0.23076923076923078	-9.471417870189163e-6
0.5692307692307692	0.23076923076923078	-3.615720207755904e-5
0.5846153846153846	0.23076923076923078	-3.48176977292036e-5
0.6000000000000001	0.23076923076923078	3.431008170872908e-5
0.6153846153846154	0.23076923076923078	3.979544945214607e-5
0.6307692307692307	0.23076923076923078	-2.6816134693609084e-7
0.6461538461538462	0.23076923076923078	-2.0332933228947896e-5
0.6615384615384616	0.23076923076923078	-4.665857162875682e-5
0.676923076923077	0.23076923076923078	-7.368404130843808e-5
0.6923076923076923	0.23076923076923078	-0.00010197203864341375
0.7076923076923077	0.23076923076923078	-9.085429900181382e-5
0.7230769230769232	0.23076923076923078	-6.482339537995536e-5
0.7384615384615385	0.23076923076923078	-3.6351121677637406e-5
0.7538461538461538	0.23076923076923078	1.4405461828766823e-6
0.7692307692307693	0.23076923076923078	2.8095626883830685e-6
0.7846153846153847	0.23076923076923078	-1.7607905739320716e-5
0.8	0.23076923076923078	-2.7283512003332438e-5
0.8153846153846154	0.23076923076923078	-4.7007416940501485e-5
0.8307692307692308	0.23076923076923078	-3.535176296905399e-5
0.8461538461538463	0.23076923076923078	2.9197492063195076e-5
0.8615384615384616	0.23076923076923078	3.5400032075922376e-5
0.8769230769230769	0.23076923076923078	1.2331985605196668e-6
0.8923076923076924	0.23076923076923078	3.552193428986981e-5
0.9076923076923078	0.23076923076923078	8.819517172311688e-5
0.9230769230769231	0.23076923076923078	0.0001411337496208354
0.9384615384615385	0.23076923076923078	0.00024288033051634005
0.9538461538461539	0.23076923076923078	0.00022832003696552348
0.9692307692307693	0.23076923076923078	0.0001841635847680527
0.9846153846153847	0.23076923076923078	0.00012806238229599813
0.015384615384615385	0.24615384615384617	6.971262807395035e-7
0.03076923076923077	0.24615384615384617	3.3519736524384653e-6
0.046153846153846156	0.24615384615384617	1.0122690244201037e-5
0.06153846153846154	0.24615384615384617	2.387341451567375e-5
0.07692307692307693	0.24615384615384617	3.0120382779863266e-5
0.09230769230769231	0.24615384615384617	4.733399627340014e-5
0.1076923076923077	0.24615384615384617	0.00011153700994627083
0.12307692307692308	0.24615384615384617	-0.00017980768696666523
0.13846153846153847	0.24615384615384617	-0.0009674971532068744
0.15384615384615385	0.24615384615384617	-0.0012461674929011317
0.16923076923076924	0.24615384615384617	-0.0012597092022566265
0.18461538461538463	0.24615384615384617	-0.0010894439192395088
0.2	0.24615384615384617	-0.0006622470007683315
0.2153846153846154	0.24615384615384617	-0.0004945856721466592
0.23076923076923078	0.24615384615384617	-0.000418035411696173
0.24615384615384617	0.24615384615384617	-0.00032585978490453824
0.26153846153846155	0.24615384615384617	-0.00014473381658984514
0.27692307692307694	0.24615384615384617	-4.358824227690263e-5
0.2923076923076923	0.24615384615384617	1.3209792269919307e-5
0.3076923076923077	0.24615384615384617	4.278759878490325e-5
0.3230769230769231	0.24615384615384617	3.960208237354003e-5
0.3384615384615385	0.24615384615384617	4.679717077068968e-5
0.35384615384615387	0.24615384615384617	0.00010481498127287958
0.36923076923076925	0.24615384615384617	-0.000187706290224508
0.38461538461538464	0.24615384615384617	-0.0009718049421735749
0.4	0.24615384615384617	-0.001247321817562094
0.4153846153846154	0.24615384615384617	-0.0012589516372628767
0.4307692307692308	0.24615384615384617	-0.0010881925543031452
0.4461538461538462	0.24615384615384617	-0.0006617486457309958
0.46153846153846156	0.24615384615384617	-0.000494816463829335
0.47692307692307695	0.24615384615384617	-0.00041870664063965854
0.49230769230769234	0.24615384615384617	-0.00032650099575746864
0.5076923076923077	0.24615384615384617	-0.00014489332214023741
0.5230769230769231	0.24615384615384617	-4.399925633161252e-5
0.5384615384615385	0.24615384615384617	1.1361121903005706e-5
0.5538461538461539	0.24615384615384617	4.51371182369393e-5
0.5692307692307692	0.24615384615384617	5.516467098018724e-5
0.5846153846153846	0.24615384615384617	2.9410983209954657e-5
0.6000000000000001	0.24615384615384617	-2.0173181245614747e-5
0.6153846153846154	0.24615384615384617	-7.505616997854923e-5
0.6307692307692307	0.24615384615384617	-0.00011854692530078777
0.6461538461538462	0.24615384615384617	-0.00011770175093128259
0.6615384615384616	0.24615384615384617	-9.944656619881492e-5
0.676923076923077	0.24615384615384617	-9.107195529152733e-5
0.6923076923076923	0.24615384615384617	-0.00011148066026238707
0.7076923076923077	0.24615384615384617	-0.0001271083667235945
0.7230769230769232	0.24615384615384617	-0.00012912840779853333
0.7384615384615385	0.24615384615384617	-0.00010228399781303285
0.7538461538461538	0.24615384615384617	-3.5260949298626894e-5
0.7692307692307693	0.24615384615384617	5.356347655902383e-6
0.7846153846153847	0.24615384615384617	2.777112763685277e-5
0.8	0.24615384615384617	4.811301142067416e-5
0.8153846153846154	0.24615384615384617	6.0988446901026696e-5
0.8307692307692308	0.24615384615384617	2.3972251530822114e-5
0.8461538461538463	0.24615384615384617	-5.248257106257092e-5
0.8615384615384616	0.24615384615384617	-5.76618583077666e-6
0.8769230769230769	0.24615384615384617	0.00016752012239915374
0.8923076923076924	0.24615384615384617	0.000307221137353337
0.9076923076923078	0.24615384615384617	0.00038093837559791376
0.9230769230769231	0.24615384615384617	0.0003861275684663845
0.9384615384615385	0.24615384615384617	0.0003716051122181623
0.9538461538461539	0.24615384615384617	0.00029383445965717526
0.9692307692307693	0.24615384615384617	0.00021620874513329942
0.9846153846153847	0.24615384615384617	0.00013664039991865043
0.015384615384615385	0.26153846153846155	7.724087029639129e-7
0.03076923076923077	0.26153846153846155	6.6048618478546624e-6
0.046153846153846156	0.26153846153846155	6.34428991270772e-5
0.06153846153846154	0.26153846153846155	0.0001114902757752315
0.07692307692307693	0.26153846153846155	0.0003160732774661993
0.09230769230769231	0.26153846153846155	0.0002865068568782973
0.1076923076923077	0.26153846153846155	-0.00020152359214723985
0.12307692307692308	0.26153846153846155	-0.0004386075018131215
0.13846153846153847	0.26153846153846155	-0.0005551553023223633
0.15384615384615385	0.26153846153846155	-0.0006458586816552358
0.16923076923076924	0.26153846153846155	-0.0005873254113354995
0.18461538461538463	0.26153846153846155	-0.0004639591775529471
0.2	0.26153846153846155	-0.000331625585147877
0.2153846153846154	0.26153846153846155	-0.00029086646004856465
0.23076923076923078	0.26153846153846155	-0.0002795417520981186
0.24615384615384617	0.26153846153846155	-0.00022633524989120832
0.26153846153846155	0.26153846153846155	-0.00010868295214042895
0.27692307692307694	0.26153846153846155	-1.4218589660442043e-5
0.2923076923076923	0.26153846153846155	9.598881093261896e-5
0.3076923076923077	0.26153846153846155	0.00015738274752618892
0.3230769230769231	0.26153846153846155	0.0003325656026237573
0.3384615384615385	0.26153846153846155	0.00028326085027800737
0.35384615384615387	0.26153846153846155	-0.00021555198128614657
0.36923076923076925	0.26153846153846155	-0.0004541836647120416
0.38461538461538464	0.26153846153846155	-0.0005619223105398
0.4	0.26153846153846155	-0.0006469031277900856
0.4153846153846154	0.26153846153846155	-0.0005852112867704623
0.4307692307692308	0.26153846153846155	-0.00046126941233878225
0.4461538461538462	0.26153846153846155	-0.00033114389767801975
0.46153846153846156	0.26153846153846155	-0.0002917977032308953
0.47692307692307695	0.26153846153846155	-0.00028121247849085716
0.49230769230769234	0.26153846153846155	-0.00022792190337293078
0.5076923076923077	0.26153846153846155	-0.00010918710884303555
0.5230769230769231	0.26153846153846155	-1.4573928534214909e-5
0.5384615384615385	0.26153846153846155	9.501931570522475e-5
0.5538461538461539	0.26153846153846155	0.000158997933809312
0.5692307692307692	0.26153846153846155	0.0003395129980362754
0.5846153846153846	0.26153846153846155	0.0002747153543193157
0.6000000000000001	0.26153846153846155	-0.00025124032285163487
0.6153846153846154	0.26153846153846155	-0.0003831827257489635
0.6307692307692307	0.26153846153846155	-0.0002848112741149549
0.6461538461538462	0.26153846153846155	-0.0002361302341651424
0.6615384615384616	0.26153846153846155	-0.0001459741637548423
0.676923076923077	0.26153846153846155	-8.329673020761868e-5
0.6923076923076923	0.26153846153846155	-6.216052744709222e-5
0.7076923076923077	0.26153846153846155	-0.00011336034688772006
0.7230769230769232	0.26153846153846155	-0.0001587772878871804
0.7384615384615385	0.26153846153846155	-0.0001448749290869613
0.7538461538461538	0.26153846153846155	-5.138425419459138e-5
0.7692307692307693	0.26153846153846155	2.0278088622658262e-5
0.7846153846153847	0.26153846153846155	0.00012145342262119473
0.8	0.26153846153846155	0.0001772063485591927
0.8153846153846154	0.26153846153846155	0.0003650257306540508
0.8307692307692308	0.26153846153846155	0.0002688846823148275
0.8461538461538463	0.26153846153846155	-0.00037143408038592656
0.8615384615384616	0.26153846153846155	-0.0002876025651080076
0.8769230769230769	0.26153846153846155	0.00046191207794148744
0.8923076923076924	0.26153846153846155	0.000739423855554371
0.9076923076923078	0.26153846153846155	0.0008367293632767718
0.9230769230769231	0.26153846153846155	0.000745352774856584
0.9384615384615385	0.26153846153846155	0.00035060788109118933
0.9538461538461539	0.26153846153846155	0.00014623373517016098
0.9692307692307693	0.26153846153846155	3.7226327047758665e-5
0.9846153846153847	0.26153846153846155	-1.0679736896252559e-5
0.015384615384615385	0.27692307692307694	1.4779105111753886e-5
0.03076923076923077	0.27692307692307694	-2.215637566257246e-5
0.046153846153846156	0.27692307692307694	-4.5975459126628425e-5
0.06153846153846154	0.27692307692307694	-0.00012895771577568023
0.07692307692307693	0.27692307692307694	-0.0003752741429169614
0.09230769230769231	0.27692307692307694	-0.00022730599142753528
0.1076923076923077	0.27692307692307694	0.00034627189308809295
0.12307692307692308	0.27692307692307694	0.00029385920087226846
0.13846153846153847	0.27692307692307694	-0.0001625897218903229
0.15384615384615385	0.27692307692307694	-0.0001887183693380716
0.16923076923076924	0.27692307692307694	2.6881011457600648e-5
0.18461538461538463	0.27692307692307694	0.00015921380084588782
0.2	0.27692307692307694	0.00010520438603684425
0.2153846153846154	0.27692307692307694	-4.3078742543085474e-5
0.23076923076923078	0.27692307692307694	-0.00016536189885089285
0.24615384615384617	0.27692307692307694	-0.00017368852251610782
0.26153846153846155	0.27692307692307694	-7.721833214720287e-5
0.27692307692307694	0.27692307692307694	-2.8366154884025682e-5
0.2923076923076923	0.27692307692307694	7.917158512887799e-6
0.3076923076923077	0.27692307692307694	-6.147515731843927e-5
0.3230769230769231	0.27692307692307694	-0.0003468869992180056
0.3384615384615385	0.27692307692307694	-0.00022767112053156564
0.35384615384615387	0.27692307692307694	0.0003295679286529876
0.36923076923076925	0.27692307692307694	0.0002741139438387289
0.38461538461538464	0.27692307692307694	-0.00017156859346348298
0.4	0.27692307692307694	-0.00018992818226797072
0.4153846153846154	0.27692307692307694	3.009760989829449e-5
0.4307692307692308	0.27692307692307694	0.000163288668984868
0.4461538461538462	0.27692307692307694	0.00010650114285134679
0.46153846153846156	0.27692307692307694	-4.375700066262982e-5
0.47692307692307695	0.27692307692307694	-0.00016713696666316007
0.49230769230769234	0.27692307692307694	-0.00017550033034356843
0.5076923076923077	0.27692307692307694	-7.783055164123382e-5
0.5230769230769231	0.27692307692307694	-2.8599934983916372e-5
0.5384615384615385	0.27692307692307694	7.2623146821175584e-6
0.5538461538461539	0.27692307692307694	-6.070751770188381e-5
0.5692307692307692	0.27692307692307694	-0.00034240154771901597
0.5846153846153846	0.27692307692307694	-0.0002303978218726276
0.6000000000000001	0.27692307692307694	0.0003067112936317351
0.6153846153846154	0.27692307692307694	0.00026140889631229226
0.6307692307692307	0.27692307692307694	-0.00019343933109535169
0.6461538461538462	0.27692307692307694	-0.00018808786770992247
0.6615384615384616	0.27692307692307694	4.332811118671858e-5
0.676923076923077	0.27692307692307694	0.00017437096129749197
0.6923076923076923	0.27692307692307694	0.0001385552846052187
0.7076923076923077	0.27692307692307694	-2.6335548457160273e-5
0.7230769230769232	0.27692307692307694	-0.00016603553135282148
0.7384615384615385	0.27692307692307694	-0.00018534424003034797
0.7538461538461538	0.27692307692307694	-7.629790167366908e-5
0.7692307692307693	0.27692307692307694	-2.4931836250098606e-5
0.7846153846153847	0.27692307692307694	-3.4957958601116063e-7
0.8	0.27692307692307694	-8.667447571123628e-5
0.8153846153846154	0.27692307692307694	-0.00034874086578815487
0.8307692307692308	0.27692307692307694	-0.000243789483168943
0.8461538461538463	0.27692307692307694	0.00021040426375521157
0.8615384615384616	0.27692307692307694	0.0003898180592863525
0.8769230769230769	0.27692307692307694	0.0005579883909527122
0.8923076923076924	0.27692307692307694	0.0006815143356781698
0.9076923076923078	0.27692307692307694	0.0008108839391305037
0.9230769230769231	0.27692307692307694	0.0007376277786242709
0.9384615384615385	0.27692307692307694	0.00027424685694182747
0.9538461538461539	0.27692307692307694	3.8273227706495055e-5
0.9692307692307693	0.27692307692307694	-6.785048039419306e-5
0.9846153846153847	0.27692307692307694	-8.1578719729439e-5
0.015384615384615385	0.2923076923076923	9.949184583511435e-5
0.03076923076923077	0.2923076923076923	-4.504255205478216e-5
0.046153846153846156	0.2923076923076923	-0.00026775987196299373
0.06153846153846154	0.2923076923076923	-0.0003776007646020236
0.07692307692307693	0.2923076923076923	-0.0026723558792791937
0.09230769230769231	0.2923076923076923	-0.0023781783101079344
0.1076923076923077	0.2923076923076923	0.002631860581743387
0.12307692307692308	0.2923076923076923	0.0025421647607929256
0.13846153846153847	0.2923076923076923	-0.00019427626604922275
0.15384615384615385	0.2923076923076923	3.276206545954813e-5
0.16923076923076924	0.2923076923076923	0.0007310096209928867
0.18461538461538463	0.2923076923076923	0.0009753845787768537
0.2	0.2923076923076923	0.0006509421592509729
0.2153846153846154	0.2923076923076923	0.0001933430909487991
0.23076923076923078	0.2923076923076923	-0.0001475705903406203
0.24615384615384617	0.2923076923076923	-0.0002082706212694852
0.26153846153846155	0.2923076923076923	-2.590987877522874e-5
0.27692307692307694	0.2923076923076923	-5.771903596831712e-5
0.2923076923076923	0.2923076923076923	-0.00019414299976052026
0.3076923076923077	0.2923076923076923	-0.00028397767117674047
0.3230769230769231	0.2923076923076923	-0.0026278710511810684
0.3384615384615385	0.2923076923076923	-0.0023735299913745372
0.35384615384615387	0.2923076923076923	0.0026130488932273456
0.36923076923076925	0.2923076923076923	0.002518308125513887
0.38461538461538464	0.2923076923076923	-0.00020530891086486503
0.4	0.2923076923076923	3.189029630342166e-5
0.4153846153846154	0.2923076923076923	0.0007360598192351395
0.4307692307692308	0.2923076923076923	0.000981643915116982
0.4461538461538462	0.2923076923076923	0.0006538777730239073
0.46153846153846156	0.2923076923076923	0.00019366649665491077
0.47692307692307695	0.2923076923076923	-0.00014879135709880032
0.49230769230769234	0.2923076923076923	-0.00020982519964015867
0.5076923076923077	0.2923076923076923	-2.65061027108778e-5
0.5230769230769231	0.2923076923076923	-5.772884475881098e-5
0.5384615384615385	0.2923076923076923	-0.00019369242525162992
0.5538461538461539	0.2923076923076923	-0.0002837185925406388
0.5692307692307692	0.2923076923076923	-0.002629589430093135
0.5846153846153846	0.2923076923076923	-0.0023721919684778405
0.6000000000000001	0.2923076923076923	0.0026301064553019182
0.6153846153846154	0.2923076923076923	0.0024985783808247593
0.6307692307692307	0.2923076923076923	-0.0003543211987192524
0.6461538461538462	0.2923076923076923	-0.0001581641366163526
0.6615384615384616	0.2923076923076923	0.0005413547505486605
0.676923076923077	0.2923076923076923	0.00080724841524016
0.6923076923076923	0.2923076923076923	0.0005474059100634999
0.7076923076923077	0.2923076923076923	0.00011455805684253679
0.7230769230769232	0.2923076923076923	-0.0002119751126139109
0.7384615384615385	0.2923076923076923	-0.0002724586615852503
0.7538461538461538	0.2923076923076923	-7.414995087787057e-5
0.7692307692307693	0.2923076923076923	-7.397662702159433e-5
0.7846153846153847	0.2923076923076923	-0.0002721531342559885
0.8	0.2923076923076923	-0.0004357215112820554
0.8153846153846154	0.2923076923076923	-0.00273128954555581
0.8307692307692308	0.2923076923076923	-0.0024074703235869716
0.8461538461538463	0.2923076923076923	0.0026919626907325376
0.8615384615384616	0.2923076923076923	0.0027034222789886686
0.8769230769230769	0.2923076923076923	2.83905829371175e-5
0.8923076923076924	0.2923076923076923	-5.255735089262526e-5
0.9076923076923078	0.2923076923076923	0.0003173457709750875
0.9230769230769231	0.2923076923076923	0.00044970903560044974
0.9384615384615385	0.2923076923076923	0.0001054854951673315
0.9538461538461539	0.2923076923076923	-6.453024606983798e-5
0.9692307692307693	0.2923076923076923	-0.00013031580177960602
0.9846153846153847	0.2923076923076923	-0.00011277770680532932
0.015384615384615385	0.3076923076923077	0.0001817636714659158
0.03076923076923077	0.3076923076923077	-0.00023621296524624805
0.046153846153846156	0.3076923076923077	-0.0007578652420566513
0.06153846153846154	0.3076923076923077	0.0014032258786216686
0.07692307692307693	0.3076923076923077	0.0033685379206828364
0.09230769230769231	0.3076923076923077	0.0016819962687042915
0.1076923076923077	0.3076923076923077	-0.0012970284429705554
0.12307692307692308	0.3076923076923077	-0.0038769968995657567
0.13846153846153847	0.3076923076923077	-0.0031838251214629165
0.15384615384615385	0.3076923076923077	-0.00021134967667128422
0.16923076923076924	0.3076923076923077	0.001898222372502474
0.18461538461538463	0.3076923076923077	0.0023695842782426118
0.2	0.3076923076923077	0.0013307075896579752
0.2153846153846154	0.3076923076923077	0.00031395054584451516
0.23076923076923078	0.3076923076923077	-0.0003259438938890371
0.24615384615384617	0.3076923076923077	-0.0004018644551441089
0.26153846153846155	0.3076923076923077	-4.003550948054799e-5
0.27692307692307694	0.3076923076923077	-0.0002620610942181325
0.2923076923076923	0.3076923076923077	-0.0006489261577023222
0.3076923076923077	0.3076923076923077	0.0015414448162606523
0.3230769230769231	0.3076923076923077	0.003434788856817445
0.3384615384615385	0.3076923076923077	0.0016902517127595797
0.35384615384615387	0.3076923076923077	-0.001321870085572839
0.36923076923076925	0.3076923076923077	-0.003908341019835534
0.38461538461538464	0.3076923076923077	-0.003197087410847031
0.4	0.3076923076923077	-0.00021048347992238154
0.4153846153846154	0.3076923076923077	0.0019069802308320108
0.4307692307692308	0.3076923076923077	0.002379722174434145
0.4461538461538462	0.3076923076923077	0.001336209992833752
0.46153846153846156	0.3076923076923077	0.0003158470267185288
0.47692307692307695	0.3076923076923077	-0.00032619117262041745
0.49230769230769234	0.3076923076923077	-0.0004028244222810081
0.5076923076923077	0.3076923076923077	-4.032812258856332e-5
0.5230769230769231	0.3076923076923077	-0.00026180522387406554
0.5384615384615385	0.3076923076923077	-0.000648150396020533
0.5538461538461539	0.3076923076923077	0.0015415491852527493
0.5692307692307692	0.3076923076923077	0.0034323366707739917
0.5846153846153846	0.3076923076923077	0.0016934952051615168
0.6000000000000001	0.3076923076923077	-0.0012988263463868193
0.6153846153846154	0.3076923076923077	-0.003929035091211767
0.6307692307692307	0.3076923076923077	-0.0033565166596574245
0.6461538461538462	0.3076923076923077	-0.000423859182252255
0.6615384615384616	0.3076923076923077	0.001682721556676618
0.676923076923077	0.3076923076923077	0.002175576983343468
0.6923076923076923	0.3076923076923077	0.0011996367054538186
0.7076923076923077	0.3076923076923077	0.00021951180026544837
0.7230769230769232	0.3076923076923077	-0.0003919722717116612
0.7384615384615385	0.3076923076923077	-0.0004863733001704164
0.7538461538461538	0.3076923076923077	-0.00013459529040926797
0.7692307692307693	0.3076923076923077	-0.00018540026388071273
0.7846153846153847	0.3076923076923077	-0.0004145494820945297
0.8	0.3076923076923077	0.00151124644743458
0.8153846153846154	0.3076923076923077	0.003434447595931281
0.8307692307692308	0.3076923076923077	0.0018209081211416742
0.8461538461538463	0.3076923076923077	-0.0014682848992181145
0.8615384615384616	0.3076923076923077	-0.0040262616599926766
0.8769230769230769	0.3076923076923077	-0.003765609495268003
0.8923076923076924	0.3076923076923077	-0.0019077986011285962
0.9076923076923078	0.3076923076923077	-0.000608971047905694
0.9230769230769231	0.3076923076923077	-3.194141033260719e-5
0.9384615384615385	0.3076923076923077	-0.00010247671098113417
0.9538461538461539	0.3076923076923077	-0.00013655695055159558
0.9692307692307693	0.3076923076923077	-0.00014109781902708353
0.9846153846153847	0.3076923076923077	-0.00010420935089029168
0.015384615384615385	0.3230769230769231	0.0006173086464572221
0.03076923076923077	0.3230769230769231	-0.00057017489715705
0.046153846153846156	0.3230769230769231	-0.004086158539627143
0.06153846153846154	0.3230769230769231	0.003224387070474411
0.07692307692307693	0.3230769230769231	0.023988193634857276
0.09230769230769231	0.3230769230769231	0.017961562127385516
0.1076923076923077	0.3230769230769231	-0.016939186148935186
0.12307692307692308	0.3230769230769231	-0.02488351122079353
0.13846153846153847	0.3230769230769231	-0.008447060596469286
0.15384615384615385	0.3230769230769231	0.0004130590239118665
0.16923076923076924	0.3230769230769231	0.004712856811670613
0.18461538461538463	0.3230769230769231	0.005283234116258091
0.2	0.3230769230769231	0.001989224383710379
0.2153846153846154	0.3230769230769231	5.8566405076908283e-5
0.23076923076923078	0.3230769230769231	-0.0009842420376140835
0.24615384615384617	0.3230769230769231	-0.0009491587576355024
0.26153846153846155	0.3230769230769231	0.0002500894064506536
0.27692307692307694	0.3230769230769231	-0.0005811676574859786
0.2923076923076923	0.3230769230769231	-0.0038870790603837053
0.3076923076923077	0.3230769230769231	0.0034577605298118023
0.3230769230769231	0.3230769230769231	0.024077208349203117
0.3384615384615385	0.3230769230769231	0.01796349647094075
0.35384615384615387	0.3230769230769231	-0.01698215952413262
0.36923076923076925	0.3230769230769231	-0.02493243430412602
0.38461538461538464	0.3230769230769231	-0.00846143817179908
0.4	0.3230769230769231	0.00041906102498832557
0.4153846153846154	0.3230769230769231	0.004728995184791301
0.4307692307692308	0.3230769230769231	0.005300427334163979
0.4461538461538462	0.3230769230769231	0.001997903452519802
0.46153846153846156	0.3230769230769231	6.221324536724521e-5
0.47692307692307695	0.3230769230769231	-0.0009833173516940036
0.49230769230769234	0.3230769230769231	-0.0009492746081485024
0.5076923076923077	0.3230769230769231	0.0002501349507264557
0.5230769230769231	0.3230769230769231	-0.000580701839913597
0.5384615384615385	0.3230769230769231	-0.0038862189378404866
0.5538461538461539	0.3230769230769231	0.0034581632411668788
0.5692307692307692	0.3230769230769231	0.0240762740051839
0.5846153846153846	0.3230769230769231	0.0179650447471458
0.6000000000000001	0.3230769230769231	-0.01697602641641474
0.6153846153846154	0.3230769230769231	-0.024945530201243384
0.6307692307692307	0.3230769230769231	-0.008511108118113791
0.6461538461538462	0.3230769230769231	0.00034426555892078076
0.6615384615384616	0.3230769230769231	0.004647528619359108
0.676923076923077	0.3230769230769231	0.005222416200295769
0.6923076923076923	0.3230769230769231	0.0019264269500306034
0.7076923076923077	0.3230769230769231	2.6199532364840085e-5
0.7230769230769232	0.3230769230769231	-0.0009570604316793122
0.7384615384615385	0.3230769230769231	-0.0010144749343270216
0.7538461538461538	0.3230769230769231	-5.318632388637703e-5
0.7692307692307693	0.3230769230769231	-0.000379208333175757
0.7846153846153847	0.3230769230769231	-0.0025478756406362353
0.8	0.3230769230769231	0.0036248245242233835
0.8153846153846154	0.3230769230769231	0.024304598438202044
0.8307692307692308	0.3230769230769231	0.018892613188937864
0.8461538461538463	0.3230769230769231	-0.018089528191745374
0.8615384615384616	0.3230769230769231	-0.025304353967464603
0.8769230769230769	0.3230769230769231	-0.009827086810855581
0.8923076923076924	0.3230769230769231	-0.003874375018415785
0.9076923076923078	0.3230769230769231	-0.0014838084591043811
0.9230769230769231	0.3230769230769231	-0.0005363454260117727
0.9384615384615385	0.3230769230769231	-0.0002118870233856893
0.9538461538461539	0.3230769230769231	-0.00010311607130635338
0.9692307692307693	0.3230769230769231	-5.830221806486304e-5
0.9846153846153847	0.3230769230769231	-2.7954922906776386e-5
0.015384615384615385	0.3384615384615385	0.0006930743962159507
0.03076923076923077	0.3384615384615385	-0.0007402081455161228
0.046153846153846156	0.3384615384615385	-0.004485748464331205
0.06153846153846154	0.3384615384615385	0.005347519933483937
0.07692307692307693	0.3384615384615385	0.031024055712175466
0.09230769230769231	0.3384615384615385	0.022741013046204787
0.1076923076923077	0.3384615384615385	-0.021579546486026287
0.12307692307692308	0.3384615384615385	-0.03231258066486804
0.13846153846153847	0.3384615384615385	-0.011893264175255921
0.15384615384615385	0.3384615384615385	-0.00016150955060594522
0.16923076923076924	0.3384615384615385	0.0055074119657420005
0.18461538461538463	0.3384615384615385	0.00631177122314073
0.2	0.3384615384615385	0.002404264480900267
0.2153846153846154	0.3384615384615385	3.520778541854684e-5
0.23076923076923078	0.3384615384615385	-0.0012161134346718014
0.24615384615384617	0.3384615384615385	-0.0011562994748975598
0.26153846153846155	0.3384615384615385	0.00022855523703994642
0.27692307692307694	0.3384615384615385	-0.000767784195157396
0.2923076923076923	0.3384615384615385	-0.004260243000200683
0.3076923076923077	0.3384615384615385	0.005615207970124789
0.3230769230769231	0.3384615384615385	0.031127690890315862
0.3384615384615385	0.3384615384615385	0.02274358869700636
0.35384615384615387	0.3384615384615385	-0.021628474019129044
0.36923076923076925	0.3384615384615385	-0.032368442342093524
0.38461538461538464	0.3384615384615385	-0.011910940675663497
0.4	0.3384615384615385	-0.00015647811156841536
0.4153846153846154	0.3384615384615385	0.005523662492634069
0.4307692307692308	0.3384615384615385	0.006329238868363835
0.4461538461538462	0.3384615384615385	0.0024125316005747955
0.46153846153846156	0.3384615384615385	3.818821678521514e-5
0.47692307692307695	0.3384615384615385	-0.0012158211102113782
0.49230769230769234	0.3384615384615385	-0.0011568958481824902
0.5076923076923077	0.3384615384615385	0.00022826618496778946
0.5230769230769231	0.3384615384615385	-0.0007674963372549987
0.5384615384615385	0.3384615384615385	-0.004259454882783992
0.5538461538461539	0.3384615384615385	0.005615780585882086
0.5692307692307692	0.3384615384615385	0.031127165824898204
0.5846153846153846	0.3384615384615385	0.022744050657901835
0.6000000000000001	0.3384615384615385	-0.021624657712341584
0.6153846153846154	0.3384615384615385	-0.032365815026400305
0.6307692307692307	0.3384615384615385	-0.011904138281238945
0.6461538461538462	0.3384615384615385	-0.00015298619407378523
0.6615384615384616	0.3384615384615385	0.005525911163941051
0.676923076923077	0.3384615384615385	0.006325332250847664
0.6923076923076923	0.3384615384615385	0.002392792356167452
0.7076923076923077	0.3384615384615385	5.1256805002077224e-5
0.7230769230769232	0.3384615384615385	-0.0011364908747043257
0.7384615384615385	0.3384615384615385	-0.00124977650323289
0.7538461538461538	0.3384615384615385	-0.00020928836357777882
0.7692307692307693	0.3384615384615385	-0.00025519273024400573
0.7846153846153847	0.3384615384615385	-0.002205216732253218
0.8	0.3384615384615385	0.0020486813911379715
0.8153846153846154	0.3384615384615385	0.0189671750509535
0.8307692307692308	0.3384615384615385	0.015235140995390969
0.8461538461538463	0.3384615384615385	-0.014605907007907827
0.8615384615384616	0.3384615384615385	-0.019402359125935985
0.8769230769230769	0.3384615384615385	-0.006314508434746092
0.8923076923076924	0.3384615384615385	-0.0022293058750467304
0.9076923076923078	0.3384615384615385	-0.0008660420165564355
0.9230769230769231	0.3384615384615385	-0.000368244483696572
0.9384615384615385	0.3384615384615385	-0.00013984799011148997
0.9538461538461539	0.3384615384615385	-3.99561980912587e-5
0.9692307692307693	0.3384615384615385	4.721836112770998e-6
0.9846153846153847	0.3384615384615385	1.6453772460063958e-5
0.015384615384615385	0.35384615384615387	0.0007306256686186276
0.03076923076923077	0.35384615384615387	-0.0007625550320962829
0.046153846153846156	0.35384615384615387	-0.004708914480227416
0.06153846153846154	0.35384615384615387	0.005382618041055162
0.07692307692307693	0.35384615384615387	0.031645264525445
0.09230769230769231	0.35384615384615387	0.023183749122573573
0.1076923076923077	0.35384615384615387	-0.021849211603170833
0.12307692307692308	0.35384615384615387	-0.0329357802040606
0.13846153846153847	0.35384615384615387	-0.012411204996803768
0.15384615384615385	0.35384615384615387	-0.0004325441245450972
0.16923076923076924	0.35384615384615387	0.005417029610494569
0.18461538461538463	0.35384615384615387	0.006302674561394534
0.2	0.35384615384615387	0.002400729588383129
0.2153846153846154	0.35384615384615387	1.3988747420533124e-5
0.23076923076923078	0.35384615384615387	-0.0012548015422572095
0.24615384615384617	0.35384615384615387	-0.001184162474985969
0.26153846153846155	0.35384615384615387	0.0002460508983993833
0.27692307692307694	0.35384615384615387	-0.0008004456733475381
0.2923076923076923	0.35384615384615387	-0.00448557675942879
0.3076923076923077	0.35384615384615387	0.0056513634165298
0.3230769230769231	0.35384615384615387	0.03174966189600261
0.3384615384615385	0.35384615384615387	0.02318654479697132
0.35384615384615387	0.35384615384615387	-0.021897526748653067
0.36923076923076925	0.35384615384615387	-0.0329925642108122
0.38461538461538464	0.35384615384615387	-0.01243305275564485
0.4	0.35384615384615387	-0.00043334396668440634
0.4153846153846154	0.35384615384615387	0.005427044372402752
0.4307692307692308	0.35384615384615387	0.00631448438953568
0.4461538461538462	0.35384615384615387	0.0024045642274909116
0.46153846153846156	0.35384615384615387	1.3597494270779183e-5
0.47692307692307695	0.35384615384615387	-0.0012570636965912481
0.49230769230769234	0.35384615384615387	-0.001186558098174884
0.5076923076923077	0.35384615384615387	0.00024474378599350624
0.5230769230769231	0.35384615384615387	-0.0008006729998788912
0.5384615384615385	0.35384615384615387	-0.004485152968111837
0.5538461538461539	0.35384615384615387	0.005651980034058007
0.5692307692307692	0.35384615384615387	0.031750172513874284
0.5846153846153846	0.35384615384615387	0.023186264235154234
0.6000000000000001	0.35384615384615387	-0.021900703911620134
0.6153846153846154	0.35384615384615387	-0.032988797757944326
0.6307692307692307	0.35384615384615387	-0.012404130897131722
0.6461538461538462	0.35384615384615387	-0.00039547032868186583
0.6615384615384616	0.35384615384615387	0.005468969982029015
0.676923076923077	0.35384615384615387	0.006345409285384179
0.6923076923076923	0.35384615384615387	0.002403490412948933
0.7076923076923077	0.35384615384615387	5.786320033980845e-5
0.7230769230769232	0.35384615384615387	-0.001078880190568089
0.7384615384615385	0.35384615384615387	-0.0013273486619833322
0.7538461538461538	0.35384615384615387	-0.0008038195228921621
0.7692307692307693	0.35384615384615387	0.0002481208820864239
0.7846153846153847	0.35384615384615387	0.0027508725899742332
0.8	0.35384615384615387	-0.0013747047391269459
0.8153846153846154	0.35384615384615387	-0.018019054013679096
0.8307692307692308	0.35384615384615387	-0.014612650643181804
0.8461538461538463	0.35384615384615387	0.013705298371987877
0.8615384615384616	0.35384615384615387	0.018487512987703385
0.8769230769230769	0.35384615384615387	0.006250218400381764
0.8923076923076924	0.35384615384615387	0.0021872022970592393
0.9076923076923078	0.35384615384615387	0.0006666910791497849
0.9230769230769231	0.35384615384615387	0.00011875782542125624
0.9384615384615385	0.35384615384615387	2.6457639859563697e-5
0.9538461538461539	0.35384615384615387	4.417932807204095e-5
0.9692307692307693	0.35384615384615387	6.645388327914803e-5
0.9846153846153847	0.35384615384615387	5.481007176627153e-5
0.015384615384615385	0.36923076923076925	0.0006778179225463557
0.03076923076923077	0.36923076923076925	-0.0006458885590687004
0.046153846153846156	0.36923076923076925	-0.0044451391059421134
0.06153846153846154	0.36923076923076925	0.0037714355451143695
0.07692307692307693	0.36923076923076925	0.026340072975076893
0.09230769230769231	0.36923076923076925	0.01954736827091641
0.1076923076923077	0.36923076923076925	-0.01841330419027534
0.12307692307692308	0.36923076923076925	-0.027518158896505104
0.13846153846153847	0.36923076923076925	-0.010142636197175143
0.15384615384615385	0.36923076923076925	-0.0003338962750869369
0.16923076923076924	0.36923076923076925	0.004541743409578408
0.18461538461538463	0.36923076923076925	0.005332335193751284
0.2	0.36923076923076925	0.0019977104735541015
0.2153846153846154	0.36923076923076925	-9.460932125419832e-6
0.23076923076923078	0.36923076923076925	-0.0011033862179397132
0.24615384615384617	0.36923076923076925	-0.0010420669923366062
0.26153846153846155	0.36923076923076925	0.0002528138949620747
0.27692307692307694	0.36923076923076925	-0.0006819152471323778
0.2923076923076923	0.36923076923076925	-0.004248386050149671
0.3076923076923077	0.36923076923076925	0.004010756289967689
0.3230769230769231	0.36923076923076925	0.0264324366373641
0.3384615384615385	0.36923076923076925	0.019549843500699982
0.35384615384615387	0.36923076923076925	-0.018456624327171305
0.36923076923076925	0.36923076923076925	-0.027572245762386333
0.38461538461538464	0.36923076923076925	-0.010171116476491335
0.4	0.36923076923076925	-0.00034664367899913225
0.4153846153846154	0.36923076923076925	0.004538192327105613
0.4307692307692308	0.36923076923076925	0.005331907842865164
0.4461538461538462	0.36923076923076925	0.001993255033321261
0.46153846153846156	0.36923076923076925	-1.5687162862910343e-5
0.47692307692307695	0.36923076923076925	-0.0011100459163973944
0.49230769230769234	0.36923076923076925	-0.0010475894780671968
0.5076923076923077	0.36923076923076925	0.000249996402696932
0.5230769230769231	0.36923076923076925	-0.0006827301345053087
0.5384615384615385	0.36923076923076925	-0.00424811055681627
0.5538461538461539	0.36923076923076925	0.004011473471613726
0.5692307692307692	0.36923076923076925	0.026433180541722782
0.5846153846153846	0.36923076923076925	0.01954943826079702
0.6000000000000001	0.36923076923076925	-0.018460571487718645
0.6153846153846154	0.36923076923076925	-0.02756948827299496
0.6307692307692307	0.36923076923076925	-0.010144875645733471
0.6461538461538462	0.36923076923076925	-0.00031049263062269224
0.6615384615384616	0.36923076923076925	0.004579777173290152
0.676923076923077	0.36923076923076925	0.0053635918615285525
0.6923076923076923	0.36923076923076925	0.001994978075537129
0.7076923076923077	0.36923076923076925	3.266703960913375e-5
0.7230769230769232	0.36923076923076925	-0.000927134385094661
0.7384615384615385	0.36923076923076925	-0.001194508390410345
0.7538461538461538	0.36923076923076925	-0.0008175912297739631
0.7692307692307693	0.36923076923076925	0.00040979390982764257
0.7846153846153847	0.36923076923076925	0.00308920009572417
0.8	0.36923076923076925	-0.003525409777407383
0.8153846153846154	0.36923076923076925	-0.025027083060697695
0.8307692307692308	0.36923076923076925	-0.01934303526376354
0.8461538461538463	0.36923076923076925	0.01848348804407907
0.8615384615384616	0.36923076923076925	0.026328144197121206
0.8769230769230769	0.36923076923076925	0.010690167079038337
0.8923076923076924	0.36923076923076925	0.0041107059112799734
0.9076923076923078	0.36923076923076925	0.0012763465382029113
0.9230769230769231	0.36923076923076925	0.0001996273939000838
0.9384615384615385	0.36923076923076925	4.850329118845286e-5
0.9538461538461539	0.36923076923076925	8.952388237271811e-5
0.9692307692307693	0.36923076923076925	0.00012786619229751458
0.9846153846153847	0.36923076923076925	0.00010209452645788609
0.015384615384615385	0.38461538461538464	0.0003123691928270044
0.03076923076923077	0.38461538461538464	-0.00036784340859124344
0.046153846153846156	0.38461538461538464	-0.001672355569991491
0.06153846153846154	0.38461538461538464	0.002333023629862768
0.07692307692307693	0.38461538461538464	0.009745661307932892
0.09230769230769231	0.38461538461538464	0.0064283929253916286
0.1076923076923077	0.38461538461538464	-0.006181249877447173
0.12307692307692308	0.38461538461538464	-0.010928950339614702
0.13846153846153847	0.38461538461538464	-0.0060666893341264315
0.15384615384615385	0.38461538461538464	-0.0010615529020275908
0.16923076923076924	0.38461538461538464	0.0020026724793463057
0.18461538461538463	0.38461538461538464	0.002738379700669681
0.2	0.38461538461538464	0.0013829579539443317
0.2153846153846154	0.38461538461538464	0.00016956317820031734
0.23076923076923078	0.38461538461538464	-0.000577682616187721
0.24615384615384617	0.38461538461538464	-0.0006040003825309257
0.26153846153846155	0.38461538461538464	1.7443109888675417e-6
0.27692307692307694	0.38461538461538464	-0.00041908576992341146
0.2923076923076923	0.38461538461538464	-0.0015522127534581252
0.3076923076923077	0.38461538461538464	0.0024922068866736384
0.3230769230769231	0.38461538461538464	0.009818873019956698
0.3384615384615385	0.38461538461538464	0.006436405052806383
0.35384615384615387	0.38461538461538464	-0.006207579063874783
0.36923076923076925	0.38461538461538464	-0.01096968880059947
0.38461538461538464	0.38461538461538464	-0.0061082780160070915
0.4	0.38461538461538464	-0.0010960609069984328
0.4153846153846154	0.38461538461538464	0.0019752785251336102
0.4307692307692308	0.38461538461538464	0.0027165173744780275
0.4461538461538462	0.38461538461538464	0.0013678468335307397
0.46153846153846156	0.38461538461538464	0.0001560563450925644
0.47692307692307695	0.38461538461538464	-0.0005904161722161092
0.49230769230769234	0.38461538461538464	-0.0006143231445413394
0.5076923076923077	0.38461538461538464	-2.3822169963403764e-6
0.5230769230769231	0.38461538461538464	-0.00042007703838606953
0.5384615384615385	0.38461538461538464	-0.0015516791292354657
0.5538461538461539	0.38461538461538464	0.002493197334516624
0.5692307692307692	0.38461538461538464	0.009819538500942143
0.5846153846153846	0.38461538461538464	0.006436780334365779
0.6000000000000001	0.38461538461538464	-0.006206479103426312
0.6153846153846154	0.38461538461538464	-0.01096865527695326
0.6307692307692307	0.38461538461538464	-0.006112149207256217
0.6461538461538462	0.38461538461538464	-0.0010981601464373223
0.6615384615384616	0.38461538461538464	0.0019767868460432002
0.676923076923077	0.38461538461538464	0.002713950277720198
0.6923076923076923	0.38461538461538464	0.0013572442536947183
0.7076923076923077	0.38461538461538464	0.00018204253328706673
0.7230769230769232	0.38461538461538464	-0.0004854059581794984
0.7384615384615385	0.38461538461538464	-0.0007235492439595856
0.7538461538461538	0.38461538461538464	-0.0005726601973009971
0.7692307692307693	0.38461538461538464	0.00022861660959395028
0.7846153846153847	0.38461538461538464	0.0014754528070356782
0.8	0.38461538461538464	-0.0020351422589955557
0.8153846153846154	0.38461538461538464	-0.009191880525277325
0.8307692307692308	0.38461538461538464	-0.0061869427325902965
0.8461538461538463	0.38461538461538464	0.006174794763712038
0.8615384615384616	0.38461538461538464	0.010582658570405343
0.8769230769230769	0.38461538461538464	0.006121100134898216
0.8923076923076924	0.38461538461538464	0.0023386080583472375
0.9076923076923078	0.38461538461538464	0.00017786209600963268
0.9230769230769231	0.38461538461538464	-0.0005955977516844502
0.9384615384615385	0.38461538461538464	-0.00015583385624655483
0.9538461538461539	0.38461538461538464	0.00010330861306486682
0.9692307692307693	0.38461538461538464	0.0002191543722123057
0.9846153846153847	0.38461538461538464	0.00019146373689976577
0.015384615384615385	0.4	0.0002302375856244744
0.03076923076923077	0.4	-0.00017476336986023538
0.046153846153846156	0.4	-0.0011787423457809759
0.06153846153846154	0.4	0.0005180742859096987
0.07692307692307693	0.4	0.0035874306892423814
0.09230769230769231	0.4	0.002308066988006476
0.1076923076923077	0.4	-0.0020949336891815267
0.12307692307692308	0.4	-0.004233499034271369
0.13846153846153847	0.4	-0.002759617066489695
0.15384615384615385	0.4	-0.0004742976470447043
0.16923076923076924	0.4	0.0011714579849426035
0.18461538461538463	0.4	0.0016148914514146726
0.2	0.4	0.0008412889982671127
0.2153846153846154	0.4	9.754884208395142e-5
0.23076923076923078	0.4	-0.00039812404546321183
0.24615384615384617	0.4	-0.00042321323557089393
0.26153846153846155	0.4	1.6388116016832998e-5
0.27692307692307694	0.4	-0.00020482077552289144
0.2923076923076923	0.4	-0.0010837286804197795
0.3076923076923077	0.4	0.0006412683902415785
0.3230769230769231	0.4	0.0036428586232799677
0.3384615384615385	0.4	0.0023128978747409194
0.35384615384615387	0.4	-0.0021170095742367935
0.36923076923076925	0.4	-0.004267253753831738
0.38461538461538464	0.4	-0.0027961559051306265
0.4	0.4	-0.0005045104833126327
0.4153846153846154	0.4	0.0011478927307199637
0.4307692307692308	0.4	0.001596463721153309
0.4461538461538462	0.4	0.0008300766503294912
0.46153846153846156	0.4	8.699995101692516e-5
0.47692307692307695	0.4	-0.0004091655285009695
0.49230769230769234	0.4	-0.00043271826636839453
0.5076923076923077	0.4	1.2935596953786884e-5
0.5230769230769231	0.4	-0.0002054559880984801
0.5384615384615385	0.4	-0.0010832055610212115
0.5538461538461539	0.4	0.0006419771899810102
0.5692307692307692	0.4	0.00364289372688736
0.5846153846153846	0.4	0.0023125216128742146
0.6000000000000001	0.4	-0.0021169867429087033
0.6153846153846154	0.4	-0.004270021283645145
0.6307692307692307	0.4	-0.0028103040738969133
0.6461538461538462	0.4	-0.0005201839079096788
0.6615384615384616	0.4	0.0011346598806110425
0.676923076923077	0.4	0.0015812579506255947
0.6923076923076923	0.4	0.0008115605020135852
0.7076923076923077	0.4	9.721917180303231e-5
0.7230769230769232	0.4	-0.000329920869597652
0.7384615384615385	0.4	-0.0004985605625943262
0.7538461538461538	0.4	-0.0004218499254710787
0.7692307692307693	0.4	0.000158146918406786
0.7846153846153847	0.4	0.0012899309446169815
0.8	0.4	-0.0002279373775363651
0.8153846153846154	0.4	-0.0032809941566121744
0.8307692307692308	0.4	-0.0021502900128187842
0.8461538461538463	0.4	0.0020463261775919292
0.8615384615384616	0.4	0.003932946190527789
0.8769230769230769	0.4	0.0022714397033605825
0.8923076923076924	0.4	0.00034323696275976483
0.9076923076923078	0.4	-0.0009094355892685276
0.9230769230769231	0.4	-0.001205573768842325
0.9384615384615385	0.4	-0.00041277317534704424
0.9538461538461539	0.4	2.7166456129045837e-5
0.9692307692307693	0.4	0.00022075534879512112
0.9846153846153847	0.4	0.0002113824511369226
0.015384615384615385	0.4153846153846154	7.407984780269866e-5
0.03076923076923077	0.4153846153846154	-9.196998242163753e-5
0.046153846153846156	0.4153846153846154	-0.00035520367966749856
0.06153846153846154	0.4153846153846154	0.0003613062198289994
0.07692307692307693	0.4153846153846154	0.0014841951629625686
0.09230769230769231	0.4153846153846154	0.0010176530144155311
0.1076923076923077	0.4153846153846154	-0.0005568486169052941
0.12307692307692308	0.4153846153846154	-0.0014342908256908188
0.13846153846153847	0.4153846153846154	-0.0008899814193176677
0.15384615384615385	0.4153846153846154	0.00012652222659446404
0.16923076923076924	0.4153846153846154	0.0009219039318320229
0.18461538461538463	0.4153846153846154	0.0010877773975571715
0.2	0.4153846153846154	0.00048486828053938963
0.2153846153846154	0.4153846153846154	-7.4222277545308105e-6
0.23076923076923078	0.4153846153846154	-0.000314366175160813
0.24615384615384617	0.4153846153846154	-0.0003323336332889123
0.26153846153846155	0.4153846153846154	-6.901922125865006e-5
0.27692307692307694	0.4153846153846154	-9.371815319609521e-5
0.2923076923076923	0.4153846153846154	-0.00026929218292638673
0.3076923076923077	0.4153846153846154	0.00046359413144579013
0.3230769230769231	0.4153846153846154	0.0015268103284779284
0.3384615384615385	0.4153846153846154	0.001017752517411379
0.35384615384615387	0.4153846153846154	-0.0005827047476836407
0.36923076923076925	0.4153846153846154	-0.001462762129062138
0.38461538461538464	0.4153846153846154	-0.0009044913925625517
0.4	0.4153846153846154	0.00012637212296704806
0.4153846153846154	0.4153846153846154	0.000929766584676279
0.4307692307692308	0.4153846153846154	0.0010967955538564544
0.4461538461538462	0.4153846153846154	0.0004935141647153605
0.46153846153846156	0.4153846153846154	-4.449593755017994e-6
0.47692307692307695	0.4153846153846154	-0.00031634118191900014
0.49230769230769234	0.4153846153846154	-0.0003361335448677424
0.5076923076923077	0.4153846153846154	-6.964045601295115e-5
0.5230769230769231	0.4153846153846154	-9.34162652317245e-5
0.5384615384615385	0.4153846153846154	-0.00026914362149698935
0.5538461538461539	0.4153846153846154	0.00046354395477617947
0.5692307692307692	0.4153846153846154	0.0015254355374760278
0.5846153846153846	0.4153846153846154	0.0010152970668763756
0.6000000000000001	0.4153846153846154	-0.000587484956947177
0.6153846153846154	0.4153846153846154	-0.0014676558003313249
0.6307692307692307	0.4153846153846154	-0.0009122602107726991
0.6461538461538462	0.4153846153846154	0.00011967039408837753
0.6615384615384616	0.4153846153846154	0.00092385843469632
0.676923076923077	0.4153846153846154	0.0010879409431688207
0.6923076923076923	0.4153846153846154	0.0004840750057101001
0.7076923076923077	0.4153846153846154	-1.2511047117574512e-6
0.7230769230769232	0.4153846153846154	-0.00028987426206665356
0.7384615384615385	0.4153846153846154	-0.00037586034399581284
0.7538461538461538	0.4153846153846154	-0.00021805886080246227
0.7692307692307693	0.4153846153846154	9.215704448060525e-5
0.7846153846153847	0.4153846153846154	0.0004248555933586453
0.8	0.4153846153846154	-0.00021474987635788982
0.8153846153846154	0.4153846153846154	-0.0013165088186026692
0.8307692307692308	0.4153846153846154	-0.0009421894474510302
0.8461538461538463	0.4153846153846154	0.0004542047735845691
0.8615384615384616	0.4153846153846154	0.0010577113153911945
0.8769230769230769	0.4153846153846154	8.694839681518554e-5
0.8923076923076924	0.4153846153846154	-0.0009291914498415956
0.9076923076923078	0.4153846153846154	-0.0015547947754425491
0.9230769230769231	0.4153846153846154	-0.001506015687510645
0.9384615384615385	0.4153846153846154	-0.0005500751302203028
0.9538461538461539	0.4153846153846154	-3.584855978871644e-5
0.9692307692307693	0.4153846153846154	0.0001920945179102522
0.9846153846153847	0.4153846153846154	0.000200087121060852
0.015384615384615385	0.4307692307692308	4.396732529420985e-5
0.03076923076923077	0.4307692307692308	-2.607719067527095e-5
0.046153846153846156	0.4307692307692308	-0.00015783513028455481
0.06153846153846154	0.4307692307692308	0.00015173259012305393
0.07692307692307693	0.4307692307692308	0.0006816125970469386
0.09230769230769231	0.4307692307692308	0.0005464203922819492
0.1076923076923077	0.4307692307692308	-1.4324714532450676e-5
0.12307692307692308	0.4307692307692308	-0.00035533597963702983
0.13846153846153847	0.4307692307692308	-0.00011800136230714133
0.15384615384615385	0.4307692307692308	0.00032300269028569126
0.16923076923076924	0.4307692307692308	0.0006779720302309333
0.18461538461538463	0.4307692307692308	0.0007055598384396851
0.2	0.4307692307692308	0.00025189123532548644
0.2153846153846154	0.4307692307692308	-6.367757724296361e-5
0.23076923076923078	0.4307692307692308	-0.00025207374406596673
0.24615384615384617	0.4307692307692308	-0.00025522485109465045
0.26153846153846155	0.4307692307692308	-5.13319557506412e-5
0.27692307692307694	0.4307692307692308	-1.6659174260662382e-5
0.2923076923076923	0.4307692307692308	-8.711959408778915e-5
0.3076923076923077	0.4307692307692308	0.00023178642543772484
0.3230769230769231	0.4307692307692308	0.000712446752151948
0.3384615384615385	0.4307692307692308	0.0005434173244876927
0.35384615384615387	0.4307692307692308	-3.833230335037813e-5
0.36923076923076925	0.4307692307692308	-0.0003661311206739764
0.38461538461538464	0.4307692307692308	-8.479180535628942e-5
0.4	0.4307692307692308	0.0003853516367353066
0.4153846153846154	0.4307692307692308	0.0007502092229642118
0.4307692307692308	0.4307692307692308	0.0007696410366834161
0.4461538461538462	0.4307692307692308	0.00029510612252933266
0.46153846153846156	0.4307692307692308	-3.8499234734556044e-5
0.47692307692307695	0.4307692307692308	-0.0002386675928464701
0.49230769230769234	0.4307692307692308	-0.0002488858074648146
0.5076923076923077	0.4307692307692308	-4.770560319787034e-5
0.5230769230769231	0.4307692307692308	-1.5182987610207825e-5
0.5384615384615385	0.4307692307692308	-8.658426829807146e-5
0.5538461538461539	0.4307692307692308	0.00023281905935778133
0.5692307692307692	0.4307692307692308	0.0007146101852873767
0.5846153846153846	0.4307692307692308	0.0005453188580256092
0.6000000000000001	0.4307692307692308	-3.742512999386226e-5
0.6153846153846154	0.4307692307692308	-0.00035768752852909937
0.6307692307692307	0.4307692307692308	-6.442878187156413e-5
0.6461538461538462	0.4307692307692308	0.0004135898414189324
0.6615384615384616	0.4307692307692308	0.0007781809495228389
0.676923076923077	0.4307692307692308	0.0007875908102490709
0.6923076923076923	0.4307692307692308	0.0002984487438970993
0.7076923076923077	0.4307692307692308	-3.602527276616459e-5
0.7230769230769232	0.4307692307692308	-0.00022282981598787
0.7384615384615385	0.4307692307692308	-0.000267312776546281
0.7538461538461538	0.4307692307692308	-0.00013741835095822528
0.7692307692307693	0.4307692307692308	3.29483942247919e-5
0.7846153846153847	0.4307692307692308	0.00019860084952559904
0.8	0.4307692307692308	-7.28923138204634e-5
0.8153846153846154	0.4307692307692308	-0.0005838844940466748
0.8307692307692308	0.4307692307692308	-0.0005119464320243329
0.8461538461538463	0.4307692307692308	-9.289001181031516e-5
0.8615384615384616	0.4307692307692308	8.884840020738546e-6
0.8769230769230769	0.4307692307692308	-0.0006536931100908115
0.8923076923076924	0.4307692307692308	-0.001193683511940154
0.9076923076923078	0.4307692307692308	-0.0014760635035907942
0.9230769230769231	0.4307692307692308	-0.0013151462039787665
0.9384615384615385	0.4307692307692308	-0.00047888669602676426
0.9538461538461539	0.4307692307692308	-4.580368076582128e-5
0.9692307692307693	0.4307692307692308	0.00015016056378179245
0.9846153846153847	0.4307692307692308	0.0001636479174042794
0.015384615384615385	0.4461538461538462	1.378218133566319e-5
0.03076923076923077	0.4461538461538462	-1.2555438002861325e-5
0.046153846153846156	0.4461538461538462	-4.8218760906681824e-5
0.06153846153846154	0.4461538461538462	7.54201539126532e-5
0.07692307692307693	0.4461538461538462	0.0002553241115037627
0.09230769230769231	0.4461538461538462	0.00021196254088135785
0.1076923076923077	0.4461538461538462	9.963598762484165e-6
0.12307692307692308	0.4461538461538462	-0.00015322876338579646
0.13846153846153847	0.4461538461538462	-0.0001751520911820853
0.15384615384615385	0.4461538461538462	-1.9943483998015042e-5
0.16923076923076924	0.4461538461538462	0.00013753557236341368
0.18461538461538463	0.4461538461538462	0.0001807126026422317
0.2	0.4461538461538462	0.00011487668080350766
0.2153846153846154	0.4461538461538462	-1.3043291239161258e-5
0.23076923076923078	0.4461538461538462	-0.00010751532269480655
0.24615384615384617	0.4461538461538462	-0.00011764902120244003
0.26153846153846155	0.4461538461538462	-4.934331757280955e-5
0.27692307692307694	0.4461538461538462	-1.938573519232477e-5
0.2923076923076923	0.4461538461538462	-1.811700915415821e-5
0.3076923076923077	0.4461538461538462	0.00011442084768863926
0.3230769230769231	0.4461538461538462	0.0002771836405818097
0.3384615384615385	0.4461538461538462	0.00021121304211520295
0.35384615384615387	0.4461538461538462	-1.7443168034950353e-5
0.36923076923076925	0.4461538461538462	-0.0001481707434304458
0.38461538461538464	0.4461538461538462	-5.3268491255718266e-5
0.4	0.4461538461538462	0.0001502448600344818
0.4153846153846154	0.4461538461538462	0.00031828092556440913
0.4307692307692308	0.4461538461538462	0.00033865653918621803
0.4461538461538462	0.4461538461538462	0.00019924059755191623
0.46153846153846156	0.4461538461538462	3.748619923272588e-5
0.47692307692307695	0.4461538461538462	-7.399567956170766e-5
0.49230769230769234	0.4461538461538462	-9.608802124136405e-5
0.5076923076923077	0.4461538461538462	-4.2871153995255116e-5
0.5230769230769231	0.4461538461538462	-1.8783806004893263e-5
0.5384615384615385	0.4461538461538462	-1.791717722974091e-5
0.5538461538461539	0.4461538461538462	0.0001166187118787564
0.5692307692307692	0.4461538461538462	0.00028947007021325893
0.5846153846153846	0.4461538461538462	0.00022339609385571305
0.6000000000000001	0.4461538461538462	-6.677671093595145e-6
0.6153846153846154	0.4461538461538462	-0.00011807118048847311
0.6307692307692307	0.4461538461538462	2.4965351475984208e-5
0.6461538461538462	0.4461538461538462	0.0002472593850154445
0.6615384615384616	0.4461538461538462	0.00041270314033283503
0.676923076923077	0.4461538461538462	0.0004108110330133265
0.6923076923076923	0.4461538461538462	0.00021855349392274414
0.7076923076923077	0.4461538461538462	4.193014726522076e-5
0.7230769230769232	0.4461538461538462	-6.84720385988595e-5
0.7384615384615385	0.4461538461538462	-0.00010350768126968671
0.7538461538461538	0.4461538461538462	-6.798629344360466e-5
0.7692307692307693	0.4461538461538462	7.717901116534612e-6
0.7846153846153847	0.4461538461538462	7.600831317014495e-5
0.8	0.4461538461538462	-2.5019145572169118e-5
0.8153846153846154	0.4461538461538462	-0.0001899731117963213
0.8307692307692308	0.4461538461538462	-0.00018460447484640105
0.8461538461538463	0.4461538461538462	-7.056428943873157e-5
0.8615384615384616	0.4461538461538462	-2.344989402361053e-5
0.8769230769230769	0.4461538461538462	-0.00011844929370038601
0.8923076923076924	0.4461538461538462	-0.000317313112678783
0.9076923076923078	0.4461538461538462	-0.00044215665144307773
0.9230769230769231	0.4461538461538462	-0.00040114605722822786
0.9384615384615385	0.4461538461538462	-0.00023774536693412822
0.9538461538461539	0.4461538461538462	-5.18636288215588e-5
0.9692307692307693	0.4461538461538462	5.747990278649914e-5
0.9846153846153847	0.4461538461538462	7.112038698251863e-5
0.015384615384615385	0.46153846153846156	6.09903824183682e-6
0.03076923076923077	0.46153846153846156	-7.325781574638683e-6
0.046153846153846156	0.46153846153846156	-3.397434859421042e-5
0.06153846153846154	0.46153846153846156	6.77295558823904e-6
0.07692307692307693	0.46153846153846156	6.623376832171737e-5
0.09230769230769231	0.46153846153846156	5.007467512485638e-5
0.1076923076923077	0.46153846153846156	-1.5598983150829823e-5
0.12307692307692308	0.46153846153846156	-0.00010343489672420287
0.13846153846153847	0.46153846153846156	-0.00019437591480122283
0.15384615384615385	0.46153846153846156	-0.00015010126722290177
0.16923076923076924	0.46153846153846156	-7.321464872033066e-5
0.18461538461538463	0.46153846153846156	-1.9737470336513745e-5
0.2	0.46153846153846156	3.7044733895167165e-5
0.2153846153846154	0.46153846153846156	1.2416115873166634e-6
0.23076923076923078	0.46153846153846156	-4.482573442059562e-5
0.24615384615384617	0.46153846153846156	-5.604309359643145e-5
0.26153846153846155	0.46153846153846156	-2.9649854840509008e-5
0.27692307692307694	0.46153846153846156	-1.406673647634745e-5
0.2923076923076923	0.46153846153846156	-1.8797143766421185e-5
0.3076923076923077	0.46153846153846156	2.8416745147920533e-5
0.3230769230769231	0.46153846153846156	7.985025027863477e-5
0.3384615384615385	0.46153846153846156	5.089070133344892e-5
0.35384615384615387	0.46153846153846156	-3.429722259082804e-5
0.36923076923076925	0.46153846153846156	-9.56547488737748e-5
0.38461538461538464	0.46153846153846156	-8.084315866471704e-5
0.4	0.46153846153846156	1.2848669983775148e-7
0.4153846153846154	0.46153846153846156	8.384897252920508e-5
0.4307692307692308	0.46153846153846156	0.0001172994894015973
0.4461538461538462	0.46153846153846156	0.0001019862300580379
0.46153846153846156	0.46153846153846156	3.947181447389113e-5
0.47692307692307695	0.46153846153846156	-1.7121342087241425e-5
0.49230769230769234	0.46153846153846156	-3.700748263918464e-5
0.5076923076923077	0.46153846153846156	-2.5973597179596948e-5
0.5230769230769231	0.46153846153846156	-1.6230316827070468e-5
0.5384615384615385	0.46153846153846156	-2.289061920850305e-5
0.5538461538461539	0.46153846153846156	2.2131622459974818e-5
0.5692307692307692	0.46153846153846156	7.259531335495759e-5
0.5846153846153846	0.46153846153846156	3.481314180135203e-5
0.6000000000000001	0.46153846153846156	-6.634705452149045e-5
0.6153846153846154	0.46153846153846156	-0.00010462146058092281
0.6307692307692307	0.46153846153846156	-1.4823444815468242e-5
0.6461538461538462	0.46153846153846156	8.785377877001647e-5
0.6615384615384616	0.46153846153846156	0.0001643533273081028
0.676923076923077	0.46153846153846156	0.00017418882107702986
0.6923076923076923	0.46153846153846156	0.00010756627363496348
0.7076923076923077	0.46153846153846156	3.8206628622798055e-5
0.7230769230769232	0.46153846153846156	-9.659412515907088e-6
0.7384615384615385	0.46153846153846156	-3.0438224602797877e-5
0.7538461538461538	0.46153846153846156	-2.8872866416791133e-5
0.7692307692307693	0.46153846153846156	-2.3463323893264786e-7
0.7846153846153847	0.46153846153846156	3.57120735598768e-5
0.8	0.46153846153846156	-2.410438927794314e-7
0.8153846153846154	0.46153846153846156	-6.190436625313751e-5
0.8307692307692308	0.46153846153846156	-6.145409965931846e-5
0.8461538461538463	0.46153846153846156	-1.8025255896036916e-5
0.8615384615384616	0.46153846153846156	4.961668820250341e-5
0.8769230769230769	0.46153846153846156	0.00016179571303959707
0.8923076923076924	0.46153846153846156	0.00012617377741642316
0.9076923076923078	0.46153846153846156	6.703283877343746e-5
0.9230769230769231	0.46153846153846156	3.160076449100302e-5
0.9384615384615385	0.46153846153846156	-4.11319609693773e-5
0.9538461538461539	0.46153846153846156	-3.432245682201526e-6
0.9692307692307693	0.46153846153846156	3.845541389382654e-5
0.9846153846153847	0.46153846153846156	4.1306852429883943e-5
0.015384615384615385	0.47692307692307695	3.21953396850873e-7
0.03076923076923077	0.47692307692307695	-6.490177752806858e-6
0.046153846153846156	0.47692307692307695	-2.319552682600734e-5
0.06153846153846154	0.47692307692307695	-1.665747062944363e-5
0.07692307692307693	0.47692307692307695	-3.3304054782371285e-5
0.09230769230769231	0.47692307692307695	-4.8366011405196466e-5
0.1076923076923077	0.47692307692307695	-3.0043625004119233e-5
0.12307692307692308	0.47692307692307695	-6.15802407966117e-5
0.13846153846153847	0.47692307692307695	-0.00013375656383953616
0.15384615384615385	0.47692307692307695	-9.781218113585961e-5
0.16923076923076924	0.47692307692307695	-4.517121898415314e-5
0.18461538461538463	0.47692307692307695	-8.108358461955795e-6
0.2	0.47692307692307695	4.889667093604223e-5
0.2153846153846154	0.47692307692307695	2.288929552354542e-5
0.23076923076923078	0.47692307692307695	-1.4516633127391813e-5
0.24615384615384617	0.47692307692307695	-2.9578264071112352e-5
0.26153846153846155	0.47692307692307695	-1.9789568411123775e-5
0.27692307692307694	0.47692307692307695	-9.077508800813318e-6
0.2923076923076923	0.47692307692307695	-9.835163324360704e-6
0.3076923076923077	0.47692307692307695	-2.2056235042617786e-7
0.3230769230769231	0.47692307692307695	-2.7893756041459796e-5
0.3384615384615385	0.47692307692307695	-4.400693456203148e-5
0.35384615384615387	0.47692307692307695	-1.4796229904685308e-5
0.36923076923076925	0.47692307692307695	-5.912242592574483e-5
0.38461538461538464	0.47692307692307695	-0.00012506476362330286
0.4	0.47692307692307695	-0.00010322360949370408
0.4153846153846154	0.47692307692307695	-5.047711909254968e-5
0.4307692307692308	0.47692307692307695	-5.457891710608797e-6
0.4461538461538462	0.47692307692307695	2.8205719603388486e-5
0.46153846153846156	0.47692307692307695	1.180887149067422e-5
0.47692307692307695	0.47692307692307695	-1.5362059317481306e-5
0.49230769230769234	0.47692307692307695	-2.7255008744046762e-5
0.5076923076923077	0.47692307692307695	-2.4851846899591596e-5
0.5230769230769231	0.47692307692307695	-1.4339656557998113e-5
0.5384615384615385	0.47692307692307695	-1.951787795091868e-5
0.5538461538461539	0.47692307692307695	-1.7768188899055218e-5
0.5692307692307692	0.47692307692307695	-8.669355753098658e-5
0.5846153846153846	0.47692307692307695	-0.00012105176195999466
0.6000000000000001	0.47692307692307695	-0.0001606388149865309
0.6153846153846154	0.47692307692307695	-0.000190980749272006
0.6307692307692307	0.47692307692307695	-0.00011741687699094468
0.6461538461538462	0.47692307692307695	-9.529958049201699e-5
0.6615384615384616	0.47692307692307695	-6.754029741910233e-5
0.676923076923077	0.47692307692307695	-3.618321611990403e-5
0.6923076923076923	0.47692307692307695	-1.614162696307195e-5
0.7076923076923077	0.47692307692307695	-2.4682717734424038e-6
0.7230769230769232	0.47692307692307695	1.8873764024260155e-6
0.7384615384615385	0.47692307692307695	1.0845367839794932e-7
0.7538461538461538	0.47692307692307695	-6.9681381355753634e-6
0.7692307692307693	0.47692307692307695	-5.63146496908523e-6
0.7846153846153847	0.47692307692307695	-1.9705915849656362e-5
0.8	0.47692307692307695	-3.677431135642155e-5
0.8153846153846154	0.47692307692307695	-9.14692431972246e-5
0.8307692307692308	0.47692307692307695	-7.680233517479715e-5
0.8461538461538463	0.47692307692307695	-2.641180151002927e-5
0.8615384615384616	0.47692307692307695	4.143371086863812e-5
0.8769230769230769	0.47692307692307695	0.00023097845128778406
0.8923076923076924	0.47692307692307695	0.00023431644157937732
0.9076923076923078	0.47692307692307695	0.00019365023567733842
0.9230769230769231	0.47692307692307695	0.00014278500843611615
0.9384615384615385	0.47692307692307695	2.3002128938399533e-5
0.9538461538461539	0.47692307692307695	1.876431785888339e-5
0.9692307692307693	0.47692307692307695	3.64202707317044e-5
0.9846153846153847	0.47692307692307695	3.360473353377681e-5
0.015384615384615385	0.49230769230769234	1.8042667308919766e-6
0.03076923076923077	0.49230769230769234	4.363957625064008e-6
0.046153846153846156	0.49230769230769234	1.0548071812758485e-5
0.06153846153846154	0.49230769230769234	2.9304925642692486e-5
0.07692307692307693	0.49230769230769234	4.0285646384860484e-5
0.09230769230769231	0.49230769230769234	-5.478889157725825e-6
0.1076923076923077	0.49230769230769234	-9.917613180871803e-5
0.12307692307692308	0.49230769230769234	-8.363274476346729e-5
0.13846153846153847	0.49230769230769234	3.3838694842748345e-5
0.15384615384615385	0.49230769230769234	0.00015287693897035175
0.16923076923076924	0.49230769230769234	0.00021364055885427944
0.18461538461538463	0.49230769230769234	0.00019876883100954903
0.2	0.49230769230769234	0.00014179218271070322
0.2153846153846154	0.49230769230769234	5.3966702621513385e-5
0.23076923076923078	0.49230769230769234	-8.062293058880208e-6
0.24615384615384617	0.49230769230769234	-2.9474224666976398e-5
0.26153846153846155	0.49230769230769234	-1.6147160890858456e-5
0.27692307692307694	0.49230769230769234	2.086918049785519e-6
0.2923076923076923	0.49230769230769234	1.9914943348915926e-5
0.3076923076923077	0.49230769230769234	3.95903065448914e-5
0.3230769230769231	0.49230769230769234	3.8667347957446176e-5
0.3384615384615385	0.49230769230769234	1.6366718540345984e-6
0.35384615384615387	0.49230769230769234	-6.942039999779225e-5
0.36923076923076925	0.49230769230769234	-0.00014863602475886448
0.38461538461538464	0.49230769230769234	-0.00020751277264423126
0.4	0.49230769230769234	-0.000187923954193988
0.4153846153846154	0.49230769230769234	-0.00012745190183856763
0.4307692307692308	0.49230769230769234	-6.723561089836147e-5
0.4461538461538462	0.49230769230769234	-1.82458389224351e-5
0.46153846153846156	0.49230769230769234	-2.7811496294990464e-5
0.47692307692307695	0.49230769230769234	-5.119730770578992e-5
0.49230769230769234	0.49230769230769234	-5.411519589639249e-5
0.5076923076923077	0.49230769230769234	-3.080171588742232e-5
0.5230769230769231	0.49230769230769234	4.278824674902729e-6
0.5384615384615385	0.49230769230769234	3.641834653129611e-5
0.5538461538461539	0.49230769230769234	7.249845109511563e-5
0.5692307692307692	0.49230769230769234	8.885899994515288e-5
0.5846153846153846	0.49230769230769234	9.77207754411817e-5
0.6000000000000001	0.49230769230769234	8.26490030796904e-5
0.6153846153846154	0.49230769230769234	-3.442114725730701e-5
0.6307692307692307	0.49230769230769234	-0.00021853796203965908
0.6461538461538462	0.49230769230769234	-0.0003340691549834272
0.6615384615384616	0.49230769230769234	-0.00035302813166516957
0.676923076923077	0.49230769230769234	-0.0002852361724670475
0.6923076923076923	0.49230769230769234	-0.00014973317419849833
0.7076923076923077	0.49230769230769234	-5.007734576051002e-5
0.7230769230769232	0.49230769230769234	2.930668663664782e-6
0.7384615384615385	0.49230769230769234	1.9314733492558655e-5
0.7538461538461538	0.49230769230769234	8.44029465549345e-6
0.7692307692307693	0.49230769230769234	6.299796838147716e-6
0.7846153846153847	0.49230769230769234	1.0403257693926168e-5
0.8	0.49230769230769234	4.6852175840891806e-5
0.8153846153846154	0.49230769230769234	0.00011418089476228567
0.8307692307692308	0.49230769230769234	0.00017670265843420385
0.8461538461538463	0.49230769230769234	0.00022946004409788237
0.8615384615384616	0.49230769230769234	0.00019326487543009494
0.8769230769230769	0.49230769230769234	0.0001275047107114651
0.8923076923076924	0.49230769230769234	2.7600072983898666e-5
0.9076923076923078	0.49230769230769234	-2.8396575031636118e-5
0.9230769230769231	0.49230769230769234	-3.597632431432952e-5
0.9384615384615385	0.49230769230769234	-5.0455724881451546e-5
0.9538461538461539	0.49230769230769234	-2.97975786178898e-6
0.9692307692307693	0.49230769230769234	3.280974233090985e-5
0.9846153846153847	0.49230769230769234	3.464493566410423e-5
0.015384615384615385	0.5076923076923077	2.6564695341731735e-6
0.03076923076923077	0.5076923076923077	1.1718983341913016e-5
0.046153846153846156	0.5076923076923077	7.792711294961894e-5
0.06153846153846154	0.5076923076923077	0.00012925163714292925
0.07692307692307693	0.5076923076923077	0.0003453327556382839
0.09230769230769231	0.5076923076923077	0.000260053091999593
0.1076923076923077	0.5076923076923077	-0.0003820961354544356
0.12307692307692308	0.5076923076923077	-0.00031216016843616174
0.13846153846153847	0.5076923076923077	0.0004149637624708482
0.15384615384615385	0.5076923076923077	0.0006769372967874423
0.16923076923076924	0.5076923076923077	0.0007632779308941202
0.18461538461538463	0.5076923076923077	0.0006629411874079208
0.2	0.5076923076923077	0.0002635676961990074
0.2153846153846154	0.5076923076923077	5.7278795233992036e-5
0.23076923076923078	0.5076923076923077	-4.3735480580144304e-5
0.24615384615384617	0.5076923076923077	-6.561964416452894e-5
0.26153846153846155	0.5076923076923077	-2.2706283493931447e-5
0.27692307692307694	0.5076923076923077	8.36288358309106e-6
0.2923076923076923	0.5076923076923077	7.897809385404583e-5
0.3076923076923077	0.5076923076923077	0.0001311598789523274
0.3230769230769231	0.5076923076923077	0.0003272012949617657
0.3384615384615385	0.5076923076923077	0.0002671717995079615
0.35384615384615387	0.5076923076923077	-0.0002635480806393204
0.36923076923076925	0.5076923076923077	-0.0004061505639253448
0.38461538461538464	0.5076923076923077	-0.00031886926023596537
0.4	0.5076923076923077	-0.00026395044503464037
0.4153846153846154	0.5076923076923077	-0.0001545468773128504
0.4307692307692308	0.5076923076923077	-6.816276526533179e-5
0.4461538461538462	0.5076923076923077	-2.8873475597640605e-5
0.46153846153846156	0.5076923076923077	-7.634321754028178e-5
0.47692307692307695	0.5076923076923077	-0.00012981702909077442
0.49230769230769234	0.5076923076923077	-0.0001295233010247719
0.5076923076923077	0.5076923076923077	-4.748123619929311e-5
0.5230769230769231	0.5076923076923077	2.6875733843056173e-5
0.5384615384615385	0.5076923076923077	0.00014790538197552634
0.5538461538461539	0.5076923076923077	0.00024197604047249797
0.5692307692307692	0.5076923076923077	0.0006413189233403192
0.5846153846153846	0.5076923076923077	0.000709835453264889
0.6000000000000001	0.5076923076923077	0.0007747598963937615
0.6153846153846154	0.5076923076923077	0.0005360098164750831
0.6307692307692307	0.5076923076923077	-0.00043821889758230984
0.6461538461538462	0.5076923076923077	-0.0007193851743922295
0.6615384615384616	0.5076923076923077	-0.0007752633130836633
0.676923076923077	0.5076923076923077	-0.0006519965791771732
0.6923076923076923	0.5076923076923077	-0.00026372943220794026
0.7076923076923077	0.5076923076923077	-6.729048633833487e-5
0.7230769230769232	0.5076923076923077	2.3959842963206805e-5
0.7384615384615385	0.5076923076923077	4.914144941571118e-5
0.7538461538461538	0.5076923076923077	1.7031755917165475e-5
0.7692307692307693	0.5076923076923077	1.3904069462587284e-5
0.7846153846153847	0.5076923076923077	9.070019227323284e-5
0.8	0.5076923076923077	0.00018213208059068508
0.8153846153846154	0.5076923076923077	0.0006292148427381007
0.8307692307692308	0.5076923076923077	0.0007445488848182629
0.8461538461538463	0.5076923076923077	0.000855997813973056
0.8615384615384616	0.5076923076923077	0.0006563744059781875
0.8769230769230769	0.5076923076923077	-0.0003006877858079695
0.8923076923076924	0.5076923076923077	-0.0005818875142756691
0.9076923076923078	0.5076923076923077	-0.0006577235134255118
0.9230769230769231	0.5076923076923077	-0.0005667012347324032
0.9384615384615385	0.5076923076923077	-0.0002079158215975021
0.9538461538461539	0.5076923076923077	-3.5084242064907376e-5
0.9692307692307693	0.5076923076923077	4.1106645480206234e-5
0.9846153846153847	0.5076923076923077	5.011839148232262e-5
0.015384615384615385	0.5230769230769231	1.0399390964507e-5
0.03076923076923077	0.5230769230769231	-2.4774843840593196e-5
0.046153846153846156	0.5230769230769231	-5.5715372466400703e-5
0.06153846153846154	0.5230769230769231	-0.00015146337762614754
0.07692307692307693	0.5230769230769231	-0.0003723606329748121
0.09230769230769231	0.5230769230769231	-0.00024164664302831363
0.1076923076923077	0.5230769230769231	0.00022408982292580277
0.12307692307692308	0.5230769230769231	0.0004033156005006702
0.13846153846153847	0.5230769230769231	0.000564698490084247
0.15384615384615385	0.5230769230769231	0.000680089818209343
0.16923076923076924	0.5230769230769231	0.0008036474412627811
0.18461538461538463	0.5230769230769231	0.0007302050522649481
0.2	0.5230769230769231	0.00027601471873763743
0.2153846153846154	0.5230769230769231	3.90723619898182e-5
0.23076923076923078	0.5230769230769231	-7.17180471018976e-5
0.24615384615384617	0.5230769230769231	-7.97418546878046e-5
0.26153846153846155	0.5230769230769231	-1.531236782238353e-5
0.27692307692307694	0.5230769230769231	-2.2798349396498724e-5
0.2923076923076923	0.5230769230769231	-2.991348335844322e-5
0.3076923076923077	0.5230769230769231	-0.00010751833244170282
0.3230769230769231	0.5230769230769231	-0.00035937253648688286
0.3384615384615385	0.5230769230769231	-0.00022778137806084663
0.35384615384615387	0.5230769230769231	0.0003177171935510536
0.36923076923076925	0.5230769230769231	0.00026996146162595153
0.38461538461538464	0.5230769230769231	-0.00019548187000718832
0.4	0.5230769230769231	-0.0001920802990632816
0.4153846153846154	0.5230769230769231	4.4088758994518604e-5
0.4307692307692308	0.5230769230769231	0.00018071605885490178
0.4461538461538462	0.5230769230769231	0.00014250182167944279
0.46153846153846156	0.5230769230769231	-2.3626966835769323e-5
0.47692307692307695	0.5230769230769231	-0.0001663458845648854
0.49230769230769234	0.5230769230769231	-0.00019082133738525706
0.5076923076923077	0.5230769230769231	-8.287178712241152e-5
0.5230769230769231	0.5230769230769231	-2.359616047328349e-5
0.5384615384615385	0.5230769230769231	5.363317617519335e-6
0.5538461538461539	0.5230769230769231	-0.00017480668395870915
0.5692307692307692	0.5230769230769231	-0.0005572668980211679
0.5846153846153846	0.5230769230769231	-0.0007563298798156113
0.6000000000000001	0.5230769230769231	-0.000757566170788301
0.6153846153846154	0.5230769230769231	-0.0006861920691974964
0.6307692307692307	0.5230769230769231	-0.0007337491884044481
0.6461538461538462	0.5230769230769231	-0.0007127762499515401
0.6615384615384616	0.5230769230769231	-0.000759111032876944
0.676923076923077	0.5230769230769231	-0.0006662250647269153
0.6923076923076923	0.5230769230769231	-0.0002539028592875302
0.7076923076923077	0.5230769230769231	-4.7320380517866776e-5
0.7230769230769232	0.5230769230769231	4.361634739861335e-5
0.7384615384615385	0.5230769230769231	6.881807257673827e-5
0.7538461538461538	0.5230769230769231	2.9290204296304147e-5
0.7692307692307693	0.5230769230769231	-2.576647301677047e-5
0.7846153846153847	0.5230769230769231	-6.492643958232388e-5
0.8	0.5230769230769231	-0.0002595266894175452
0.8153846153846154	0.5230769230769231	-0.0006006299440405153
0.8307692307692308	0.5230769230769231	-0.0007603472306939968
0.8461538461538463	0.5230769230769231	-0.0007307006894616881
0.8615384615384616	0.5230769230769231	-0.000647385890142007
0.8769230769230769	0.5230769230769231	-0.000716760285738559
0.8923076923076924	0.5230769230769231	-0.0007087563709457804
0.9076923076923078	0.5230769230769231	-0.000765926269755023
0.9230769230769231	0.5230769230769231	-0.0006772068196849487
0.9384615384615385	0.5230769230769231	-0.00024665921148046767
0.9538461538461539	0.5230769230769231	-3.778516104975694e-5
0.9692307692307693	0.5230769230769231	4.934556340327956e-5
0.9846153846153847	0.5230769230769231	5.748485801576564e-5
0.015384615384615385	0.5384615384615385	7.701270106507078e-5
0.03076923076923077	0.5384615384615385	-5.2205614301778946e-5
0.046153846153846156	0.5384615384615385	-0.000340455513315757
0.06153846153846154	0.5384615384615385	-0.0005229342741735745
0.07692307692307693	0.5384615384615385	-0.002765766546883635
0.09230769230769231	0.5384615384615385	-0.0024024701340644005
0.1076923076923077	0.5384615384615385	0.0027179776261835585
0.12307692307692308	0.5384615384615385	0.002737825413927065
0.13846153846153847	0.5384615384615385	6.388404255101162e-5
0.15384615384615385	0.5384615384615385	-2.146469190220619e-5
0.16923076923076924	0.5384615384615385	0.00034507172441866483
0.18461538461538463	0.5384615384615385	0.00048227162238739845
0.2	0.5384615384615385	0.00015496986379101154
0.2153846153846154	0.5384615384615385	-2.1529919616223602e-5
0.23076923076923078	0.5384615384615385	-0.00011564648190020551
0.24615384615384617	0.5384615384615385	-7.949662643315539e-5
0.26153846153846155	0.5384615384615385	6.61058609697347e-5
0.27692307692307694	0.5384615384615385	-5.222158530723069e-5
0.2923076923076923	0.5384615384615385	-0.000254703498339921
0.3076923076923077	0.5384615384615385	-0.00035833534176413776
0.3230769230769231	0.5384615384615385	-0.0026605704203229636
0.3384615384615385	0.5384615384615385	-0.0023678206587317476
0.35384615384615387	0.5384615384615385	0.0026557471229715834
0.36923076923076925	0.5384615384615385	0.0025272714385784515
0.38461538461538464	0.5384615384615385	-0.0003385579930229795
0.4	0.5384615384615385	-0.0001505962508733228
0.4153846153846154	0.5384615384615385	0.0005449773096066893
0.4307692307692308	0.5384615384615385	0.0008071475761183573
0.4461538461538462	0.5384615384615385	0.0005370355726382514
0.46153846153846156	0.5384615384615385	0.0001009233154246128
0.47692307692307695	0.5384615384615385	-0.00022525979942036224
0.49230769230769234	0.5384615384615385	-0.00028868597130157536
0.5076923076923077	0.5384615384615385	-9.598453982619048e-5
0.5230769230769231	0.5384615384615385	-7.014803162566839e-5
0.5384615384615385	0.5384615384615385	-0.0002090373565111816
0.5538461538461539	0.5384615384615385	-0.0006702872853414151
0.5692307692307692	0.5384615384615385	-0.00402112204935057
0.5846153846153846	0.5384615384615385	-0.004502194001417765
0.6000000000000001	0.5384615384615385	-0.004890614114077522
0.6153846153846154	0.5384615384615385	-0.004317574217615991
0.6307692307692307	0.5384615384615385	-0.0004805964549184362
0.6461538461538462	0.5384615384615385	-2.1646522164535578e-5
0.6615384615384616	0.5384615384615385	-0.00026464716952250515
0.676923076923077	0.5384615384615385	-0.0003823574533428683
0.6923076923076923	0.5384615384615385	-0.00010634192986715415
0.7076923076923077	0.5384615384615385	2.0290105986034115e-5
0.7230769230769232	0.5384615384615385	6.156646185922095e-5
0.7384615384615385	0.5384615384615385	8.578289648316739e-5
0.7538461538461538	0.5384615384615385	8.972645586952491e-5
0.7692307692307693	0.5384615384615385	-4.8684732082217286e-5
0.7846153846153847	0.5384615384615385	-0.0002864005890962738
0.8	0.5384615384615385	-0.0007759702555660911
0.8153846153846154	0.5384615384615385	-0.004088488153610288
0.8307692307692308	0.5384615384615385	-0.004531234628913718
0.8461538461538463	0.5384615384615385	-0.004895376061443404
0.8615384615384616	0.5384615384615385	-0.004322765601805565
0.8769230769230769	0.5384615384615385	-0.0005222286361511638
0.8923076923076924	0.5384615384615385	-8.24689541065453e-5
0.9076923076923078	0.5384615384615385	-0.0003320359150565287
0.9230769230769231	0.5384615384615385	-0.0004415581028645727
0.9384615384615385	0.5384615384615385	-0.00013096617035887893
0.9538461538461539	0.5384615384615385	1.4020119173861143e-5
0.9692307692307693	0.5384615384615385	6.933878439769127e-5
0.9846153846153847	0.5384615384615385	6.323835040825308e-5
0.015384615384615385	0.5538461538461539	0.0001228273709750577
0.03076923076923077	0.5538461538461539	-0.0001476344577383495
0.046153846153846156	0.5538461538461539	-0.0005167626729815884
0.06153846153846154	0.5538461538461539	0.0013801524604709204
0.07692307692307693	0.5538461538461539	0.003378478227175937
0.09230769230769231	0.5538461538461539	0.0018233344009684824
0.1076923076923077	0.5538461538461539	-0.0014337828315024478
0.12307692307692308	0.5538461538461539	-0.003980123846975187
0.13846153846153847	0.5538461538461539	-0.003722513634214089
0.15384615384615385	0.5538461538461539	-0.0018718949450968702
0.16923076923076924	0.5538461538461539	-0.0005775612103369208
0.18461538461538463	0.5538461538461539	5.446112811360976e-6
0.2	0.5538461538461539	-4.6870852501906385e-5
0.2153846153846154	0.5538461538461539	-9.450930850265583e-5
0.23076923076923078	0.5538461538461539	-0.0001365862623990716
0.24615384615384617	0.5538461538461539	-3.544895806387293e-5
0.26153846153846155	0.5538461538461539	0.0001616881400840029
0.27692307692307694	0.5538461538461539	-0.00024725623781994403
0.2923076923076923	0.5538461538461539	-0.0007516619223384555
0.3076923076923077	0.5538461538461539	0.0014161325446394469
0.3230769230769231	0.5538461538461539	0.0033767134472618182
0.3384615384615385	0.5538461538461539	0.001694788632056171
0.35384615384615387	0.5538461538461539	-0.001263721698299172
0.36923076923076925	0.5538461538461539	-0.003887607054048478
0.38461538461538464	0.5538461538461539	-0.003333234002253788
0.4	0.5538461538461539	-0.0004145327334776283
0.4153846153846154	0.5538461538461539	0.0016832452918930652
0.4307692307692308	0.5538461538461539	0.0021698375010794435
0.4461538461538462	0.5538461538461539	0.0011848829169503643
0.46153846153846156	0.5538461538461539	0.00020285779493609414
0.47692307692307695	0.5538461538461539	-0.0004065784437662766
0.49230769230769234	0.5538461538461539	-0.0005023259951011709
0.5076923076923077	0.5538461538461539	-0.0001538207513748053
0.5230769230769231	0.5538461538461539	-0.00016356245181172154
0.5384615384615385	0.5538461538461539	-0.0002777092824069472
0.5538461538461539	0.5538461538461539	0.0015471850927430272
0.5692307692307692	0.5538461538461539	0.0033310541411166084
0.5846153846153846	0.5538461538461539	0.005345084191311189
0.6000000000000001	0.5538461538461539	0.005189284572082524
0.6153846153846154	0.5538461538461539	0.0039615124063000495
0.6307692307692307	0.5538461538461539	0.003767605397211312
0.6461538461538462	0.5538461538461539	0.0019884550744344006
0.6615384615384616	0.5538461538461539	0.0007233273040235445
0.676923076923077	0.5538461538461539	0.00012658532447431216
0.6923076923076923	0.5538461538461539	0.00011467873410714778
0.7076923076923077	0.5538461538461539	9.733251940134371e-5
0.7230769230769232	0.5538461538461539	7.34772799847677e-5
0.7384615384615385	0.5538461538461539	9.992137804287498e-5
0.7538461538461538	0.5538461538461539	0.0001418966207974835
0.7692307692307693	0.5538461538461539	-0.00012291915606872167
0.7846153846153847	0.5538461538461539	-0.0003835211916956201
0.8	0.5538461538461539	0.0014030341473185803
0.8153846153846154	0.5538461538461539	0.003244678867776323
0.8307692307692308	0.5538461538461539	0.005310069583789948
0.8461538461538463	0.5538461538461539	0.00518265614746517
0.8615384615384616	0.5538461538461539	0.003953387653572134
0.8769230769230769	0.5538461538461539	0.003721062756953315
0.8923076923076924	0.5538461538461539	0.0019211275656346191
0.9076923076923078	0.5538461538461539	0.000649792126407352
0.9230769230769231	0.5538461538461539	6.195895354938933e-5
0.9384615384615385	0.5538461538461539	8.309538696644785e-5
0.9538461538461539	0.5538461538461539	8.825589693718096e-5
0.9692307692307693	0.5538461538461539	8.351397783615803e-5
0.9846153846153847	0.5538461538461539	5.88926324503466e-5
0.015384615384615385	0.5692307692307692	0.00033490158395101246
0.03076923076923077	0.5692307692307692	-0.00037142657126759844
0.046153846153846156	0.5692307692307692	-0.002744909062003479
0.06153846153846154	0.5692307692307692	0.0033960326812025937
0.07692307692307693	0.5692307692307692	0.024219971967645644
0.09230769230769231	0.5692307692307692	0.018894891715762516
0.1076923076923077	0.5692307692307692	-0.01804256773963486
0.12307692307692308	0.5692307692307692	-0.025248272569559506
0.13846153846153847	0.5692307692307692	-0.009798910379644346
0.15384615384615385	0.5692307692307692	-0.0038630308362432994
0.16923076923076924	0.5692307692307692	-0.0014822614697444331
0.18461538461538463	0.5692307692307692	-0.0005294488445667238
0.2	0.5692307692307692	-0.00018338396426449284
0.2153846153846154	0.5692307692307692	-0.00010304408565056757
0.23076923076923078	0.5692307692307692	-0.0001474852290790823
0.24615384615384617	0.5692307692307692	6.585398854319841e-5
0.26153846153846155	0.5692307692307692	0.0006135860118923919
0.27692307692307694	0.5692307692307692	-0.0005965954670757997
0.2923076923076923	0.5692307692307692	-0.004094138837241983
0.3076923076923077	0.5692307692307692	0.003224495655989967
0.3230769230769231	0.5692307692307692	0.023989969624245513
0.3384615384615385	0.5692307692307692	0.017967450029564708
0.35384615384615387	0.5692307692307692	-0.0169273577109637
0.36923076923076925	0.5692307692307692	-0.024890286171007123
0.38461538461538464	0.5692307692307692	-0.008490046940930007
0.4	0.5692307692307692	0.0003446453148596106
0.4153846153846154	0.5692307692307692	0.004636675228069602
0.4307692307692308	0.5692307692307692	0.0052080503570618285
0.4461538461538462	0.5692307692307692	0.001917114138767418
0.46153846153846156	0.5692307692307692	1.9516730755416418e-5
0.47692307692307695	0.5692307692307692	-0.0009612335620063587
0.49230769230769234	0.5692307692307692	-0.0010198666004887199
0.5076923076923077	0.5692307692307692	-6.499840087986117e-5
0.5230769230769231	0.5692307692307692	-0.0003641601239591889
0.5384615384615385	0.5692307692307692	-0.0024620542697597315
0.5538461538461539	0.5692307692307692	0.0036290509418920526
0.5692307692307692	0.5692307692307692	0.024138863483501312
0.5846153846153846	0.5692307692307692	0.03104798620720193
0.6000000000000001	0.5692307692307692	0.03151556244336694
0.6153846153846154	0.5692307692307692	0.0263811405120929
0.6307692307692307	0.5692307692307692	0.010218071851729325
0.6461538461538462	0.5692307692307692	0.0041015554073673445
0.6615384615384616	0.5692307692307692	0.001661716960437192
0.676923076923077	0.5692307692307692	0.0006694936868386387
0.6923076923076923	0.5692307692307692	0.0002652152693514973
0.7076923076923077	0.5692307692307692	0.00010496020445884044
0.7230769230769232	0.5692307692307692	1.1989543051327205e-5
0.7384615384615385	0.5692307692307692	7.54294973217721e-5
0.7538461538461538	0.5692307692307692	0.0003502369713629021
0.7692307692307693	0.5692307692307692	-0.00035198815527788963
0.7846153846153847	0.5692307692307692	-0.0026552994314772236
0.8	0.5692307692307692	0.0033994489062185345
0.8153846153846154	0.5692307692307692	0.02404489654730424
0.8307692307692308	0.5692307692307692	0.031034974602529186
0.8461538461538463	0.5692307692307692	0.03154200288699983
0.8615384615384616	0.5692307692307692	0.026412056784733462
0.8769230769230769	0.5692307692307692	0.01021994690466497
0.8923076923076924	0.5692307692307692	0.004084106793191685
0.9076923076923078	0.5692307692307692	0.0016361003614092514
0.9230769230769231	0.5692307692307692	0.0006444888635956538
0.9384615384615385	0.5692307692307692	0.0002458957409688889
0.9538461538461539	0.5692307692307692	0.00010515697700305289
0.9692307692307693	0.5692307692307692	5.033147079020148e-5
0.9846153846153847	0.5692307692307692	2.158107478777002e-5
0.015384615384615385	0.5846153846153846	0.0002763974363463766
0.03076923076923077	0.5846153846153846	-0.0002398724490297907
0.046153846153846156	0.5846153846153846	-0.002433759331431866
0.06153846153846154	0.5846153846153846	0.0017826357122327518
0.07692307692307693	0.5846153846153846	0.018864137928468153
0.09230769230769231	0.5846153846153846	0.015232480916097408
0.1076923076923077	0.5846153846153846	-0.014557537557160924
0.12307692307692308	0.5846153846153846	-0.019345918595904534
0.13846153846153847	0.5846153846153846	-0.006293984823290288
0.15384615384615385	0.5846153846153846	-0.002231216895217341
0.16923076923076924	0.5846153846153846	-0.0008813654048143391
0.18461538461538463	0.5846153846153846	-0.0003799564740528815
0.2	0.5846153846153846	-0.0001307756351362448
0.2153846153846154	0.5846153846153846	-6.340140155351205e-5
0.23076923076923078	0.5846153846153846	-0.00010831239420987766
0.24615384615384617	0.5846153846153846	0.00014061629202337565
0.26153846153846155	0.5846153846153846	0.0007202977030574644
0.27692307692307694	0.5846153846153846	-0.000761672488094364
0.2923076923076923	0.5846153846153846	-0.004498029668187377
0.3076923076923077	0.5846153846153846	0.005340783239673166
0.3230769230769231	0.5846153846153846	0.031020283748179254
0.3384615384615385	0.5846153846153846	0.022741463956934535
0.35384615384615387	0.5846153846153846	-0.021573416960078466
0.36923076923076925	0.5846153846153846	-0.03230667693405151
0.38461538461538464	0.5846153846153846	-0.011883073607585743
0.4	0.5846153846153846	-0.00015527499649052484
0.4153846153846154	0.5846153846153846	0.00551165617862492
0.4307692307692308	0.5846153846153846	0.006309470790491856
0.4461538461538462	0.5846153846153846	0.002386882697426098
0.46153846153846156	0.5846153846153846	5.020469844852843e-5
0.47692307692307695	0.5846153846153846	-0.001134892076749926
0.49230769230769234	0.5846153846153846	-0.0012477945861915632
0.5076923076923077	0.5846153846153846	-0.00021430387019016762
0.5230769230769231	0.5846153846153846	-0.000258183115878877
0.5384615384615385	0.5846153846153846	-0.0021878222418315746
0.5538461538461539	0.5846153846153846	0.0019397858338168687
0.5692307692307692	0.5846153846153846	0.01812934229106992
0.5846153846153846	0.5846153846153846	0.022774414357903526
0.6000000000000001	0.5846153846153846	0.023023590760708906
0.6153846153846154	0.5846153846153846	0.019409167625593807
0.6307692307692307	0.5846153846153846	0.00645728993770155
0.6461538461538462	0.5846153846153846	0.002373281590324263
0.6615384615384616	0.5846153846153846	0.0009904498567946108
0.676923076923077	0.5846153846153846	0.0004624156063669092
0.6923076923076923	0.5846153846153846	0.00017726778626465356
0.7076923076923077	0.5846153846153846	5.0842820294471975e-5
0.7230769230769232	0.5846153846153846	-2.8207313816719053e-5
0.7384615384615385	0.5846153846153846	1.7271592573334763e-5
0.7538461538461538	0.5846153846153846	0.0002719136848661469
0.7692307692307693	0.5846153846153846	-0.0002436672426726117
0.7846153846153847	0.5846153846153846	-0.0024106168056743623
0.8	0.5846153846153846	0.0016796848412081033
0.8153846153846154	0.5846153846153846	0.01802903525375518
0.8307692307692308	0.5846153846153846	0.022771480833084966
0.8461538461538463	0.5846153846153846	0.023069041535471724
0.8615384615384616	0.5846153846153846	0.019463607215897117
0.8769230769230769	0.5846153846153846	0.006485514278121616
0.8923076923076924	0.5846153846153846	0.0023822053353980753
0.9076923076923078	0.5846153846153846	0.0009889666567825168
0.9230769230769231	0.5846153846153846	0.000456953392795281
0.9384615384615385	0.5846153846153846	0.00016917540612402135
0.9538461538461539	0.5846153846153846	5.447846912956904e-5
0.9692307692307693	0.5846153846153846	9.407523347452553e-6
0.9846153846153847	0.5846153846153846	-4.5661342758414655e-6
0.015384615384615385	0.6000000000000001	-0.00030124748928592177
0.03076923076923077	0.6000000000000001	0.0002574905704837169
0.046153846153846156	0.6000000000000001	0.0025208288266084823
0.06153846153846154	0.6000000000000001	-0.0016421480757724386
0.07692307692307693	0.6000000000000001	-0.01812488420007658
0.09230769230769231	0.6000000000000001	-0.014617915740653506
0.1076923076923077	0.6000000000000001	0.013751424906877403
0.12307692307692308	0.6000000000000001	0.01854169028247168
0.13846153846153847	0.6000000000000001	0.006267946232875261
0.15384615384615385	0.6000000000000001	0.0021813531387487512
0.16923076923076924	0.6000000000000001	0.000645612802773761
0.18461538461538463	0.6000000000000001	9.940357132223751e-5
0.2	0.6000000000000001	2.7035738528438736e-5
0.2153846153846154	0.6000000000000001	1.1922947985175197e-5
0.23076923076923078	0.6000000000000001	-5.512707563028308e-5
0.24615384615384617	0.6000000000000001	0.00019247803330273277
0.26153846153846155	0.6000000000000001	0.0007855613134477663
0.27692307692307694	0.6000000000000001	-0.0007754622031324367
0.2923076923076923	0.6000000000000001	-0.004722326639730064
0.3076923076923077	0.6000000000000001	0.005371147170067085
0.3230769230769231	0.6000000000000001	0.031637982555877485
0.3384615384615385	0.6000000000000001	0.02318060339408638
0.35384615384615387	0.6000000000000001	-0.021851641108198403
0.36923076923076925	0.6000000000000001	-0.03293047495349985
0.38461538461538464	0.6000000000000001	-0.012382056261137966
0.4	0.6000000000000001	-0.0003960885741279146
0.4153846153846154	0.6000000000000001	0.005456649922589736
0.4307692307692308	0.6000000000000001	0.00633219015901556
0.4461538461538462	0.6000000000000001	0.002401617309120604
0.46153846153846156	0.6000000000000001	6.0187589486515684e-5
0.47692307692307695	0.6000000000000001	-0.0010776309994743997
0.49230769230769234	0.6000000000000001	-0.0013190019395615327
0.5076923076923077	0.6000000000000001	-0.0007783971203038207
0.5230769230769231	0.6000000000000001	0.00024139602997197272
0.5384615384615385	0.6000000000000001	0.0026767389572286853
0.5538461538461539	0.6000000000000001	-0.0011638512831296864
0.5692307692307692	0.6000000000000001	-0.016753714863666756
0.5846153846153846	0.6000000000000001	-0.021521282180091358
0.6000000000000001	0.6000000000000001	-0.022025029105410116
0.6153846153846154	0.6000000000000001	-0.01864559842950957
0.6307692307692307	0.6000000000000001	-0.006336057469385399
0.6461538461538462	0.6000000000000001	-0.0022208649931106566
0.6615384615384616	0.6000000000000001	-0.0006976563166745547
0.676923076923077	0.6000000000000001	-0.00014959049115491468
0.6923076923076923	0.6000000000000001	-6.386321669095909e-5
0.7076923076923077	0.6000000000000001	-4.5110061465597484e-5
0.7230769230769232	0.6000000000000001	-1.5231715442643158e-5
0.7384615384615385	0.6000000000000001	-7.234800233449588e-5
0.7538461538461538	0.6000000000000001	-0.00029988281954311736
0.7692307692307693	0.6000000000000001	0.000252326067651583
0.7846153846153847	0.6000000000000001	0.0024513350897238375
0.8	0.6000000000000001	-0.0014246075099873805
0.8153846153846154	0.6000000000000001	-0.016851369765514292
0.8307692307692308	0.6000000000000001	-0.021518576618353935
0.8461538461538463	0.6000000000000001	-0.02197020727189473
0.8615384615384616	0.6000000000000001	-0.01858146621253808
0.8769230769230769	0.6000000000000001	-0.006300749349133497
0.8923076923076924	0.6000000000000001	-0.0022068133921633037
0.9076923076923078	0.6000000000000001	-0.0006964394681323321
0.9230769230769231	0.6000000000000001	-0.00015186436098086424
0.9384615384615385	0.6000000000000001	-6.229230858403196e-5
0.9538461538461539	0.6000000000000001	-4.7492360142620694e-5
0.9692307692307693	0.6000000000000001	-4.428004244048966e-5
0.9846153846153847	0.6000000000000001	-3.091946542496029e-5
0.015384615384615385	0.6153846153846154	-0.00037268721940683256
0.03076923076923077	0.6153846153846154	0.0004164441382090373
0.046153846153846156	0.6153846153846154	0.002885112017086441
0.06153846153846154	0.6153846153846154	-0.0037637927679224858
0.07692307692307693	0.6153846153846154	-0.02512139977399457
0.09230769230769231	0.6153846153846154	-0.01934847344715827
0.1076923076923077	0.6153846153846154	0.01852426298181684
0.12307692307692308	0.6153846153846154	0.026378108925003096
0.13846153846153847	0.6153846153846154	0.010710460492563046
0.15384615384615385	0.6153846153846154	0.004110804573555478
0.16923076923076924	0.6153846153846154	0.00126136600176694
0.18461538461538463	0.6153846153846154	0.00018322831396817965
0.2	0.6153846153846154	4.683675721414833e-5
0.2153846153846154	0.6153846153846154	5.842921786761164e-5
0.23076923076923078	0.6153846153846154	1.6449158545074602e-5
0.24615384615384617	0.6153846153846154	0.00023190765151430485
0.26153846153846155	0.6153846153846154	0.000756655956700359
0.27692307692307694	0.6153846153846154	-0.0006516867620160299
0.2923076923076923	0.6153846153846154	-0.004463863183732699
0.3076923076923077	0.6153846153846154	0.0037512481983825517
0.3230769230769231	0.6153846153846154	0.02632842508261421
0.3384615384615385	0.6153846153846154	0.019543137343168912
0.35384615384615387	0.6153846153846154	-0.018415606149781043
0.36923076923076925	0.6153846153846154	-0.02751385574709091
0.38461538461538464	0.6153846153846154	-0.01011969768527182
0.4	0.6153846153846154	-0.0003047827374063768
0.4153846153846154	0.6153846153846154	0.004574751082611792
0.4307692307692308	0.6153846153846154	0.00535693176962545
0.4461538461538462	0.6153846153846154	0.001997026924290428
0.46153846153846156	0.6153846153846154	3.637748358749293e-5
0.47692307692307695	0.6153846153846154	-0.0009265701631031559
0.49230769230769234	0.6153846153846154	-0.0011819376443068456
0.5076923076923077	0.6153846153846154	-0.0007835787727067424
0.5230769230769231	0.6153846153846154	0.0003635253275707214
0.5384615384615385	0.6153846153846154	0.002881150245980454
0.5538461538461539	0.6153846153846154	-0.003454298137821105
0.5692307692307692	0.6153846153846154	-0.02454663624373033
0.5846153846153846	0.6153846153846154	-0.03216836707040654
0.6000000000000001	0.6153846153846154	-0.03304289579626823
0.6153846153846154	0.6153846153846154	-0.027716543992356363
0.6307692307692307	0.6153846153846154	-0.011099101972245558
0.6461538461538462	0.6153846153846154	-0.004387073356329588
0.6615384615384616	0.6153846153846154	-0.0015776459501326853
0.676923076923077	0.6153846153846154	-0.00046628434852647935
0.6923076923076923	0.6153846153846154	-0.00019355315034179775
0.7076923076923077	0.6153846153846154	-0.00010772118395707663
0.7230769230769232	0.6153846153846154	-5.032724324740642e-5
0.7384615384615385	0.6153846153846154	-0.0001266148260192019
0.7538461538461538	0.6153846153846154	-0.00038543097555197945
0.7692307692307693	0.6153846153846154	0.0003675112959019301
0.7846153846153847	0.6153846153846154	0.002682677447762111
0.8	0.6153846153846154	-0.0036836413645105837
0.8153846153846154	0.6153846153846154	-0.024630952662571114
0.8307692307692308	0.6153846153846154	-0.03216383274419178
0.8461538461538463	0.6153846153846154	-0.03299100136592461
0.8615384615384616	0.6153846153846154	-0.027659689018787174
0.8769230769230769	0.6153846153846154	-0.011077279075614064
0.8923076923076924	0.6153846153846154	-0.004389317092445286
0.9076923076923078	0.6153846153846154	-0.0015930937818275036
0.9230769230769231	0.6153846153846154	-0.0004827260656621996
0.9384615384615385	0.6153846153846154	-0.00020065424952303307
0.9538461538461539	0.6153846153846154	-0.00011954188886189721
0.9692307692307693	0.6153846153846154	-8.978219772820214e-5
0.9846153846153847	0.6153846153846154	-5.649801516987977e-5
0.015384615384615385	0.6307692307692307	-0.00023975478198350042
0.03076923076923077	0.6307692307692307	0.0002620519292397633
0.046153846153846156	0.6307692307692307	0.0013503477453826538
0.06153846153846154	0.6307692307692307	-0.002193355365077446
0.07692307692307693	0.6307692307692307	-0.009266237542466966
0.09230769230769231	0.6307692307692307	-0.006196630117447848
0.1076923076923077	0.6307692307692307	0.006200791881509645
0.12307692307692308	0.6307692307692307	0.010620822282125335
0.13846153846153847	0.6307692307692307	0.006152716397810494
0.15384615384615385	0.6307692307692307	0.002357772820135314
0.16923076923076924	0.6307692307692307	0.00018412441269889437
0.18461538461538463	0.6307692307692307	-0.0005963869785020565
0.2	0.6307692307692307	-0.0001621015542360747
0.2153846153846154	0.6307692307692307	7.775269499760394e-5
0.23076923076923078	0.6307692307692307	0.00016363288857290548
0.24615384615384617	0.6307692307692307	0.00029509350565329405
0.26153846153846155	0.6307692307692307	0.0004125658599924519
0.27692307692307694	0.6307692307692307	-0.000372353381762281
0.2923076923076923	0.6307692307692307	-0.0017095888576324268
0.3076923076923077	0.6307692307692307	0.0022923823985164147
0.3230769230769231	0.6307692307692307	0.00972986140446486
0.3384615384615385	0.6307692307692307	0.006427656217193114
0.35384615384615387	0.6307692307692307	-0.006172395323483111
0.36923076923076925	0.6307692307692307	-0.010921974436290248
0.38461538461538464	0.6307692307692307	-0.0060792057713855005
0.4	0.6307692307692307	-0.0010792055487710288
0.4153846153846154	0.6307692307692307	0.0019861145314037814
0.4307692307692308	0.6307692307692307	0.0027196680683494305
0.4461538461538462	0.6307692307692307	0.001362999268564361
0.46153846153846156	0.6307692307692307	0.00018468371741235301
0.47692307692307695	0.6307692307692307	-0.000492842084249366
0.49230769230769234	0.6307692307692307	-0.0007083522938864464
0.5076923076923077	0.6307692307692307	-0.0004994057250582075
0.5230769230769231	0.6307692307692307	0.0001532337357660274
0.5384615384615385	0.6307692307692307	0.0010025517590199523
0.5538461538461539	0.6307692307692307	-0.0019239383483284109
0.5692307692307692	0.6307692307692307	-0.007897732864241423
0.5846153846153846	0.6307692307692307	-0.011650222022750631
0.6000000000000001	0.6307692307692307	-0.012347712240419596
0.6153846153846154	0.6307692307692307	-0.010164648994921827
0.6307692307692307	0.6307692307692307	-0.006120778650533554
0.6461538461538462	0.6307692307692307	-0.0028147260894521116
0.6615384615384616	0.6307692307692307	-0.0009265960899055696
0.676923076923077	0.6307692307692307	-0.00011137411338196589
0.6923076923076923	0.6307692307692307	-9.187690212650272e-5
0.7076923076923077	0.6307692307692307	-9.742733070733152e-5
0.7230769230769232	0.6307692307692307	-8.68070066643556e-5
0.7384615384615385	0.6307692307692307	-0.00013341884203657426
0.7538461538461538	0.6307692307692307	-0.00021674549974379787
0.7692307692307693	0.6307692307692307	0.00018646469654972644
0.7846153846153847	0.6307692307692307	0.0008899436107898388
0.8	0.6307692307692307	-0.0020672438923893892
0.8153846153846154	0.6307692307692307	-0.007964589251167897
0.8307692307692308	0.6307692307692307	-0.011654422805017538
0.8461538461538463	0.6307692307692307	-0.012311450002590636
0.8615384615384616	0.6307692307692307	-0.010130182994837904
0.8769230769230769	0.6307692307692307	-0.00613640784775013
0.8923076923076924	0.6307692307692307	-0.0028571291258360824
0.9076923076923078	0.6307692307692307	-0.0009809395067300177
0.9230769230769231	0.6307692307692307	-0.0001623388759772168
0.9384615384615385	0.6307692307692307	-0.00011972306517036886
0.9538461538461539	0.6307692307692307	-0.00012190507824009788
0.9692307692307693	0.6307692307692307	-0.0001204751746269091
0.9846153846153847	0.6307692307692307	-8.695672771272344e-5
0.015384615384615385	0.6461538461538462	-0.00019592580018702274
0.03076923076923077	0.6461538461538462	0.00017362865293075989
0.046153846153846156	0.6461538461538462	0.0011921644576398155
0.06153846153846154	0.6461538461538462	-0.0003491568379450237
0.07692307692307693	0.6461538461538462	-0.003336106252451842
0.09230769230769231	0.6461538461538462	-0.0021551427007796527
0.1076923076923077	0.6461538461538462	0.002069864698241484
0.12307692307692308	0.6461538461538462	0.0039668242428753464
0.13846153846153847	0.6461538461538462	0.002301935931936635
0.15384615384615385	0.6461538461538462	0.00036357183199475286
0.16923076923076924	0.6461538461538462	-0.0009007908964274295
0.18461538461538463	0.6461538461538462	-0.0012053357902620378
0.2	0.6461538461538462	-0.0004214570617068721
0.2153846153846154	0.6461538461538462	6.2018567330955e-6
0.23076923076923078	0.6461538461538462	0.000180057829357374
0.24615384615384617	0.6461538461538462	0.00028708925679523804
0.26153846153846155	0.6461538461538462	0.0003316794642757004
0.27692307692307694	0.6461538461538462	-0.0001798916624958563
0.2923076923076923	0.6461538461538462	-0.0012229942244504864
0.3076923076923077	0.6461538461538462	0.0004695358879513337
0.3230769230769231	0.6461538461538462	0.0035688695212644245
0.3384615384615385	0.6461538461538462	0.0023079090463504898
0.35384615384615387	0.6461538461538462	-0.002084293907249537
0.36923076923076925	0.6461538461538462	-0.004227077885396684
0.38461538461538464	0.6461538461538462	-0.002780170211739966
0.4	0.6461538461538462	-0.000503173014227069
0.4153846153846154	0.6461538461538462	0.0011427904758504613
0.4307692307692308	0.6461538461538462	0.0015861726562296523
0.4461538461538462	0.6461538461538462	0.0008156098169015256
0.46153846153846156	0.6461538461538462	9.719165444321408e-5
0.47692307692307695	0.6461538461538462	-0.0003406440420997715
0.49230769230769234	0.6461538461538462	-0.0004787381666109204
0.5076923076923077	0.6461538461538462	-0.00033119059559992873
0.5230769230769231	0.6461538461538462	7.399855533738188e-5
0.5384615384615385	0.6461538461538462	0.0008342913919428419
0.5538461538461539	0.6461538461538462	0.0005882558390100266
0.5692307692307692	0.6461538461538462	0.0007005047512928682
0.5846153846153846	0.6461538461538462	-1.643632248580068e-5
0.6000000000000001	0.6461538461538462	-0.000350021167184958
0.6153846153846154	0.6461538461538462	-0.00029050011582503724
0.6307692307692307	0.6461538461538462	-0.0010537534523143784
0.6461538461538462	0.6461538461538462	-0.00047357216783939593
0.6615384615384616	0.6461538461538462	0.00014601696545857412
0.676923076923077	0.6461538461538462	0.00038791605914478215
0.6923076923076923	0.6461538461538462	0.00011880317492698557
0.7076923076923077	0.6461538461538462	-1.9348041079492874e-5
0.7230769230769232	0.6461538461538462	-6.659803305703357e-5
0.7384615384615385	0.6461538461538462	-0.0001040514581098567
0.7538461538461538	0.6461538461538462	-0.0001466959119142806
0.7692307692307693	0.6461538461538462	9.305034527302839e-5
0.7846153846153847	0.6461538461538462	0.000752220352825816
0.8	0.6461538461538462	0.0004836555969199867
0.8153846153846154	0.6461538461538462	0.0006508340688108104
0.8307692307692308	0.6461538461538462	-2.1247508615491576e-5
0.8461538461538463	0.6461538461538462	-0.0003248355208067898
0.8615384615384616	0.6461538461538462	-0.0002678277864479426
0.8769230769230769	0.6461538461538462	-0.0010756987496866712
0.8923076923076924	0.6461538461538462	-0.0005165106113931005
0.9076923076923078	0.6461538461538462	9.414520174652929e-5
0.9230769230769231	0.6461538461538462	0.0003393745786795136
0.9384615384615385	0.6461538461538462	9.285015089209814e-5
0.9538461538461539	0.6461538461538462	-4.103597646798789e-5
0.9692307692307693	0.6461538461538462	-9.641248699338588e-5
0.9846153846153847	0.6461538461538462	-8.40095132208787e-5
0.015384615384615385	0.6615384615384616	-6.511903411543931e-5
0.03076923076923077	0.6615384615384616	8.868206261038323e-5
0.046153846153846156	0.6615384615384616	0.0003384203275488469
0.06153846153846154	0.6615384615384616	-0.00031474813453264983
0.07692307692307693	0.6615384615384616	-0.0013564292677195825
0.09230769230769231	0.6615384615384616	-0.0009402404705642501
0.1076923076923077	0.6615384615384616	0.0004821376880578452
0.12307692307692308	0.6615384615384616	0.0010898263778951803
0.13846153846153847	0.6615384615384616	0.00010475719058431318
0.15384615384615385	0.6615384615384616	-0.0009245045921471445
0.16923076923076924	0.6615384615384616	-0.001560060743964134
0.18461538461538463	0.6615384615384616	-0.0015172449282346019
0.2	0.6615384615384616	-0.0005694411301153501
0.2153846153846154	0.6615384615384616	-5.6394406768602304e-5
0.23076923076923078	0.6615384615384616	0.00017812894958998574
0.24615384615384617	0.6615384615384616	0.00025634786215631263
0.26153846153846155	0.6615384615384616	0.0001677665077082261
0.27692307692307694	0.6615384615384616	-9.508640314909884e-5
0.2923076923076923	0.6615384615384616	-0.0004005052265243224
0.3076923076923077	0.6615384615384616	0.00031141289557565677
0.3230769230769231	0.6615384615384616	0.0014660593480197417
0.3384615384615385	0.6615384615384616	0.0010172919559226813
0.35384615384615387	0.6615384615384616	-0.000550248448664099
0.36923076923076925	0.6615384615384616	-0.001426509968502218
0.38461538461538464	0.6615384615384616	-0.0008954489724816711
0.4	0.6615384615384616	0.00011966843122119292
0.4153846153846154	0.6615384615384616	0.0009155936824210332
0.4307692307692308	0.6615384615384616	0.0010801682162427384
0.4461538461538462	0.6615384615384616	0.0004810671410651674
0.46153846153846156	0.6615384615384616	-5.8914217449597156e-6
0.47692307692307695	0.6615384615384616	-0.0003077020166615648
0.49230769230769234	0.6615384615384616	-0.0003542801795370862
0.5076923076923077	0.6615384615384616	-9.288207226221234e-5
0.5230769230769231	0.6615384615384616	-3.260533695365579e-5
0.5384615384615385	0.6615384615384616	-0.0003931105963148869
0.5538461538461539	0.6615384615384616	0.0006766955504138984
0.5692307692307692	0.6615384615384616	0.004298571946337832
0.5846153846153846	0.6615384615384616	0.005404632742148679
0.6000000000000001	0.6615384615384616	0.005437624990543358
0.6153846153846154	0.6615384615384616	0.004589484131673759
0.6307692307692307	0.6615384615384616	0.0020207212181407776
0.6461538461538462	0.6615384615384616	0.0011790579981506664
0.6615384615384616	0.6615384615384616	0.0009449752325485573
0.676923076923077	0.6615384615384616	0.0007468733816896131
0.6923076923076923	0.6615384615384616	0.00028247777277104355
0.7076923076923077	0.6615384615384616	5.178621352129039e-5
0.7230769230769232	0.6615384615384616	-5.6729048765360306e-5
0.7384615384615385	0.6615384615384616	-7.003646782246025e-5
0.7538461538461538	0.6615384615384616	2.8863930945584033e-5
0.7692307692307693	0.6615384615384616	-3.188679034705974e-5
0.7846153846153847	0.6615384615384616	-0.000463423980090684
0.8	0.6615384615384616	0.0005931560200216056
0.8153846153846154	0.6615384615384616	0.0042620891516110355
0.8307692307692308	0.6615384615384616	0.005400005936055924
0.8461538461538463	0.6615384615384616	0.005446540538202671
0.8615384615384616	0.6615384615384616	0.004604763443315356
0.8769230769230769	0.6615384615384616	0.0020232926918702645
0.8923076923076924	0.6615384615384616	0.001177981673229604
0.9076923076923078	0.6615384615384616	0.0009399977914555141
0.9230769230769231	0.6615384615384616	0.0007381832830824275
0.9384615384615385	0.6615384615384616	0.00027962927436046934
0.9538461538461539	0.6615384615384616	4.816771630267081e-5
0.9692307692307693	0.6615384615384616	-5.328507582453267e-5
0.9846153846153847	0.6615384615384616	-6.582463034417062e-5
0.015384615384615385	0.676923076923077	-4.229686572871163e-5
0.03076923076923077	0.676923076923077	1.8733837233767685e-5
0.046153846153846156	0.676923076923077	0.00012786874573823774
0.06153846153846154	0.676923076923077	-0.00015154093875443479
0.07692307692307693	0.676923076923077	-0.0006151753797496806
0.09230769230769231	0.676923076923077	-0.0005120807682357026
0.1076923076923077	0.676923076923077	-7.435545734678715e-5
0.12307692307692308	0.676923076923077	2.213078605746807e-5
0.13846153846153847	0.676923076923077	-0.0006675652171334747
0.15384615384615385	0.676923076923077	-0.0012256229089895694
0.16923076923076924	0.676923076923077	-0.001515463519975213
0.18461538461538463	0.676923076923077	-0.0013519030095247406
0.2	0.676923076923077	-0.0005085654706063228
0.2153846153846154	0.676923076923077	-6.636465013713623e-5
0.23076923076923078	0.676923076923077	0.0001400586043988028
0.24615384615384617	0.676923076923077	0.00019996082531574622
0.26153846153846155	0.676923076923077	0.00011485358348984723
0.27692307692307694	0.676923076923077	-3.098675534458858e-5
0.2923076923076923	0.676923076923077	-0.00019735241653989646
0.3076923076923077	0.676923076923077	0.00010856233038932604
0.3230769230769231	0.676923076923077	0.0006665182412900387
0.3384615384615385	0.676923076923077	0.0005453030999584363
0.35384615384615387	0.676923076923077	-1.0593086119396731e-5
0.36923076923076925	0.676923076923077	-0.0003363757787584967
0.38461538461538464	0.676923076923077	-7.932950605435689e-5
0.4	0.676923076923077	0.00037715666402380596
0.4153846153846154	0.676923076923077	0.0007355542600160672
0.4307692307692308	0.676923076923077	0.0007536460389014296
0.4461538461538462	0.676923076923077	0.00028366899675220854
0.46153846153846156	0.676923076923077	-4.48354219358123e-5
0.47692307692307695	0.676923076923077	-0.00024206446453184713
0.49230769230769234	0.676923076923077	-0.00024987050388105485
0.5076923076923077	0.676923076923077	-2.111687747607046e-5
0.5230769230769231	0.676923076923077	-8.609193509279421e-5
0.5384615384615385	0.676923076923077	-0.0006062871738446119
0.5538461538461539	0.676923076923077	0.0006576018294406497
0.5692307692307692	0.676923076923077	0.004589014017734102
0.5846153846153846	0.676923076923077	0.006075329630437548
0.6000000000000001	0.676923076923077	0.006269212669680571
0.6153846153846154	0.676923076923077	0.005352898847980554
0.6307692307692307	0.676923076923077	0.002718659773165334
0.6461538461538462	0.676923076923077	0.0015746712878649944
0.6615384615384616	0.676923076923077	0.0010588683849324944
0.676923076923077	0.676923076923077	0.0007230402623311804
0.6923076923076923	0.676923076923077	0.0002807026494272721
0.7076923076923077	0.676923076923077	6.899849963995601e-5
0.7230769230769232	0.676923076923077	-3.5156896130308156e-5
0.7384615384615385	0.676923076923077	-4.131828378727174e-5
0.7538461538461538	0.676923076923077	5.676550059722342e-5
0.7692307692307693	0.676923076923077	-9.334685078507226e-5
0.7846153846153847	0.676923076923077	-0.0006611329715808512
0.8	0.676923076923077	0.0005963558429283262
0.8153846153846154	0.676923076923077	0.00456769770150011
0.8307692307692308	0.676923076923077	0.0060759786829697945
0.8461538461538463	0.676923076923077	0.006277913155814125
0.8615384615384616	0.676923076923077	0.005388733191204369
0.8769230769230769	0.676923076923077	0.0027914658456485524
0.8923076923076924	0.676923076923077	0.001670488266011521
0.9076923076923078	0.676923076923077	0.0011550224527892858
0.9230769230769231	0.676923076923077	0.0007990729328600069
0.9384615384615385	0.676923076923077	0.00032616015499790544
0.9538461538461539	0.676923076923077	9.420685097596886e-5
0.9692307692307693	0.676923076923077	-1.2226694430014991e-5
0.9846153846153847	0.676923076923077	-3.915972449804264e-5
0.015384615384615385	0.6923076923076923	-1.1866732876769266e-5
0.03076923076923077	0.6923076923076923	1.161693947156415e-5
0.046153846153846156	0.6923076923076923	4.614757818517228e-5
0.06153846153846154	0.6923076923076923	-6.382316521323848e-5
0.07692307692307693	0.6923076923076923	-0.0002212037107090943
0.09230769230769231	0.6923076923076923	-0.0001991049317021822
0.1076923076923077	0.6923076923076923	-7.306513927252188e-5
0.12307692307692308	0.6923076923076923	-4.2838163190802484e-5
0.13846153846153847	0.6923076923076923	-0.00019086219797217135
0.15384615384615385	0.6923076923076923	-0.0004142945684885102
0.16923076923076924	0.6923076923076923	-0.0005420283783502667
0.18461538461538463	0.6923076923076923	-0.00048409908021068536
0.2	0.6923076923076923	-0.0002724504395030628
0.2153846153846154	0.6923076923076923	-6.64546744274217e-5
0.23076923076923078	0.6923076923076923	5.606338361056226e-5
0.24615384615384617	0.6923076923076923	9.613734200196714e-5
0.26153846153846155	0.6923076923076923	5.940223221985677e-5
0.27692307692307694	0.6923076923076923	-9.633309239357614e-6
0.2923076923076923	0.6923076923076923	-6.847925714654309e-5
0.3076923076923077	0.6923076923076923	5.167135876495253e-5
0.3230769230769231	0.6923076923076923	0.00024600340876648844
0.3384615384615385	0.6923076923076923	0.00020785051071426746
0.35384615384615387	0.6923076923076923	-4.162428305501873e-6
0.36923076923076925	0.6923076923076923	-0.0001321817656500863
0.38461538461538464	0.6923076923076923	-4.719530214973789e-5
0.4	0.6923076923076923	0.0001481881057636434
0.4153846153846154	0.6923076923076923	0.0003116273083643286
0.4307692307692308	0.6923076923076923	0.0003309993362410323
0.4461538461538462	0.6923076923076923	0.00019408527286889494
0.46153846153846156	0.6923076923076923	3.423224567219352e-5
0.47692307692307695	0.6923076923076923	-7.792195691635598e-5
0.49230769230769234	0.6923076923076923	-9.409253524661914e-5
0.5076923076923077	0.6923076923076923	-2.328769918610598e-5
0.5230769230769231	0.6923076923076923	-5.2023052614724006e-5
0.5384615384615385	0.6923076923076923	-0.00015901117659339716
0.5538461538461539	0.6923076923076923	0.0004155217402772441
0.5692307692307692	0.6923076923076923	0.0015011119409585852
0.5846153846153846	0.6923076923076923	0.0022150183684250505
0.6000000000000001	0.6923076923076923	0.0023738056239054387
0.6153846153846154	0.6923076923076923	0.0019970472315471765
0.6307692307692307	0.6923076923076923	0.0012769113167872817
0.6461538461538462	0.6923076923076923	0.000692662573323757
0.6615384615384616	0.6923076923076923	0.0003437025570223667
0.676923076923077	0.6923076923076923	0.00015663243331245712
0.6923076923076923	0.6923076923076923	0.00011654839144788246
0.7076923076923077	0.6923076923076923	4.691636022254128e-5
0.7230769230769232	0.6923076923076923	-4.667740035629058e-6
0.7384615384615385	0.6923076923076923	-9.93426022060929e-6
0.7538461538461538	0.6923076923076923	2.5553812746742212e-5
0.7692307692307693	0.6923076923076923	-4.444253507850502e-5
0.7846153846153847	0.6923076923076923	-0.0001780643670937267
0.8	0.6923076923076923	0.00039175515305467997
0.8153846153846154	0.6923076923076923	0.0014997042484355952
0.8307692307692308	0.6923076923076923	0.0022216350584533403
0.8461538461538463	0.6923076923076923	0.002372085072447601
0.8615384615384616	0.6923076923076923	0.002052475181607371
0.8769230769230769	0.6923076923076923	0.0014886906785338417
0.8923076923076924	0.6923076923076923	0.0009628245374044238
0.9076923076923078	0.6923076923076923	0.0006158722658558866
0.9230769230769231	0.6923076923076923	0.0003822672855962038
0.9384615384615385	0.6923076923076923	0.00021857576962840637
0.9538461538461539	0.6923076923076923	0.00010157043486655357
0.9692307692307693	0.6923076923076923	3.6175379459776506e-5
0.9846153846153847	0.6923076923076923	8.2566346152461e-6
0.015384615384615385	0.7076923076923077	-4.995143594399967e-6
0.03076923076923077	0.7076923076923077	5.24493699960508e-6
0.046153846153846156	0.7076923076923077	2.7649484673397732e-5
0.06153846153846154	0.7076923076923077	-9.973897645331532e-6
0.07692307692307693	0.7076923076923077	-6.35748110157942e-5
0.09230769230769231	0.7076923076923077	-4.693355343592599e-5
0.1076923076923077	0.7076923076923077	1.759783760498234e-5
0.12307692307692308	0.7076923076923077	6.400374087931836e-5
0.13846153846153847	0.7076923076923077	0.00010012597660637645
0.15384615384615385	0.7076923076923077	4.0212031040246586e-5
0.16923076923076924	0.7076923076923077	-1.5054133290930499e-5
0.18461538461538463	0.7076923076923077	-3.0812282028943455e-5
0.2	0.7076923076923077	-5.627971645122163e-5
0.2153846153846154	0.7076923076923077	-8.664175363449648e-6
0.23076923076923078	0.7076923076923077	3.428665439539386e-5
0.24615384615384617	0.7076923076923077	4.889731878819967e-5
0.26153846153846155	0.7076923076923077	2.8131835587328315e-5
0.27692307692307694	0.7076923076923077	-6.588933725797852e-6
0.2923076923076923	0.7076923076923077	-4.4489477799912286e-5
0.3076923076923077	0.7076923076923077	-5.287863177506866e-6
0.3230769230769231	0.7076923076923077	6.261206270159885e-5
0.3384615384615385	0.7076923076923077	4.889650084255717e-5
0.35384615384615387	0.7076923076923077	-2.667060034481371e-5
0.36923076923076925	0.7076923076923077	-8.59387815646396e-5
0.38461538461538464	0.7076923076923077	-7.601383642613672e-5
0.4	0.7076923076923077	6.079590481887101e-7
0.4153846153846154	0.7076923076923077	8.166503388673092e-5
0.4307692307692308	0.7076923076923077	0.00011453622727963701
0.4461538461538462	0.7076923076923077	0.00010078072812378066
0.46153846153846156	0.7076923076923077	3.8941303985688786e-5
0.47692307692307695	0.7076923076923077	-1.917303752144234e-5
0.49230769230769234	0.7076923076923077	-3.469994496525012e-5
0.5076923076923077	0.7076923076923077	-8.263639325738842e-6
0.5230769230769231	0.7076923076923077	-2.2046707505326916e-5
0.5384615384615385	0.7076923076923077	-0.00010792512481487426
0.5538461538461539	0.7076923076923077	-5.228453732024747e-5
0.5692307692307692	0.7076923076923077	-0.00011971711360677077
0.5846153846153846	0.7076923076923077	5.21552739391287e-6
0.6000000000000001	0.7076923076923077	8.380193463988143e-5
0.6153846153846154	0.7076923076923077	5.443084618635688e-5
0.6307692307692307	0.7076923076923077	9.693272849715701e-5
0.6461538461538462	0.7076923076923077	-2.697782899530421e-5
0.6615384615384616	0.7076923076923077	-0.0001352440216229138
0.676923076923077	0.7076923076923077	-0.00015865233569527224
0.6923076923076923	0.7076923076923077	-2.3567702704999102e-5
0.7076923076923077	0.7076923076923077	1.2764643036981338e-6
0.7230769230769232	0.7076923076923077	-8.770044631623773e-6
0.7384615384615385	0.7076923076923077	-7.578710423754948e-6
0.7538461538461538	0.7076923076923077	1.599354284860445e-5
0.7692307692307693	0.7076923076923077	-1.5745738022214528e-5
0.7846153846153847	0.7076923076923077	-0.0001179808184523926
0.8	0.7076923076923077	-7.05188157336564e-5
0.8153846153846154	0.7076923076923077	-0.00013514003913472867
0.8307692307692308	0.7076923076923077	-1.4096889908614952e-5
0.8461538461538463	0.7076923076923077	4.2185570391125184e-5
0.8615384615384616	0.7076923076923077	6.626046071922954e-5
0.8769230769230769	0.7076923076923077	0.0002835751470642344
0.8923076923076924	0.7076923076923077	0.0002118249368056658
0.9076923076923078	0.7076923076923077	9.8952785222851e-5
0.9230769230769231	0.7076923076923077	3.112617162973313e-5
0.9384615384615385	0.7076923076923077	4.5556428544105945e-5
0.9538461538461539	0.7076923076923077	3.857496489320806e-5
0.9692307692307693	0.7076923076923077	2.8352368278469246e-5
0.9846153846153847	0.7076923076923077	1.7262108990396056e-5
0.015384615384615385	0.7230769230769232	-1.5669168449074208e-6
0.03076923076923077	0.7230769230769232	-1.4996708966225134e-6
0.046153846153846156	0.7230769230769232	-1.2098986916578422e-5
0.06153846153846154	0.7230769230769232	-2.142540709642057e-5
0.07692307692307693	0.7230769230769232	-3.305152711734427e-5
0.09230769230769231	0.7230769230769232	4.842465247718588e-7
0.1076923076923077	0.7230769230769232	0.00011994614470435786
0.12307692307692308	0.7230769230769232	0.00017468915495202125
0.13846153846153847	0.7230769230769232	0.00022602715216037857
0.15384615384615385	0.7230769230769232	0.0002289476690163214
0.16923076923076924	0.7230769230769232	0.00021161430761096916
0.18461538461538463	0.7230769230769232	0.00017138601327279114
0.2	0.7230769230769232	6.121084740716617e-5
0.2153846153846154	0.7230769230769232	2.819385134604815e-5
0.23076923076923078	0.7230769230769232	2.0624482472753994e-5
0.24615384615384617	0.7230769230769232	1.6807835094602004e-5
0.26153846153846155	0.7230769230769232	2.6972480274150593e-6
0.27692307692307694	0.7230769230769232	-8.484260490889784e-6
0.2923076923076923	0.7230769230769232	-2.348867337784747e-5
0.3076923076923077	0.7230769230769232	-1.6832212604716737e-5
0.3230769230769231	0.7230769230769232	-3.452525722022049e-5
0.3384615384615385	0.7230769230769232	-4.356743129589368e-5
0.35384615384615387	0.7230769230769232	-1.0422920529692682e-5
0.36923076923076925	0.7230769230769232	-5.3834152015553364e-5
0.38461538461538464	0.7230769230769232	-0.00012208501480635053
0.4	0.7230769230769232	-0.00010196326079948346
0.4153846153846154	0.7230769230769232	-5.02138566950716e-5
0.4307692307692308	0.7230769230769232	-5.402686682835262e-6
0.4461538461538462	0.7230769230769232	2.890032367454288e-5
0.46153846153846156	0.7230769230769232	1.3265494981869161e-5
0.47692307692307695	0.7230769230769232	-1.2421516152135408e-5
0.49230769230769234	0.7230769230769232	-2.6680531729482902e-5
0.5076923076923077	0.7230769230769232	-3.536551356499447e-5
0.5230769230769231	0.7230769230769232	-2.3203211846914646e-6
0.5384615384615385	0.7230769230769232	8.697301753610017e-5
0.5538461538461539	0.7230769230769232	-0.00011168655575997011
0.5692307692307692	0.7230769230769232	-0.000837522136464052
0.5846153846153846	0.7230769230769232	-0.0010628518308872276
0.6000000000000001	0.7230769230769232	-0.0010283865502552913
0.6153846153846154	0.7230769230769232	-0.0008902008012678931
0.6307692307692307	0.7230769230769232	-0.000518976380605411
0.6461538461538462	0.7230769230769232	-0.0003646055567949165
0.6615384615384616	0.7230769230769232	-0.0003009393369671191
0.676923076923077	0.7230769230769232	-0.00023432090990930572
0.6923076923076923	0.7230769230769232	-5.895315641056577e-5
0.7076923076923077	0.7230769230769232	-1.498258120538674e-5
0.7230769230769232	0.7230769230769232	-1.238407298829528e-5
0.7384615384615385	0.7230769230769232	-1.5877960308872624e-5
0.7538461538461538	0.7230769230769232	-2.208819574661113e-5
0.7692307692307693	0.7230769230769232	-3.8614424681614323e-7
0.7846153846153847	0.7230769230769232	7.286194335787338e-5
0.8	0.7230769230769232	-0.00014025326208435673
0.8153846153846154	0.7230769230769232	-0.0009085178192012181
0.8307692307692308	0.7230769230769232	-0.0011379372692131846
0.8461538461538463	0.7230769230769232	-0.0011496376852181609
0.8615384615384616	0.7230769230769232	-0.001007325379710255
0.8769230769230769	0.7230769230769232	-0.0004968974902125857
0.8923076923076924	0.7230769230769232	-0.0003624747248796277
0.9076923076923078	0.7230769230769232	-0.0003274342358106658
0.9230769230769231	0.7230769230769232	-0.00026669381525501235
0.9384615384615385	0.7230769230769232	-0.0001247999664837784
0.9538461538461539	0.7230769230769232	-3.992814662514864e-5
0.9692307692307693	0.7230769230769232	2.6482452616420066e-6
0.9846153846153847	0.7230769230769232	1.3690658559013576e-5
0.015384615384615385	0.7384615384615385	4.357258387660798e-7
0.03076923076923077	0.7384615384615385	2.630861902763854e-6
0.046153846153846156	0.7384615384615385	5.490628186380465e-6
0.06153846153846154	0.7384615384615385	2.803376582661853e-5
0.07692307692307693	0.7384615384615385	7.18973056101374e-5
0.09230769230769231	0.7384615384615385	8.156336444007047e-5
0.1076923076923077	0.7384615384615385	7.391189969981582e-5
0.12307692307692308	0.7384615384615385	7.567814202818986e-5
0.13846153846153847	0.7384615384615385	0.0001392604046547971
0.15384615384615385	0.7384615384615385	0.000176851781841686
0.16923076923076924	0.7384615384615385	0.00020018590274082938
0.18461538461538463	0.7384615384615385	0.00018253940139711144
0.2	0.7384615384615385	7.687883839084953e-5
0.2153846153846154	0.7384615384615385	1.4939847797524138e-5
0.23076923076923078	0.7384615384615385	-2.099704879748852e-5
0.24615384615384617	0.7384615384615385	-2.919434676242263e-5
0.26153846153846155	0.7384615384615385	-1.8430838339785634e-5
0.27692307692307694	0.7384615384615385	6.788968542616453e-7
0.2923076923076923	0.7384615384615385	1.9505784237980908e-5
0.3076923076923077	0.7384615384615385	3.962747021056211e-5
0.3230769230769231	0.7384615384615385	4.0787394371151174e-5
0.3384615384615385	0.7384615384615385	2.8827937768039626e-6
0.35384615384615387	0.7384615384615385	-6.922947077371925e-5
0.36923076923076925	0.7384615384615385	-0.00014849986347274617
0.38461538461538464	0.7384615384615385	-0.00020703224442900826
0.4	0.7384615384615385	-0.00018666556518948782
0.4153846153846154	0.7384615384615385	-0.00012568663779984594
0.4307692307692308	0.7384615384615385	-6.536556560560334e-5
0.4461538461538462	0.7384615384615385	-1.6467206538284505e-5
0.46153846153846156	0.7384615384615385	-2.5783096394254463e-5
0.47692307692307695	0.7384615384615385	-4.7914190973538946e-5
0.49230769230769234	0.7384615384615385	-5.505135286960616e-5
0.5076923076923077	0.7384615384615385	-4.5538198728504095e-5
0.5230769230769231	0.7384615384615385	1.981728208701863e-5
0.5384615384615385	0.7384615384615385	0.00015558856269691504
0.5538461538461539	0.7384615384615385	-5.814807599870312e-5
0.5692307692307692	0.7384615384615385	-0.0007998587642588923
0.5846153846153846	0.7384615384615385	-0.001134739882880139
0.6000000000000001	0.7384615384615385	-0.0012667893882724204
0.6153846153846154	0.7384615384615385	-0.0010903650051637156
0.6307692307692307	0.7384615384615385	-0.0005203199000913995
0.6461538461538462	0.7384615384615385	-0.00021381668784723064
0.6615384615384616	0.7384615384615385	-7.191834969560888e-5
0.676923076923077	0.7384615384615385	-2.107030071853739e-5
0.6923076923076923	0.7384615384615385	3.4829965625834624e-5
0.7076923076923077	0.7384615384615385	7.90183772201958e-6
0.7230769230769232	0.7384615384615385	-1.9600817061368225e-5
0.7384615384615385	0.7384615384615385	-3.115597333087131e-5
0.7538461538461538	0.7384615384615385	-2.9792200182781388e-5
0.7692307692307693	0.7384615384615385	2.1717434520285674e-5
0.7846153846153847	0.7384615384615385	0.00014814827254418678
0.8	0.7384615384615385	-5.675808243131176e-5
0.8153846153846154	0.7384615384615385	-0.0007735381717415207
0.8307692307692308	0.7384615384615385	-0.0010322941478936702
0.8461538461538463	0.7384615384615385	-0.0010711525241218715
0.8615384615384616	0.7384615384615385	-0.001024705665911038
0.8769230769230769	0.7384615384615385	-0.0007657870057354733
0.8923076923076924	0.7384615384615385	-0.0007018141127117064
0.9076923076923078	0.7384615384615385	-0.0006439431907416558
0.9230769230769231	0.7384615384615385	-0.0005100892327661138
0.9384615384615385	0.7384615384615385	-0.00025688310710791484
0.9538461538461539	0.7384615384615385	-9.488460468051597e-5
0.9692307692307693	0.7384615384615385	-1.0270673674616891e-5
0.9846153846153847	0.7384615384615385	1.6103505475157267e-5
0.015384615384615385	0.7538461538461538	8.875370245840476e-7
0.03076923076923077	0.7538461538461538	6.305343209904418e-6
0.046153846153846156	0.7538461538461538	6.200785446576734e-5
0.06153846153846154	0.7538461538461538	0.00011478351913942741
0.07692307692307693	0.7538461538461538	0.00033063106178327003
0.09230769230769231	0.7538461538461538	0.0002995474484176193
0.1076923076923077	0.7538461538461538	-0.00019464149240919988
0.12307692307692308	0.7538461538461538	-0.0002982503312297205
0.13846153846153847	0.7538461538461538	-0.00018260086082306807
0.15384615384615385	0.7538461538461538	-0.00012207225245721256
0.16923076923076924	0.7538461538461538	-3.125365859132392e-5
0.18461538461538463	0.7538461538461538	2.0715072479104133e-5
0.2	0.7538461538461538	2.4160853891389985e-5
0.2153846153846154	0.7538461538461538	-4.898065281952035e-5
0.23076923076923078	0.7538461538461538	-0.0001145648165502646
0.24615384615384617	0.7538461538461538	-0.00011836397285947654
0.26153846153846155	0.7538461538461538	-4.0669571736818635e-5
0.27692307692307694	0.7538461538461538	1.7360481751321947e-5
0.2923076923076923	0.7538461538461538	0.00010485997011879685
0.3076923076923077	0.7538461538461538	0.00015870344169168136
0.3230769230769231	0.7538461538461538	0.00033626541277047566
0.3384615384615385	0.7538461538461538	0.000264641524858697
0.35384615384615387	0.7538461538461538	-0.0002724878651804493
0.36923076923076925	0.7538461538461538	-0.0004155135589839207
0.38461538461538464	0.7538461538461538	-0.0003213819686922288
0.4	0.7538461538461538	-0.000262483552174404
0.4153846153846154	0.7538461538461538	-0.00015103368832436378
0.4307692307692308	0.7538461538461538	-6.44378560165959e-5
0.4461538461538462	0.7538461538461538	-2.7045452641478352e-5
0.46153846153846156	0.7538461538461538	-7.544144786070913e-5
0.47692307692307695	0.7538461538461538	-0.00012921699911221145
0.49230769230769234	0.7538461538461538	-0.00013088869068094943
0.5076923076923077	0.7538461538461538	-5.28938472748796e-5
0.5230769230769231	0.7538461538461538	3.019844885591523e-5
0.5384615384615385	0.7538461538461538	0.00015947651795622893
0.5538461538461539	0.7538461538461538	0.0001091289441201139
0.5692307692307692	0.7538461538461538	8.694931965067471e-5
0.5846153846153846	0.7538461538461538	-0.00015348526675867605
0.6000000000000001	0.7538461538461538	-0.0008361599995570267
0.6153846153846154	0.7538461538461538	-0.0007066438157896408
0.6307692307692307	0.7538461538461538	0.00013959046601534847
0.6461538461538462	0.7538461538461538	0.0004992890479576014
0.6615384615384616	0.7538461538461538	0.0006458214365961853
0.676923076923077	0.7538461538461538	0.000584796600950659
0.6923076923076923	0.7538461538461538	0.0002092128793588362
0.7076923076923077	0.7538461538461538	2.9132180977409313e-5
0.7230769230769232	0.7538461538461538	-5.246017090239023e-5
0.7384615384615385	0.7538461538461538	-6.904802702450378e-5
0.7538461538461538	0.7538461538461538	-2.9352045077353345e-5
0.7692307692307693	0.7538461538461538	2.7189831063148854e-5
0.7846153846153847	0.7538461538461538	0.0001528520690590228
0.8	0.7538461538461538	0.00013669110588555568
0.8153846153846154	0.7538461538461538	0.0003506198971912035
0.8307692307692308	0.7538461538461538	0.0003006539081329792
0.8461538461538463	0.7538461538461538	0.0003463485407538324
0.8615384615384616	0.7538461538461538	0.0001697633841419023
0.8769230769230769	0.7538461538461538	-0.0007041527565173485
0.8923076923076924	0.7538461538461538	-0.0008994735319008534
0.9076923076923078	0.7538461538461538	-0.0009008571840889215
0.9230769230769231	0.7538461538461538	-0.0007372588203706496
0.9384615384615385	0.7538461538461538	-0.0003165073990101188
0.9538461538461539	0.7538461538461538	-9.120526582324512e-5
0.9692307692307693	0.7538461538461538	1.630138473639838e-5
0.9846153846153847	0.7538461538461538	4.224526250737041e-5
0.015384615384615385	0.7692307692307693	1.4960539684337688e-5
0.03076923076923077	0.7692307692307693	-2.2153419918826148e-5
0.046153846153846156	0.7692307692307693	-4.690042037993904e-5
0.06153846153846154	0.7692307692307693	-0.00012989095322525572
0.07692307692307693	0.7692307692307693	-0.00037630378725818814
0.09230769230769231	0.7692307692307693	-0.00023196290136775143
0.1076923076923077	0.7692307692307693	0.0003287052961364645
0.12307692307692308	0.7692307692307693	0.00029104316894619124
0.13846153846153847	0.7692307692307693	-0.00018308287900670978
0.15384615384615385	0.7692307692307693	-0.00018502788700271318
0.16923076923076924	0.7692307692307693	4.301052138175764e-5
0.18461538461538463	0.7692307692307693	0.00017426757172901548
0.2	0.7692307692307693	0.00014804417724229306
0.2153846153846154	0.7692307692307693	-2.044447668956144e-5
0.23076923076923078	0.7692307692307693	-0.00016683905425602988
0.24615384615384617	0.7692307692307693	-0.00018594861891986245
0.26153846153846155	0.7692307692307693	-6.969294879782896e-5
0.27692307692307694	0.7692307692307693	-2.1876359529443294e-5
0.2923076923076923	0.7692307692307693	8.924231529818173e-6
0.3076923076923077	0.7692307692307693	-6.088502759748182e-5
0.3230769230769231	0.7692307692307693	-0.0003392593939438846
0.3384615384615385	0.7692307692307693	-0.00022828292603631765
0.35384615384615387	0.7692307692307693	0.0003049111382434686
0.36923076923076925	0.7692307692307693	0.00025507655547605266
0.38461538461538464	0.7692307692307693	-0.00020136292661063172
0.4	0.7692307692307693	-0.00019171739392055855
0.4153846153846154	0.7692307692307693	4.7929014068111904e-5
0.4307692307692308	0.7692307692307693	0.0001851490038797877
0.4461538461538462	0.7692307692307693	0.00014445110608214868
0.46153846153846156	0.7692307692307693	-2.343383706242715e-5
0.47692307692307695	0.7692307692307693	-0.00016697548214735707
0.49230769230769234	0.7692307692307693	-0.00019074437868080277
0.5076923076923077	0.7692307692307693	-8.188353288490859e-5
0.5230769230769231	0.7692307692307693	-2.2142741683638814e-5
0.5384615384615385	0.7692307692307693	2.389273858233716e-5
0.5538461538461539	0.7692307692307693	-7.085936269736735e-5
0.5692307692307692	0.7692307692307693	-0.00032190682189704923
0.5846153846153846	0.7692307692307693	-0.0002439096916454109
0.6000000000000001	0.7692307692307693	0.00019370128397894475
0.6153846153846154	0.7692307692307693	0.00037178208693315314
0.6307692307692307	0.7692307692307693	0.0005234792261303913
0.6461538461538462	0.7692307692307693	0.0006630036712116687
0.6615384615384616	0.7692307692307693	0.0008087989682059106
0.676923076923077	0.7692307692307693	0.0007429029095999743
0.6923076923076923	0.7692307692307693	0.0002707323045674677
0.7076923076923077	0.7692307692307693	3.451371241719873e-5
0.7230769230769232	0.7692307692307693	-7.040671173738873e-5
0.7384615384615385	0.7692307692307693	-8.330661002368225e-5
0.7538461538461538	0.7692307692307693	-2.9924608856848172e-5
0.7692307692307693	0.7692307692307693	-2.0624958940932663e-5
0.7846153846153847	0.7692307692307693	-1.1734001798336362e-5
0.8	0.7692307692307693	-0.00021106252881823804
0.8153846153846154	0.7692307692307693	-0.0005579090243494008
0.8307692307692308	0.7692307692307693	-0.0007586404283566493
0.8461538461538463	0.7692307692307693	-0.000757471194196862
0.8615384615384616	0.7692307692307693	-0.0006820371708170114
0.8769230769230769	0.7692307692307693	-0.0007611860566620343
0.8923076923076924	0.7692307692307693	-0.000731142258372504
0.9076923076923078	0.7692307692307693	-0.0007628253774295868
0.9230769230769231	0.7692307692307693	-0.0006616536497045052
0.9384615384615385	0.7692307692307693	-0.0002575056146092706
0.9538461538461539	0.7692307692307693	-4.655365620933616e-5
0.9692307692307693	0.7692307692307693	4.761300406547773e-5
0.9846153846153847	0.7692307692307693	5.9752947947322404e-5
0.015384615384615385	0.7846153846153847	9.925950226626156e-5
0.03076923076923077	0.7846153846153847	-4.4827681554937965e-5
0.046153846153846156	0.7846153846153847	-0.00026591751054872917
0.06153846153846154	0.7846153846153847	-0.000379495472109624
0.07692307692307693	0.7846153846153847	-0.002686592117447105
0.09230769230769231	0.7846153846153847	-0.0023924003239909983
0.1076923076923077	0.7846153846153847	0.0026328626920375845
0.12307692307692308	0.7846153846153847	0.0024992808725457128
0.13846153846153847	0.7846153846153847	-0.0003894875518938325
0.15384615384615385	0.7846153846153847	-0.0002117085526752675
0.16923076923076924	0.7846153846153847	0.00048090993790181704
0.18461538461538463	0.7846153846153847	0.0007521543943226724
0.2	0.7846153846153847	0.0005142067797654886
0.2153846153846154	0.7846153846153847	8.601164280217244e-5
0.23076923076923078	0.7846153846153847	-0.00024331976739588737
0.24615384615384617	0.7846153846153847	-0.00028581996229758215
0.26153846153846155	0.7846153846153847	-5.672623630370262e-5
0.27692307692307694	0.7846153846153847	-7.054619389959142e-5
0.2923076923076923	0.7846153846153847	-0.00020134759813698647
0.3076923076923077	0.7846153846153847	-0.0002868543309319175
0.3230769230769231	0.7846153846153847	-0.0026243237190164796
0.3384615384615385	0.7846153846153847	-0.002363613657407836
0.35384615384615387	0.7846153846153847	0.002640099882780897
0.36923076923076925	0.7846153846153847	0.002507032663321591
0.38461538461538464	0.7846153846153847	-0.00034829330673484294
0.4	0.7846153846153847	-0.00015181651839433759
0.4153846153846154	0.7846153846153847	0.000548773856012311
0.4307692307692308	0.7846153846153847	0.0008121094727602187
0.4461538461538462	0.7846153846153847	0.0005394211163851758
0.46153846153846156	0.7846153846153847	0.00010051688190866679
0.47692307692307695	0.7846153846153847	-0.00022885852894769087
0.49230769230769234	0.7846153846153847	-0.0002875816242236946
0.5076923076923077	0.7846153846153847	-7.828974823924489e-5
0.5230769230769231	0.7846153846153847	-7.731520562683225e-5
0.5384615384615385	0.7846153846153847	-0.00029000083681549635
0.5538461538461539	0.7846153846153847	-0.0004136496891644849
0.5692307692307692	0.7846153846153847	-0.002573726740293286
0.5846153846153846	0.7846153846153847	-0.002207867149302052
0.6000000000000001	0.7846153846153847	0.002894515551571382
0.6153846153846154	0.7846153846153847	0.0028880144647992455
0.6307692307692307	0.7846153846153847	0.0001569833745069627
0.6461538461538462	0.7846153846153847	5.789013669834835e-5
0.6615384615384616	0.7846153846153847	0.0004211483764496395
0.676923076923077	0.7846153846153847	0.000544964285709689
0.6923076923076923	0.7846153846153847	0.00017893925157989288
0.7076923076923077	0.7846153846153847	-8.763389452662215e-6
0.7230769230769232	0.7846153846153847	-0.00010045646967697025
0.7384615384615385	0.7846153846153847	-8.39297837122661e-5
0.7538461538461538	0.7846153846153847	2.941835392299606e-5
0.7692307692307693	0.7846153846153847	-5.219788086327514e-5
0.7846153846153847	0.7846153846153847	-0.00027921365703473223
0.8	0.7846153846153847	-0.0007224112635523093
0.8153846153846154	0.7846153846153847	-0.003909134808251128
0.8307692307692308	0.7846153846153847	-0.0043164171738505185
0.8461538461538463	0.7846153846153847	-0.00467915630742681
0.8615384615384616	0.7846153846153847	-0.0041228554056102415
0.8769230769230769	0.7846153846153847	-0.00036748422502833414
0.8923076923076924	0.7846153846153847	5.884374841539063e-5
0.9076923076923078	0.7846153846153847	-0.0001977206016394815
0.9230769230769231	0.7846153846153847	-0.00032909697049557997
0.9384615384615385	0.7846153846153847	-8.2130965383732e-5
0.9538461538461539	0.7846153846153847	3.8060039659095e-5
0.9692307692307693	0.7846153846153847	8.412812791691742e-5
0.9846153846153847	0.7846153846153847	7.233031334583385e-5
0.015384615384615385	0.8	0.00018148631412139273
0.03076923076923077	0.8	-0.00023591813483271636
0.046153846153846156	0.8	-0.0007557260891373301
0.06153846153846154	0.8	0.0014011390717956834
0.07692307692307693	0.8	0.003353408359256376
0.09230769230769231	0.8	0.0016676682764992733
0.1076923076923077	0.8	-0.0012949182397766332
0.12307692307692308	0.8	-0.003928077982142896
0.13846153846153847	0.8	-0.0033966311202359416
0.15384615384615385	0.8	-0.0004874201815032163
0.16923076923076924	0.8	0.0016095887735293217
0.18461538461538463	0.8	0.002108638672845597
0.2	0.8	0.0011568808807151008
0.2153846153846154	0.8	0.000179868011548947
0.23076923076923078	0.8	-0.00043711874671921734
0.24615384615384617	0.8	-0.0004877722774579893
0.26153846153846155	0.8	-7.91711663647362e-5
0.27692307692307694	0.8	-0.000280559907773179
0.2923076923076923	0.8	-0.0006587859521447276
0.3076923076923077	0.8	0.001537267168124795
0.3230769230769231	0.8	0.003436996782919453
0.3384615384615385	0.8	0.0017026164093422948
0.35384615384615387	0.8	-0.0012866686919709791
0.36923076923076925	0.8	-0.003917490557173063
0.38461538461538464	0.8	-0.0033481051066103426
0.4	0.8	-0.00041710789028861204
0.4153846153846154	0.8	0.001687779200949073
0.4307692307692308	0.8	0.002175999660097416
0.4461538461538462	0.8	0.0011875970382000205
0.46153846153846156	0.8	0.00020192881066996346
0.47692307692307695	0.8	-0.00041134428109499636
0.49230769230769234	0.8	-0.0005023842307936581
0.5076923076923077	0.8	-0.00013894030946310238
0.5230769230769231	0.8	-0.0001913891750104997
0.5384615384615385	0.8	-0.00043912578742767613
0.5538461538461539	0.8	0.0015337935867735357
0.5692307692307692	0.8	0.0036027191852989957
0.5846153846153846	0.8	0.002045854769267645
0.6000000000000001	0.8	-0.0012322002078164955
0.6153846153846154	0.8	-0.003807636968440402
0.6307692307692307	0.8	-0.003604210291956154
0.6461538461538462	0.8	-0.0017723348377308976
0.6615384615384616	0.8	-0.00048802493018497846
0.676923076923077	0.8	7.590155983965111e-5
0.6923076923076923	0.8	-1.7080298546320728e-5
0.7076923076923077	0.8	-7.395415617217345e-5
0.7230769230769232	0.8	-0.00011023814819330054
0.7384615384615385	0.8	-5.288656345914659e-5
0.7538461538461538	0.8	8.913878092892182e-5
0.7692307692307693	0.8	-0.00013295816959589464
0.7846153846153847	0.8	-0.00039304422407078683
0.8	0.8	0.0014472331977490613
0.8153846153846154	0.8	0.003430569669310539
0.8307692307692308	0.8	0.005551634289195338
0.8461538461538463	0.8	0.005438447143626008
0.8615384615384616	0.8	0.004195584680506821
0.8769230769230769	0.8	0.003915188629656474
0.8923076923076924	0.8	0.002091649894614812
0.9076923076923078	0.8	0.0008021240088647867
0.9230769230769231	0.8	0.00018504515065833585
0.9384615384615385	0.8	0.00014319547204021653
0.9538461538461539	0.8	0.00011997344044192827
0.9692307692307693	0.8	0.0001016859427266528
0.9846153846153847	0.8	6.861696564848982e-5
0.015384615384615385	0.8153846153846154	0.0006171850522377809
0.03076923076923077	0.8153846153846154	-0.0005700239195742432
0.046153846153846156	0.8153846153846154	-0.004085487403950472
0.06153846153846154	0.8153846153846154	0.003223089868186395
0.07692307692307693	0.8153846153846154	0.02398299545186366
0.09230769230769231	0.8153846153846154	0.01795616055619437
0.1076923076923077	0.8153846153846154	-0.016942909108736304
0.12307692307692308	0.8153846153846154	-0.024910826604340533
0.13846153846153847	0.8153846153846154	-0.008515730237200692
0.15384615384615385	0.8153846153846154	0.00031487870157215274
0.16923076923076924	0.8153846153846154	0.0046056320498243045
0.18461538461538463	0.8153846153846154	0.00518533602776653
0.2	0.8153846153846154	0.0019110740347206454
0.2153846153846154	0.8153846153846154	-3.775458197441405e-8
0.23076923076923078	0.8153846153846154	-0.0010277380044590608
0.24615384615384617	0.8153846153846154	-0.0009794662853375474
0.26153846153846155	0.8153846153846154	0.0002300484299309951
0.27692307692307694	0.8153846153846154	-0.0005920616448286152
0.2923076923076923	0.8153846153846154	-0.00389237532369201
0.3076923076923077	0.8153846153846154	0.003455840319757905
0.3230769230769231	0.8153846153846154	0.02407699154992889
0.3384615384615385	0.8153846153846154	0.01796831548053024
0.35384615384615387	0.8153846153846154	-0.0169706385817714
0.36923076923076925	0.8153846153846154	-0.02494095917236985
0.38461538461538464	0.8153846153846154	-0.008510607333599188
0.4	0.8153846153846154	0.0003426322015468271
0.4153846153846154	0.8153846153846154	0.004644356923308993
0.4307692307692308	0.8153846153846154	0.005217418673814161
0.4461538461538462	0.8153846153846154	0.0019200285990578993
0.46153846153846156	0.8153846153846154	1.7935637076535176e-5
0.47692307692307695	0.8153846153846154	-0.0009660135650752037
0.49230769230769234	0.8153846153846154	-0.0010216210981594427
0.5076923076923077	0.8153846153846154	-5.6259763050543146e-5
0.5230769230769231	0.8153846153846154	-0.00038273707676591537
0.5384615384615385	0.8153846153846154	-0.0025551013210329183
0.5538461538461539	0.8153846153846154	0.0036390360420126256
0.5692307692307692	0.8153846153846154	0.024359157611556638
0.5846153846153846	0.8153846153846154	0.01897496973499866
0.6000000000000001	0.8153846153846154	-0.017997947998290482
0.6153846153846154	0.8153846153846154	-0.025218565653414075
0.6307692307692307	0.8153846153846154	-0.009756612698516291
0.6461538461538462	0.8153846153846154	-0.003817754227836814
0.6615384615384616	0.8153846153846154	-0.0014377798646678893
0.676923076923077	0.8153846153846154	-0.000497217862989377
0.6923076923076923	0.8153846153846154	-0.0001751119534740495
0.7076923076923077	0.8153846153846154	-8.563889253781321e-5
0.7230769230769232	0.8153846153846154	-8.516755785264952e-5
0.7384615384615385	0.8153846153846154	2.197074275231986e-5
0.7538461538461538	0.8153846153846154	0.0003183945946522788
0.7692307692307693	0.8153846153846154	-0.0003703162625739032
0.7846153846153847	0.8153846153846154	-0.002669771009547359
0.8	0.8153846153846154	0.003411285867163023
0.8153846153846154	0.8153846153846154	0.024102917439111714
0.8307692307692308	0.8153846153846154	0.03112430895825817
0.8461538461538463	0.8153846153846154	0.03164405451190431
0.8615384615384616	0.8153846153846154	0.02650988695403066
0.8769230769230769	0.8153846153846154	0.010300931984445535
0.8923076923076924	0.8153846153846154	0.004150371007435528
0.9076923076923078	0.8153846153846154	0.0016894494077384188
0.9230769230769231	0.8153846153846154	0.0006838859081368602
0.9384615384615385	0.8153846153846154	0.0002730710505737294
0.9538461538461539	0.8153846153846154	0.0001201290954711522
0.9692307692307693	0.8153846153846154	5.720202502866757e-5
0.9846153846153847	0.8153846153846154	2.3628394650868485e-5
0.015384615384615385	0.8307692307692308	0.0006929959367459964
0.03076923076923077	0.8307692307692308	-0.0007401570694095342
0.046153846153846156	0.8307692307692308	-0.004485302146274665
0.06153846153846154	0.8307692307692308	0.005347699682038742
0.07692307692307693	0.8307692307692308	0.031023980501998824
0.09230769230769231	0.8307692307692308	0.02274154508333205
0.1076923076923077	0.8307692307692308	-0.021576505517080888
0.12307692307692308	0.8307692307692308	-0.032311042459340696
0.13846153846153847	0.8307692307692308	-0.011885280230645159
0.15384615384615385	0.8307692307692308	-0.00015790512967843746
0.16923076923076924	0.8307692307692308	0.005507586337210332
0.18461538461538463	0.8307692307692308	0.0063108609944566955
0.2	0.8307692307692308	0.0023975387268038283
0.2153846153846154	0.8307692307692308	3.2066681682457736e-5
0.23076923076923078	0.8307692307692308	-0.0012144511627557241
0.24615384615384617	0.8307692307692308	-0.0011525252209223676
0.26153846153846155	0.8307692307692308	0.00022682941430174675
0.27692307692307694	0.8307692307692308	-0.0007694231797333816
0.2923076923076923	0.8307692307692308	-0.004260685822913699
0.3076923076923077	0.8307692307692308	0.00561528607930884
0.3230769230769231	0.8307692307692308	0.031126474705809627
0.3384615384615385	0.8307692307692308	0.02274395363392285
0.35384615384615387	0.8307692307692308	-0.02162378672833326
0.36923076923076925	0.8307692307692308	-0.03236564500199398
0.38461538461538464	0.8307692307692308	-0.011907174700447495
0.4	0.8307692307692308	-0.00015729033671798326
0.4153846153846154	0.8307692307692308	0.005521123816492972
0.4307692307692308	0.8307692307692308	0.006320815712359398
0.4461538461538462	0.8307692307692308	0.002390772122995869
0.46153846153846156	0.8307692307692308	4.940777950846623e-5
0.47692307692307695	0.8307692307692308	-0.001138616677459629
0.49230769230769234	0.8307692307692308	-0.0012514189930550865
0.5076923076923077	0.8307692307692308	-0.00020975601217411847
0.5230769230769231	0.8307692307692308	-0.00025621349233011627
0.5384615384615385	0.8307692307692308	-0.0022094908400212593
0.5538461538461539	0.8307692307692308	0.0020463819126826967
0.5692307692307692	0.8307692307692308	0.018962305451098622
0.5846153846153846	0.8307692307692308	0.015235214524643208
0.6000000000000001	0.8307692307692308	-0.014602492817083992
0.6153846153846154	0.8307692307692308	-0.0193985618985631
0.6307692307692307	0.8307692307692308	-0.0063096415660200186
0.6461538461538462	0.8307692307692308	-0.002228010455594077
0.6615384615384616	0.8307692307692308	-0.0008691709277466526
0.676923076923077	0.8307692307692308	-0.00037292968374149727
0.6923076923076923	0.8307692307692308	-0.00013880851005417872
0.7076923076923077	0.8307692307692308	-4.6619652883880655e-5
0.7230769230769232	0.8307692307692308	-3.22332464801608e-5
0.7384615384615385	0.8307692307692308	4.207318462044453e-5
0.7538461538461538	0.8307692307692308	0.0002786313764679742
0.7692307692307693	0.8307692307692308	-0.0002510842068384464
0.7846153846153847	0.8307692307692308	-0.0024288985452311277
0.8	0.8307692307692308	0.001662874714815288
0.8153846153846154	0.8307692307692308	0.018017107870319588
0.8307692307692308	0.8307692307692308	0.02277023220142579
0.8461538461538463	0.8307692307692308	0.023075177593853104
0.8615384615384616	0.8307692307692308	0.019470579241416715
0.8769230769230769	0.8307692307692308	0.006489086357980297
0.8923076923076924	0.8307692307692308	0.002380257754264159
0.9076923076923078	0.8307692307692308	0.0009822217178373173
0.9230769230769231	0.8307692307692308	0.0004487830348977759
0.9384615384615385	0.8307692307692308	0.00016939168591168684
0.9538461538461539	0.8307692307692308	5.4587825105284773e-5
0.9692307692307693	0.8307692307692308	7.682626531004652e-6
0.9846153846153847	0.8307692307692308	-6.987452808681573e-6
0.015384615384615385	0.8461538461538463	0.0007306738864977689
0.03076923076923077	0.8461538461538463	-0.0007625800261931897
0.046153846153846156	0.8461538461538463	-0.004709276464775366
0.06153846153846154	0.8461538461538463	0.005383017833246445
0.07692307692307693	0.8461538461538463	0.03164833926894216
0.09230769230769231	0.8461538461538463	0.02318720227039714
0.1076923076923077	0.8461538461538463	-0.021848068953637067
0.12307692307692308	0.8461538461538463	-0.0329260108553547
0.13846153846153847	0.8461538461538463	-0.012371381401207521
0.15384615384615385	0.8461538461538463	-0.0003837436316977308
0.16923076923076924	0.8461538461538463	0.005466619075019894
0.18461538461538463	0.8461538461538463	0.006347844526827229
0.2	0.8461538461538463	0.0024315749381764165
0.2153846153846154	0.8461538461538463	4.06386590845891e-5
0.23076923076923078	0.8461538461538463	-0.0012297300388821508
0.24615384615384617	0.8461538461538463	-0.0011631347814561775
0.26153846153846155	0.8461538461538463	0.0002551542259786048
0.27692307692307694	0.8461538461538463	-0.0007958380674460773
0.2923076923076923	0.8461538461538463	-0.004482422672899336
0.3076923076923077	0.8461538461538463	0.005653323309220428
0.3230769230769231	0.8461538461538463	0.031749328649379564
0.3384615384615385	0.8461538461538463	0.023184472166986436
0.35384615384615387	0.8461538461538463	-0.02190336174854875
0.36923076923076925	0.8461538461538463	-0.032991204191883505
0.38461538461538464	0.8461538461538463	-0.012406333572962929
0.4	0.8461538461538463	-0.0003969201079483322
0.4153846153846154	0.8461538461538463	0.005468139166588537
0.4307692307692308	0.8461538461538463	0.006345474435701644
0.4461538461538462	0.8461538461538463	0.00240644547691272
0.46153846153846156	0.8461538461538463	6.114911127608288e-5
0.47692307692307695	0.8461538461538463	-0.0010760340905534057
0.49230769230769234	0.8461538461538463	-0.0013252743437638774
0.5076923076923077	0.8461538461538463	-0.0008031472446211378
0.5230769230769231	0.8461538461538463	0.0002491145152804106
0.5384615384615385	0.8461538461538463	0.00275505716252474
0.5538461538461539	0.8461538461538463	-0.0013782353804297491
0.5692307692307692	0.8461538461538463	-0.018049132277305698
0.5846153846153846	0.8461538461538463	-0.014651524303258102
0.6000000000000001	0.8461538461538463	0.013664827153720442
0.6153846153846154	0.8461538461538463	0.01844995549211171
0.6307692307692307	0.8461538461538463	0.0062208978434314865
0.6461538461538462	0.8461538461538463	0.0021608039540652805
0.6615384615384616	0.8461538461538463	0.000640987802930592
0.676923076923077	0.8461538461538463	9.24300757379479e-5
0.6923076923076923	0.8461538461538463	1.129499651224798e-6
0.7076923076923077	0.8461538461538463	3.19042873051365e-5
0.7230769230769232	0.8461538461538463	9.531172714710049e-5
0.7384615384615385	0.8461538461538463	3.445455269330302e-5
0.7538461538461538	0.8461538461538463	-0.00024901180759617634
0.7692307692307693	0.8461538461538463	0.00026209286294947334
0.7846153846153847	0.8461538461538463	0.0024404971941226414
0.8	0.8461538461538463	-0.0014498854595137174
0.8153846153846154	0.8461538461538463	-0.016895990265470007
0.8307692307692308	0.8461538461538463	-0.021564063008123236
0.8461538461538463	0.8461538461538463	-0.02201255297718363
0.8615384615384616	0.8461538461538463	-0.018620231338046446
0.8769230769230769	0.8461538461538463	-0.006334618536884388
0.8923076923076924	0.8461538461538463	-0.0022398430548756744
0.9076923076923078	0.8461538461538463	-0.0007287983142302574
0.9230769230769231	0.8461538461538463	-0.00017956216097392855
0.9384615384615385	0.8461538461538463	-7.455720766504144e-5
0.9538461538461539	0.8461538461538463	-5.4534148227698436e-5
0.9692307692307693	0.8461538461538463	-4.975393193624304e-5
0.9846153846153847	0.8461538461538463	-3.494287315159656e-5
0.015384615384615385	0.8615384615384616	0.0006778731161096597
0.03076923076923077	0.8615384615384616	-0.0006459669764142388
0.046153846153846156	0.8615384615384616	-0.004445645867565716
0.06153846153846154	0.8615384615384616	0.0037719044990946362
0.07692307692307693	0.8615384615384616	0.026343577998069172
0.09230769230769231	0.8615384615384616	0.019551415210894377
0.1076923076923077	0.8615384615384616	-0.01841163197423895
0.12307692307692308	0.8615384615384616	-0.027508220868962617
0.13846153846153847	0.8615384615384616	-0.010105534695165922
0.15384615384615385	0.8615384615384616	-0.00028735087895824686
0.16923076923076924	0.8615384615384616	0.004590317229980195
0.18461538461538463	0.8615384615384616	0.005377851261896373
0.2	0.8615384615384616	0.0020315473755688797
0.2153846153846154	0.8615384615384616	1.9912590940492092e-5
0.23076923076923078	0.8615384615384616	-0.0010769022684924002
0.24615384615384617	0.8615384615384616	-0.0010203674900899058
0.26153846153846155	0.8615384615384616	0.00026350185661712584
0.27692307692307694	0.8615384615384616	-0.0006759191250280157
0.2923076923076923	0.8615384615384616	-0.004244424545062582
0.3076923076923077	0.8615384615384616	0.004013166746488069
0.3230769230769231	0.8615384615384616	0.02643256728397912
0.3384615384615385	0.8615384615384616	0.019547491001669498
0.35384615384615387	0.8615384615384616	-0.01846372542212092
0.36923076923076925	0.8615384615384616	-0.027570273625184553
0.38461538461538464	0.8615384615384616	-0.010140481784831434
0.4	0.8615384615384616	-0.00030264218195999627
0.4153846153846154	0.8615384615384616	0.004588935111908393
0.4307692307692308	0.8615384615384616	0.005372553976746434
0.4461538461538462	0.8615384615384616	0.002003859040610088
0.46153846153846156	0.8615384615384616	4.0250082169361866e-5
0.47692307692307695	0.8615384615384616	-0.0009208832434903494
0.49230769230769234	0.8615384615384616	-0.0011899858380500289
0.5076923076923077	0.8615384615384616	-0.0008156731341815373
0.5230769230769231	0.8615384615384616	0.00041176163919357526
0.5384615384615385	0.8615384615384616	0.003094675833901782
0.5538461538461539	0.8615384615384616	-0.003529412840988535
0.5692307692307692	0.8615384615384616	-0.025059978002862672
0.5846153846153846	0.8615384615384616	-0.01938790974031946
0.6000000000000001	0.8615384615384616	0.018435197048111217
0.6153846153846154	0.8615384615384616	0.026284485674857087
0.6307692307692307	0.8615384615384616	0.010659405460920495
0.6461538461538462	0.8615384615384616	0.004086272592844645
0.6615384615384616	0.8615384615384616	0.0012538374913682495
0.676923076923077	0.8615384615384616	0.00017448206581392227
0.6923076923076923	0.8615384615384616	1.9743862893651013e-5
0.7076923076923077	0.8615384615384616	7.8547292583754e-5
0.7230769230769232	0.8615384615384616	0.00016806043605204236
0.7384615384615385	0.8615384615384616	7.038422758375578e-5
0.7538461538461538	0.8615384615384616	-0.0002905070452845398
0.7692307692307693	0.8615384615384616	0.00038868924932078494
0.7846153846153847	0.8615384615384616	0.0026663059384512745
0.8	0.8615384615384616	-0.0037192974613574686
0.8153846153846154	0.8615384615384616	-0.024679854842205553
0.8307692307692308	0.8615384615384616	-0.03221067536890801
0.8461538461538463	0.8615384615384616	-0.03303382952363331
0.8615384615384616	0.8615384615384616	-0.027697067446749848
0.8769230769230769	0.8615384615384616	-0.011106681101274945
0.8923076923076924	0.8615384615384616	-0.004415408111331388
0.9076923076923078	0.8615384615384616	-0.0016172047475879298
0.9230769230769231	0.8615384615384616	-0.0005028711455773789
0.9384615384615385	0.8615384615384616	-0.00020920624810521888
0.9538461538461539	0.8615384615384616	-0.0001240953191497844
0.9692307692307693	0.8615384615384616	-9.290337363167386e-5
0.9846153846153847	0.8615384615384616	-5.8712148596455774e-5
0.015384615384615385	0.8769230769230769	0.0003123790350265054
0.03076923076923077	0.8769230769230769	-0.00036792164733631026
0.046153846153846156	0.8769230769230769	-0.0016726488758535493
0.06153846153846154	0.8769230769230769	0.002333263684943037
0.07692307692307693	0.8769230769230769	0.009747074541288469
0.09230769230769231	0.8769230769230769	0.0064309340772931
0.1076923076923077	0.8769230769230769	-0.006176323546979615
0.12307692307692308	0.8769230769230769	-0.010924376212820039
0.13846153846153847	0.8769230769230769	-0.006070229439568699
0.15384615384615385	0.8769230769230769	-0.0010654862269829076
0.16923076923076924	0.8769230769230769	0.0019996776242032135
0.18461538461538463	0.8769230769230769	0.002737224077449644
0.2	0.8769230769230769	0.0013881202468411025
0.2153846153846154	0.8769230769230769	0.00017563613317975911
0.23076923076923078	0.8769230769230769	-0.0005723535340291432
0.24615384615384617	0.8769230769230769	-0.0005998641651192781
0.26153846153846155	0.8769230769230769	5.881333710017812e-6
0.27692307692307694	0.8769230769230769	-0.0004161742261183425
0.2923076923076923	0.8769230769230769	-0.0015504575634156166
0.3076923076923077	0.8769230769230769	0.0024932665032107435
0.3230769230769231	0.8769230769230769	0.009819805606856729
0.3384615384615385	0.8769230769230769	0.006436172846310802
0.35384615384615387	0.8769230769230769	-0.006209554497576152
0.36923076923076925	0.8769230769230769	-0.010966480283058548
0.38461538461538464	0.8769230769230769	-0.006093124252477309
0.4	0.8769230769230769	-0.0010725484402276657
0.4153846153846154	0.8769230769230769	0.002003746076059115
0.4307692307692308	0.8769230769230769	0.002738003908566118
0.4461538461538462	0.8769230769230769	0.001371659429544629
0.46153846153846156	0.8769230769230769	0.00019234822321441904
0.47692307692307695	0.8769230769230769	-0.00047725191875147544
0.49230769230769234	0.8769230769230769	-0.0007176014219885038
0.5076923076923077	0.8769230769230769	-0.0005703210896031411
0.5230769230769231	0.8769230769230769	0.00022992934541905417
0.5384615384615385	0.8769230769230769	0.0014771328535095672
0.5538461538461539	0.8769230769230769	-0.0020382783359313033
0.5692307692307692	0.8769230769230769	-0.009204360279066102
0.5846153846153846	0.8769230769230769	-0.0062062368294973835
0.6000000000000001	0.8769230769230769	0.006151211909185873
0.6153846153846154	0.8769230769230769	0.010565211503283984
0.6307692307692307	0.8769230769230769	0.006122897699900261
0.6461538461538462	0.8769230769230769	0.0023479754323760733
0.6615384615384616	0.8769230769230769	0.0001875568855862992
0.676923076923077	0.8769230769230769	-0.0005941337850417035
0.6923076923076923	0.8769230769230769	-0.00017443168919663735
0.7076923076923077	0.8769230769230769	9.523230136184276e-5
0.7230769230769232	0.8769230769230769	0.00024893761787547915
0.7384615384615385	0.8769230769230769	0.00019046808785613644
0.7538461538461538	0.8769230769230769	-9.137087323561358e-5
0.7692307692307693	0.8769230769230769	0.000197584218377835
0.7846153846153847	0.8769230769230769	0.0008429607918844611
0.8	0.8769230769230769	-0.0021261294619965678
0.8153846153846154	0.8769230769230769	-0.007986190650729584
0.8307692307692308	0.8769230769230769	-0.011657688479312823
0.8461538461538463	0.8769230769230769	-0.01230775666890713
0.8615384615384616	0.8769230769230769	-0.010120262191260056
0.8769230769230769	0.8769230769230769	-0.006118825298813379
0.8923076923076924	0.8769230769230769	-0.0028370985302661697
0.9076923076923078	0.8769230769230769	-0.0009609364078918784
0.9230769230769231	0.8769230769230769	-0.0001447064143216206
0.9384615384615385	0.8769230769230769	-0.00011098336076367084
0.9538461538461539	0.8769230769230769	-0.00011541954736954577
0.9692307692307693	0.8769230769230769	-0.00011473413557920615
0.9846153846153847	0.8769230769230769	-8.268438833755115e-5
0.015384615384615385	0.8923076923076924	0.00023027852787322004
0.03076923076923077	0.8923076923076924	-0.00017473591556341518
0.046153846153846156	0.8923076923076924	-0.0011788155288936402
0.06153846153846154	0.8923076923076924	0.0005182007198041521
0.07692307692307693	0.8923076923076924	0.003587912202301652
0.09230769230769231	0.8923076923076924	0.0023089599014222513
0.1076923076923077	0.8923076923076924	-0.0020926663580942808
0.12307692307692308	0.8923076923076924	-0.004235177275710943
0.13846153846153847	0.8923076923076924	-0.0027775151542873398
0.15384615384615385	0.8923076923076924	-0.0004960367445893119
0.16923076923076924	0.8923076923076924	0.0011499983190164694
0.18461538461538463	0.8923076923076924	0.0015965900795084282
0.2	0.8923076923076924	0.0008332573013218172
0.2153846153846154	0.8923076923076924	9.204912912226739e-5
0.23076923076923078	0.8923076923076924	-0.00040341855812530683
0.24615384615384617	0.8923076923076924	-0.0004277516925087532
0.26153846153846155	0.8923076923076924	1.5685169594247815e-5
0.27692307692307694	0.8923076923076924	-0.0002045782496060719
0.2923076923076923	0.8923076923076924	-0.001083549816301936
0.3076923076923077	0.8923076923076924	0.0006414993923041482
0.3230769230769231	0.8923076923076924	0.003643886686157461
0.3384615384615385	0.8923076923076924	0.0023136201665243526
0.35384615384615387	0.8923076923076924	-0.00211760397048001
0.36923076923076925	0.8923076923076924	-0.004266387596040248
0.38461538461538464	0.8923076923076924	-0.002791666492706612
0.4	0.8923076923076924	-0.0004968533934474862
0.4153846153846154	0.8923076923076924	0.0011583883512598704
0.4307692307692308	0.8923076923076924	0.0016018507791845278
0.4461538461538462	0.8923076923076924	0.0008219258312752378
0.46153846153846156	0.8923076923076924	0.0001042345853825031
0.47692307692307695	0.8923076923076924	-0.0003239951149109535
0.49230769230769234	0.8923076923076924	-0.0004939707237188636
0.5076923076923077	0.8923076923076924	-0.0004203470061912232
0.5230769230769231	0.8923076923076924	0.00015873612004655744
0.5384615384615385	0.8923076923076924	0.0012910663431766336
0.5538461538461539	0.8923076923076924	-0.00022761130465225095
0.5692307692307692	0.8923076923076924	-0.003281297205691439
0.5846153846153846	0.8923076923076924	-0.0021522384655082477
0.6000000000000001	0.8923076923076924	0.002042272330722524
0.6153846153846154	0.8923076923076924	0.003933847145069572
0.6307692307692307	0.8923076923076924	0.0022881944387900415
0.6461538461538462	0.8923076923076924	0.0003643705869426326
0.6615384615384616	0.8923076923076924	-0.0008904871345269368
0.676923076923077	0.8923076923076924	-0.0011971779405399127
0.6923076923076923	0.8923076923076924	-0.00042822934634362215
0.7076923076923077	0.8923076923076924	1.82157738414818e-5
0.7230769230769232	0.8923076923076924	0.00024780880906349325
0.7384615384615385	0.8923076923076924	0.0002397405420325093
0.7538461538461538	0.8923076923076924	-1.4003057830037493e-5
0.7692307692307693	0.8923076923076924	9.908340160354785e-5
0.7846153846153847	0.8923076923076924	0.0006944983969301797
0.8	0.8923076923076924	0.0004184253964412069
0.8153846153846154	0.8923076923076924	0.0006382187503037994
0.8307692307692308	0.8923076923076924	-6.8226589993773e-6
0.8461538461538463	0.8923076923076924	-0.0002999379103498536
0.8615384615384616	0.8923076923076924	-0.00023809077949740715
0.8769230769230769	0.8923076923076924	-0.0010432134917153213
0.8923076923076924	0.8923076923076924	-0.0004851784222910053
0.9076923076923078	0.8923076923076924	0.00012330994134522534
0.9230769230769231	0.8923076923076924	0.0003640111376834656
0.9384615384615385	0.8923076923076924	0.00010446054204503134
0.9538461538461539	0.8923076923076924	-3.2803598682191865e-5
0.9692307692307693	0.8923076923076924	-8.88674576747235e-5
0.9846153846153847	0.8923076923076924	-7.822949387121183e-5
0.015384615384615385	0.9076923076923078	7.418484857034205e-5
0.03076923076923077	0.9076923076923078	-9.177115735637924e-5
0.046153846153846156	0.9076923076923078	-0.00035460189940016916
0.06153846153846154	0.9076923076923078	0.00036191866542713405
0.07692307692307693	0.9076923076923078	0.0014848034441448024
0.09230769230769231	0.9076923076923078	0.0010170494816415963
0.1076923076923077	0.9076923076923078	-0.0005605707910505276
0.12307692307692308	0.9076923076923078	-0.001438597657583835
0.13846153846153847	0.9076923076923078	-0.0009006116882618109
0.15384615384615385	0.9076923076923078	0.00011686155291511878
0.16923076923076924	0.9076923076923078	0.0009131052195940804
0.18461538461538463	0.9076923076923078	0.0010792235228963198
0.2	0.9076923076923078	0.0004814536499711561
0.2153846153846154	0.9076923076923078	-1.2094459731521848e-5
0.23076923076923078	0.9076923076923078	-0.00032075285752624765
0.24615384615384617	0.9076923076923078	-0.0003385439388253397
0.26153846153846155	0.9076923076923078	-7.11874130845186e-5
0.27692307692307694	0.9076923076923078	-9.4650825464567e-5
0.2923076923076923	0.9076923076923078	-0.00026971467509986414
0.3076923076923077	0.9076923076923078	0.0004633423655406648
0.3230769230769231	0.9076923076923078	0.0015272924711758598
0.3384615384615385	0.9076923076923078	0.00101869599634041
0.35384615384615387	0.9076923076923078	-0.0005815127938720386
0.36923076923076925	0.9076923076923078	-0.0014632184769598664
0.38461538461538464	0.9076923076923078	-0.0009089807197764216
0.4	0.9076923076923078	0.00011973301696944274
0.4153846153846154	0.9076923076923078	0.0009226045705135802
0.4307692307692308	0.9076923076923078	0.001086879652907115
0.4461538461538462	0.9076923076923078	0.00047945781647663774
0.46153846153846156	0.9076923076923078	-3.841312561351187e-6
0.47692307692307695	0.9076923076923078	-0.0002901162847254716
0.49230769230769234	0.9076923076923078	-0.00037506323395427606
0.5076923076923077	0.9076923076923078	-0.00021824019001909044
0.5230769230769231	0.9076923076923078	9.188793925210367e-5
0.5384615384615385	0.9076923076923078	0.0004248694763305594
0.5538461538461539	0.9076923076923078	-0.00021307424763500072
0.5692307692307692	0.9076923076923078	-0.0013093280312575619
0.5846153846153846	0.9076923076923078	-0.0009320414152850973
0.6000000000000001	0.9076923076923078	0.00046786515001974097
0.6153846153846154	0.9076923076923078	0.0010713067233585848
0.6307692307692307	0.9076923076923078	0.00010085835901723913
0.6461538461538462	0.9076923076923078	-0.0009190043530991075
0.6615384615384616	0.9076923076923078	-0.0015497336082662856
0.676923076923077	0.9076923076923078	-0.0015088970344169078
0.6923076923076923	0.9076923076923078	-0.0005691837398227032
0.7076923076923077	0.9076923076923078	-5.160887905907542e-5
0.7230769230769232	0.9076923076923078	0.00019016046533609863
0.7384615384615385	0.9076923076923078	0.00024050749187203062
0.7538461538461538	0.9076923076923078	0.00014556039434125934
0.7692307692307693	0.9076923076923078	-3.2720255001942e-5
0.7846153846153847	0.9076923076923078	-0.0005220600779836126
0.8	0.9076923076923078	0.0005275298247523097
0.8153846153846154	0.9076923076923078	0.004246771484210167
0.8307692307692308	0.9076923076923078	0.0054114255730685875
0.8461538461538463	0.9076923076923078	0.005472227037076964
0.8615384615384616	0.9076923076923078	0.004630359046408066
0.8769230769230769	0.9076923076923078	0.0020372864144775227
0.8923076923076924	0.9076923076923078	0.0011843342722092716
0.9076923076923078	0.9076923076923078	0.0009433893386173354
0.9230769230769231	0.9076923076923078	0.0007410263624022476
0.9384615384615385	0.9076923076923078	0.0002766797652458463
0.9538461538461539	0.9076923076923078	4.7673843573794594e-5
0.9692307692307693	0.9076923076923078	-5.064082726295621e-5
0.9846153846153847	0.9076923076923078	-6.23043541692466e-5
0.015384615384615385	0.9230769230769231	4.387499779141713e-5
0.03076923076923077	0.9230769230769231	-2.628868900537995e-5
0.046153846153846156	0.9230769230769231	-0.00015816436998225192
0.06153846153846154	0.9230769230769231	0.00015084760395528695
0.07692307692307693	0.9230769230769231	0.0006797376748756439
0.09230769230769231	0.9230769230769231	0.0005424096197166703
0.1076923076923077	0.9230769230769231	-2.0603427649235376e-5
0.12307692307692308	0.9230769230769231	-0.00035056567279570863
0.13846153846153847	0.9230769230769231	-9.465205241869794e-5
0.15384615384615385	0.9230769230769231	0.00035953286659000627
0.16923076923076924	0.9230769230769231	0.0007164551924861409
0.18461538461538463	0.9230769230769231	0.0007358628514493469
0.2	0.9230769230769231	0.00026956486850450326
0.2153846153846154	0.9230769230769231	-5.699112738676552e-5
0.23076923076923078	0.9230769230769231	-0.0002513908384646133
0.24615384615384617	0.9230769230769231	-0.00025692015722363597
0.26153846153846155	0.9230769230769231	-5.191627556152552e-5
0.27692307692307694	0.9230769230769231	-1.7799181986932966e-5
0.2923076923076923	0.9230769230769231	-8.896961783828766e-5
0.3076923076923077	0.9230769230769231	0.00022932308011784137
0.3230769230769231	0.9230769230769231	0.0007099101330902682
0.3384615384615385	0.9230769230769231	0.0005420494379588462
0.35384615384615387	0.9230769230769231	-3.730382633290618e-5
0.36923076923076925	0.9230769230769231	-0.00036937190009496114
0.38461538461538464	0.9230769230769231	-9.973050587323495e-5
0.4	0.9230769230769231	0.0003632020311235171
0.4153846153846154	0.9230769230769231	0.0007251536166948117
0.4307692307692308	0.9230769230769231	0.0007433418012306339
0.4461538461538462	0.9230769230769231	0.0002691811111621714
0.46153846153846156	0.9230769230769231	-5.262735050244295e-5
0.47692307692307695	0.9230769230769231	-0.00023198968803194207
0.49230769230769234	0.9230769230769231	-0.00027234994791031726
0.5076923076923077	0.9230769230769231	-0.00014053002672236042
0.5230769230769231	0.9230769230769231	3.1094783110986205e-5
0.5384615384615385	0.9230769230769231	0.0001967551706990795
0.5538461538461539	0.9230769230769231	-7.306983079017154e-5
0.5692307692307692	0.9230769230769231	-0.0005792548328020551
0.5846153846153846	0.9230769230769231	-0.0005028198907776693
0.6000000000000001	0.9230769230769231	-7.84355448997806e-5
0.6153846153846154	0.9230769230769231	1.4297733145056189e-5
0.6307692307692307	0.9230769230769231	-0.0006681874864638369
0.6461538461538462	0.9230769230769231	-0.0012226368635732863
0.6615384615384616	0.9230769230769231	-0.0015113241293340123
0.676923076923077	0.9230769230769231	-0.0013502710673505567
0.6923076923076923	0.9230769230769231	-0.0005133460044238261
0.7076923076923077	0.9230769230769231	-7.097432054380483e-5
0.7230769230769232	0.9230769230769231	0.00013703438192014676
0.7384615384615385	0.9230769230769231	0.00019966850823045012
0.7538461538461538	0.9230769230769231	0.00014254433656713973
0.7692307692307693	0.9230769230769231	-9.937779972680989e-5
0.7846153846153847	0.9230769230769231	-0.0007135280050399152
0.8	0.9230769230769231	0.000531002769916559
0.8153846153846154	0.9230769230769231	0.004529220358949778
0.8307692307692308	0.9230769230769231	0.006052835000220397
0.8461538461538463	0.9230769230769231	0.006266370007212176
0.8615384615384616	0.9230769230769231	0.0053693220816063
0.8769230769230769	0.9230769230769231	0.0027457117117450887
0.8923076923076924	0.9230769230769231	0.0016098856387702473
0.9076923076923078	0.9230769230769231	0.001092932659249611
0.9230769230769231	0.9230769230769231	0.0007480710887993588
0.9384615384615385	0.9230769230769231	0.0002926200882656395
0.9538461538461539	0.9230769230769231	7.652181029780435e-5
0.9692307692307693	0.9230769230769231	-2.0003565478321525e-5
0.9846153846153847	0.9230769230769231	-4.128532023949069e-5
0.015384615384615385	0.9384615384615385	1.3246805627584295e-5
0.03076923076923077	0.9384615384615385	-1.3451252447421024e-5
0.046153846153846156	0.9384615384615385	-5.103928868320926e-5
0.06153846153846154	0.9384615384615385	7.147365229615258e-5
0.07692307692307693	0.9384615384615385	0.0002482942793526315
0.09230769230769231	0.9384615384615385	0.00020085899766548822
0.1076923076923077	0.9384615384615385	-6.221663951028381e-6
0.12307692307692308	0.9384615384615385	-0.00014094435101472607
0.13846153846153847	0.9384615384615385	-7.842027353479023e-5
0.15384615384615385	0.9384615384615385	0.00010801021504994849
0.16923076923076924	0.9384615384615385	0.00026743754124886277
0.18461538461538463	0.9384615384615385	0.0002883255308481637
0.2	0.9384615384615385	0.00016207073309075254
0.2153846153846154	0.9384615384615385	1.0092553251052844e-5
0.23076923076923078	0.9384615384615385	-9.333557676359329e-5
0.24615384615384617	0.9384615384615385	-0.0001082659410848672
0.26153846153846155	0.9384615384615385	-4.643456787011542e-5
0.27692307692307694	0.9384615384615385	-2.0336227002459266e-5
0.2923076923076923	0.9384615384615385	-2.2656888048877047e-5
0.3076923076923077	0.9384615384615385	0.00010804024601404105
0.3230769230769231	0.9384615384615385	0.00026764083953389036
0.3384615384615385	0.9384615384615385	0.00020356074516299748
0.35384615384615387	0.9384615384615385	-1.3759151267707199e-5
0.36923076923076925	0.9384615384615385	-0.00015061389315806274
0.38461538461538464	0.9384615384615385	-8.273101420964674e-5
0.4	0.9384615384615385	0.00010869241723847956
0.4153846153846154	0.9384615384615385	0.00027120241968844584
0.4307692307692308	0.9384615384615385	0.000291889179935369
0.4461538461538462	0.9384615384615385	0.00016286619432048517
0.46153846153846156	0.9384615384615385	1.245450429798488e-5
0.47692307692307695	0.9384615384615385	-8.728937954616179e-5
0.49230769230769234	0.9384615384615385	-0.00011624105348932075
0.5076923076923077	0.9384615384615385	-7.371631961040915e-5
0.5230769230769231	0.9384615384615385	5.1744816757217295e-6
0.5384615384615385	0.9384615384615385	7.128355431552748e-5
0.5538461538461539	0.9384615384615385	-2.9548113252126036e-5
0.5692307692307692	0.9384615384615385	-0.00020015715476616347
0.5846153846153846	0.9384615384615385	-0.0001899033465070925
0.6000000000000001	0.9384615384615385	-6.144367816897847e-5
0.6153846153846154	0.9384615384615385	-3.585126559747144e-5
0.6307692307692307	0.9384615384615385	-0.00019639328792763004
0.6461538461538462	0.9384615384615385	-0.00042315559887945545
0.6615384615384616	0.9384615384615385	-0.0005534331964577476
0.676923076923077	0.9384615384615385	-0.0004982953195393087
0.6923076923076923	0.9384615384615385	-0.0002883011949308583
0.7076923076923077	0.9384615384615385	-8.13230855650902e-5
0.7230769230769232	0.9384615384615385	4.2382817110039795e-5
0.7384615384615385	0.9384615384615385	9.168776501467732e-5
0.7538461538461538	0.9384615384615385	7.841318166580379e-5
0.7692307692307693	0.9384615384615385	-3.972033719037771e-5
0.7846153846153847	0.9384615384615385	-0.00019965663879070825
0.8	0.9384615384615385	0.0003448091745791453
0.8153846153846154	0.9384615384615385	0.0014055807516858063
0.8307692307692308	0.9384615384615385	0.0021236326318848533
0.8461538461538463	0.9384615384615385	0.002290404477976164
0.8615384615384616	0.9384615384615385	0.001954156129090992
0.8769230769230769	0.9384615384615385	0.0013343985928632993
0.8923076923076924	0.9384615384615385	0.0007846097926140302
0.9076923076923078	0.9384615384615385	0.00043843045154851393
0.9230769230769231	0.9384615384615385	0.00023375112601694908
0.9384615384615385	0.9384615384615385	0.00014826946402287213
0.9538461538461539	0.9384615384615385	6.485865013342531e-5
0.9692307692307693	0.9384615384615385	1.4451850594680922e-5
0.9846153846153847	0.9384615384615385	-3.771586007070332e-6
0.015384615384615385	0.9538461538461539	6.245880857430249e-6
0.03076923076923077	0.9538461538461539	-6.041434037593523e-6
0.046153846153846156	0.9538461538461539	-3.1120781386084546e-5
0.06153846153846154	0.9538461538461539	1.0686417773141206e-5
0.07692307692307693	0.9538461538461539	7.076370060464311e-5
0.09230769230769231	0.9538461538461539	4.8610663575082094e-5
0.1076923076923077	0.9538461538461539	-3.452515489889806e-5
0.12307692307692308	0.9538461538461539	-9.889707387063132e-5
0.13846153846153847	0.9538461538461539	-0.0001017221194817606
0.15384615384615385	0.9538461538461539	-3.213648783035754e-5
0.16923076923076924	0.9538461538461539	4.165306991460712e-5
0.18461538461538463	0.9538461538461539	7.262484090710289e-5
0.2	0.9538461538461539	6.969913135419633e-5
0.2153846153846154	0.9538461538461539	1.802533565872227e-5
0.23076923076923078	0.9538461538461539	-2.9090417289402452e-5
0.24615384615384617	0.9538461538461539	-4.168579901558476e-5
0.26153846153846155	0.9538461538461539	-2.295887692653686e-5
0.27692307692307694	0.9538461538461539	-1.2193319198840558e-5
0.2923076923076923	0.9538461538461539	-1.901727594369452e-5
0.3076923076923077	0.9538461538461539	2.8198629878418703e-5
0.3230769230769231	0.9538461538461539	8.094015506785342e-5
0.3384615384615385	0.9538461538461539	5.019977562656356e-5
0.35384615384615387	0.9538461538461539	-3.880472871056207e-5
0.36923076923076925	0.9538461538461539	-0.00010471860502762117
0.38461538461538464	0.9538461538461539	-0.00010490911882205336
0.4	0.9538461538461539	-3.254081142466911e-5
0.4153846153846154	0.9538461538461539	4.31559637474275e-5
0.4307692307692308	0.9538461538461539	7.422780336421283e-5
0.4461538461538462	0.9538461538461539	6.984724268659064e-5
0.46153846153846156	0.9538461538461539	1.877581372023208e-5
0.47692307692307695	0.9538461538461539	-2.610898959317739e-5
0.49230769230769234	0.9538461538461539	-4.433627552221013e-5
0.5076923076923077	0.9538461538461539	-3.4532080052294926e-5
0.5230769230769231	0.9538461538461539	7.72508740159376e-7
0.5384615384615385	0.9538461538461539	4.12288629379591e-5
0.5538461538461539	0.9538461538461539	1.2227163030827545e-5
0.5692307692307692	0.9538461538461539	-4.177459130839858e-5
0.5846153846153846	0.9538461538461539	-3.5044927120578136e-5
0.6000000000000001	0.9538461538461539	1.8572609735452332e-5
0.6153846153846154	0.9538461538461539	6.0291335968689314e-5
0.6307692307692307	0.9538461538461539	9.239490495139463e-5
0.6461538461538462	0.9538461538461539	3.061465816199432e-5
0.6615384615384616	0.9538461538461539	-2.97352879708453e-5
0.676923076923077	0.9538461538461539	-4.995336931070584e-5
0.6923076923076923	0.9538461538461539	-7.542369441139481e-5
0.7076923076923077	0.9538461538461539	-2.3582968111926483e-5
0.7230769230769232	0.9538461538461539	2.3670708136386672e-5
0.7384615384615385	0.9538461538461539	4.7825054118371734e-5
0.7538461538461538	0.9538461538461539	4.8253321019613446e-5
0.7692307692307693	0.9538461538461539	-9.147733161952555e-6
0.7846153846153847	0.9538461538461539	-0.0001226528047647838
0.8	0.9538461538461539	-9.015560174817098e-5
0.8153846153846154	0.9538461538461539	-0.00019139296878821282
0.8307692307692308	0.9538461538461539	-7.034351246062054e-5
0.8461538461538463	0.9538461538461539	1.4053333480046364e-6
0.8615384615384616	0.9538461538461539	6.445553549567874e-6
0.8769230769230769	0.9538461538461539	0.00015447269085323406
0.8923076923076924	0.9538461538461539	5.70804401242056e-5
0.9076923076923078	0.9538461538461539	-5.621581883638792e-5
0.9230769230769231	0.9538461538461539	-9.841054745280144e-5
0.9384615384615385	0.9538461538461539	-6.05219944572458e-6
0.9538461538461539	0.9538461538461539	1.2291284497144067e-5
0.9692307692307693	0.9538461538461539	8.823712609495079e-6
0.9846153846153847	0.9538461538461539	3.8469344953338435e-6
0.015384615384615385	0.9692307692307693	1.4605555308138971e-6
0.03076923076923077	0.9692307692307693	-2.1571794832165474e-6
0.046153846153846156	0.9692307692307693	-5.1944173834483886e-6
0.06153846153846154	0.9692307692307693	4.523502791088798e-6
0.07692307692307693	0.9692307692307693	5.120349749111224e-6
0.09230769230769231	0.9692307692307693	-1.2997981039511415e-5
0.1076923076923077	0.9692307692307693	-5.191982544227411e-5
0.12307692307692308	0.9692307692307693	-8.872395018039881e-5
0.13846153846153847	0.9692307692307693	-0.00011306185641733373
0.15384615384615385	0.9692307692307693	-9.211433053029463e-5
0.16923076923076924	0.9692307692307693	-5.661977136376649e-5
0.18461538461538463	0.9692307692307693	-2.4484525185142463e-5
0.2	0.9692307692307693	1.5474767355101347e-5
0.2153846153846154	0.9692307692307693	1.0799226913933577e-5
0.23076923076923078	0.9692307692307693	-4.6779655706083265e-6
0.24615384615384617	0.9692307692307693	-1.1740297294992538e-5
0.26153846153846155	0.9692307692307693	-9.260870716539332e-6
0.27692307692307694	0.9692307692307693	-4.1999460176065245e-6
0.2923076923076923	0.9692307692307693	9.271510196313271e-7
0.3076923076923077	0.9692307692307693	1.3176071800585919e-5
0.3230769230769231	0.9692307692307693	9.609296432138527e-6
0.3384615384615385	0.9692307692307693	-1.3009147814433848e-5
0.35384615384615387	0.9692307692307693	-5.506603214120423e-5
0.36923076923076925	0.9692307692307693	-9.267177738750724e-5
0.38461538461538464	0.9692307692307693	-0.0001152830884025609
0.4	0.9692307692307693	-9.273955163880016e-5
0.4153846153846154	0.9692307692307693	-5.6184057775970324e-5
0.4307692307692308	0.9692307692307693	-2.389967405022781e-5
0.4461538461538462	0.9692307692307693	1.5426420141616553e-5
0.46153846153846156	0.9692307692307693	1.0817758289715777e-5
0.47692307692307695	0.9692307692307693	-4.313825656374053e-6
0.49230769230769234	0.9692307692307693	-1.3190687585857624e-5
0.5076923076923077	0.9692307692307693	-1.2111633963337584e-5
0.5230769230769231	0.9692307692307693	-4.462974737233405e-8
0.5384615384615385	0.9692307692307693	9.108410463850856e-6
0.5538461538461539	0.9692307692307693	7.478678544402164e-6
0.5692307692307692	0.9692307692307693	1.6024288817302686e-5
0.5846153846153846	0.9692307692307693	3.307335479270667e-5
0.6000000000000001	0.9692307692307693	7.064487366970266e-5
0.6153846153846154	0.9692307692307693	0.00012620626019240987
0.6307692307692307	0.9692307692307693	0.000225840619323673
0.6461538461538462	0.9692307692307693	0.00023372832026803296
0.6615384615384616	0.9692307692307693	0.00020505320583044908
0.676923076923077	0.9692307692307693	0.00015486327478609322
0.6923076923076923	0.9692307692307693	4.495943049172753e-5
0.7076923076923077	0.9692307692307693	2.356087517620502e-5
0.7230769230769232	0.9692307692307693	2.9596430495019653e-5
0.7384615384615385	0.9692307692307693	2.9226923368762274e-5
0.7538461538461538	0.9692307692307693	5.03514020406495e-6
0.7692307692307693	0.9692307692307693	6.64124703557718e-6
0.7846153846153847	0.9692307692307693	7.588333738859542e-5
0.8	0.9692307692307693	-0.0001238512252719338
0.8153846153846154	0.9692307692307693	-0.000826707322747536
0.8307692307692308	0.9692307692307693	-0.001031072856404802
0.8461538461538463	0.9692307692307693	-0.0010369389960417218
0.8615384615384616	0.9692307692307693	-0.0009003057494625949
0.8769230769230769	0.9692307692307693	-0.0004786778702739912
0.8923076923076924	0.9692307692307693	-0.00035318895128391215
0.9076923076923078	0.9692307692307693	-0.00032060766671532616
0.9230769230769231	0.9692307692307693	-0.00026376934469589706
0.9384615384615385	0.9692307692307693	-9.425918997131477e-5
0.9538461538461539	0.9692307692307693	-2.6365216429821184e-5
0.9692307692307693	0.9692307692307693	-3.1954102703794734e-6
0.9846153846153847	0.9692307692307693	2.4354202577129456e-6
0.015384615384615385	0.9846153846153847	6.517833720426968e-7
0.03076923076923077	0.9846153846153847	4.4840580359954317e-8
0.046153846153846156	0.9846153846153847	5.83021055614774e-7
0.06153846153846154	0.9846153846153847	8.789353674481665e-8
0.07692307692307693	0.9846153846153847	-1.2148717188528273e-5
0.09230769230769231	0.9846153846153847	-2.4144005868719056e-5
0.1076923076923077	0.9846153846153847	-4.17702190755871e-5
0.12307692307692308	0.9846153846153847	-6.135504841665356e-5
0.13846153846153847	0.9846153846153847	-8.526402783592851e-5
0.15384615384615385	0.9846153846153847	-8.221620886876752e-5
0.16923076923076924	0.9846153846153847	-6.706347946788452e-5
0.18461538461538463	0.9846153846153847	-4.494811745265867e-5
0.2	0.9846153846153847	-3.774644971262603e-6
0.2153846153846154	0.9846153846153847	4.714888903834919e-6
0.23076923076923078	0.9846153846153847	2.1750923639930776e-6
0.24615384615384617	0.9846153846153847	-4.81086901275759e-7
0.26153846153846155	0.9846153846153847	-1.5036756981273015e-6
0.27692307692307694	0.9846153846153847	3.679417542138919e-7
0.2923076923076923	0.9846153846153847	3.816075661496384e-6
0.3076923076923077	0.9846153846153847	4.035531294409538e-6
0.3230769230769231	0.9846153846153847	-1.0783700862174437e-5
0.3384615384615385	0.9846153846153847	-2.4893438711960498e-5
0.35384615384615387	0.9846153846153847	-4.389471370794903e-5
0.36923076923076925	0.9846153846153847	-6.373562303426082e-5
0.38461538461538464	0.9846153846153847	-8.649224009719844e-5
0.4	0.9846153846153847	-8.263058328729875e-5
0.4153846153846154	0.9846153846153847	-6.697087574850917e-5
0.4307692307692308	0.9846153846153847	-4.4786768517000094e-5
0.4461538461538462	0.9846153846153847	-3.99443085549629e-6
0.46153846153846156	0.9846153846153847	4.447840457504477e-6
0.47692307692307695	0.9846153846153847	2.0332498999056495e-6
0.49230769230769234	0.9846153846153847	-1.1943815654371741e-6
0.5076923076923077	0.9846153846153847	-2.8134549397356e-6
0.5230769230769231	0.9846153846153847	-8.212070208313513e-8
0.5384615384615385	0.9846153846153847	3.9528540684760856e-7
0.5538461538461539	0.9846153846153847	5.179407152062891e-6
0.5692307692307692	0.9846153846153847	2.5468219943439977e-5
0.5846153846153846	0.9846153846153847	4.081769050733884e-5
0.6000000000000001	0.9846153846153847	6.487769399615398e-5
0.6153846153846154	0.9846153846153847	0.00010819863584548626
0.6307692307692307	0.9846153846153847	0.00020186101323129557
0.6461538461538462	0.9846153846153847	0.00022423281910446027
0.6615384615384616	0.9846153846153847	0.00021216996426695497
0.676923076923077	0.9846153846153847	0.00017020728016134493
0.6923076923076923	0.9846153846153847	6.460932962076841e-5
0.7076923076923077	0.9846153846153847	3.1042671034763e-5
0.7230769230769232	0.9846153846153847	2.3772542546842073e-5
0.7384615384615385	0.9846153846153847	1.6296395905706372e-5
0.7538461538461538	0.9846153846153847	-5.968555044658783e-6
0.7692307692307693	0.9846153846153847	1.2806619274631316e-5
0.7846153846153847	0.9846153846153847	0.00010856616067065228
0.8	0.9846153846153847	-8.92552858654979e-5
0.8153846153846154	0.9846153846153847	-0.0007765660507455898
0.8307692307692308	0.9846153846153847	-0.0010063554045897267
0.8461538461538463	0.9846153846153847	-0.0010338365214289228
0.8615384615384616	0.9846153846153847	-0.0009081054948656617
0.8769230769230769	0.9846153846153847	-0.0005143335183525476
0.8923076923076924	0.9846153846153847	-0.0003691947554203935
0.9076923076923078	0.9846153846153847	-0.00030790059919496833
0.9230769230769231	0.9846153846153847	-0.00024044402179400698
0.9384615384615385	0.9846153846153847	-8.875019043501439e-5
0.9538461538461539	0.9846153846153847	-2.819774109593519e-5
0.9692307692307693	0.9846153846153847	-5.575748640104804e-6
0.9846153846153847	0.9846153846153847	1.1899656847004347e-6


==> figures/csv/decay_figure/multicolor_basis_function_lvl_5_q_6.csv <==
0.015384615384615385	0.015384615384615385	0.0
0.03076923076923077	0.015384615384615385	0.0
0.046153846153846156	0.015384615384615385	0.0
0.06153846153846154	0.015384615384615385	0.0
0.07692307692307693	0.015384615384615385	0.0
0.09230769230769231	0.015384615384615385	0.0
0.1076923076923077	0.015384615384615385	0.0
0.12307692307692308	0.015384615384615385	0.0
0.13846153846153847	0.015384615384615385	0.0
0.15384615384615385	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.18461538461538463	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
0.2153846153846154	0.015384615384615385	0.0
0.23076923076923078	0.015384615384615385	0.0
0.24615384615384617	0.015384615384615385	0.0
0.26153846153846155	0.015384615384615385	0.0
0.27692307692307694	0.015384615384615385	0.0
0.2923076923076923	0.015384615384615385	0.0
0.3076923076923077	0.015384615384615385	0.0
0.3230769230769231	0.015384615384615385	0.0
0.3384615384615385	0.015384615384615385	0.0
0.35384615384615387	0.015384615384615385	0.0
0.36923076923076925	0.015384615384615385	0.0
0.38461538461538464	0.015384615384615385	0.0
0.4	0.015384615384615385	0.0
0.4153846153846154	0.015384615384615385	0.0
0.4307692307692308	0.015384615384615385	0.0
0.4461538461538462	0.015384615384615385	0.0
0.46153846153846156	0.015384615384615385	0.0
0.47692307692307695	0.015384615384615385	0.0
0.49230769230769234	0.015384615384615385	0.0
0.5076923076923077	0.015384615384615385	0.0
0.5230769230769231	0.015384615384615385	0.0
0.5384615384615385	0.015384615384615385	0.0
0.5538461538461539	0.015384615384615385	0.0
0.5692307692307692	0.015384615384615385	0.0
0.5846153846153846	0.015384615384615385	0.0
0.6000000000000001	0.015384615384615385	0.0
0.6153846153846154	0.015384615384615385	0.0
0.6307692307692307	0.015384615384615385	0.0
0.6461538461538462	0.015384615384615385	0.0
0.6615384615384616	0.015384615384615385	0.0
0.676923076923077	0.015384615384615385	0.0
0.6923076923076923	0.015384615384615385	0.0
0.7076923076923077	0.015384615384615385	0.0
0.7230769230769232	0.015384615384615385	0.0
0.7384615384615385	0.015384615384615385	0.0
0.7538461538461538	0.015384615384615385	0.0
0.7692307692307693	0.015384615384615385	0.0
0.7846153846153847	0.015384615384615385	0.0
0.8	0.015384615384615385	0.0
0.8153846153846154	0.015384615384615385	0.0
0.8307692307692308	0.015384615384615385	0.0
0.8461538461538463	0.015384615384615385	0.0
0.8615384615384616	0.015384615384615385	0.0
0.8769230769230769	0.015384615384615385	0.0
0.8923076923076924	0.015384615384615385	0.0
0.9076923076923078	0.015384615384615385	0.0
0.9230769230769231	0.015384615384615385	0.0
0.9384615384615385	0.015384615384615385	0.0
0.9538461538461539	0.015384615384615385	0.0
0.9692307692307693	0.015384615384615385	0.0
0.9846153846153847	0.015384615384615385	0.0
0.015384615384615385	0.03076923076923077	0.0
0.03076923076923077	0.03076923076923077	0.0
0.046153846153846156	0.03076923076923077	0.0
0.06153846153846154	0.03076923076923077	0.0
0.07692307692307693	0.03076923076923077	0.0
0.09230769230769231	0.03076923076923077	0.0
0.1076923076923077	0.03076923076923077	0.0
0.12307692307692308	0.03076923076923077	0.0
0.13846153846153847	0.03076923076923077	0.0
0.15384615384615385	0.03076923076923077	0.0
0.16923076923076924	0.03076923076923077	0.0
0.18461538461538463	0.03076923076923077	0.0
0.2	0.03076923076923077	0.0
0.2153846153846154	0.03076923076923077	0.0
0.23076923076923078	0.03076923076923077	0.0
0.24615384615384617	0.03076923076923077	0.0
0.26153846153846155	0.03076923076923077	0.0
0.27692307692307694	0.03076923076923077	0.0
0.2923076923076923	0.03076923076923077	0.0
0.3076923076923077	0.03076923076923077	0.0
0.3230769230769231	0.03076923076923077	0.0
0.3384615384615385	0.03076923076923077	0.0
0.35384615384615387	0.03076923076923077	0.0
0.36923076923076925	0.03076923076923077	0.0
0.38461538461538464	0.03076923076923077	0.0
0.4	0.03076923076923077	0.0
0.4153846153846154	0.03076923076923077	0.0
0.4307692307692308	0.03076923076923077	0.0
0.4461538461538462	0.03076923076923077	0.0
0.46153846153846156	0.03076923076923077	0.0
0.47692307692307695	0.03076923076923077	0.0
0.49230769230769234	0.03076923076923077	0.0
0.5076923076923077	0.03076923076923077	0.0
0.5230769230769231	0.03076923076923077	0.0
0.5384615384615385	0.03076923076923077	0.0
0.5538461538461539	0.03076923076923077	0.0
0.5692307692307692	0.03076923076923077	0.0
0.5846153846153846	0.03076923076923077	0.0
0.6000000000000001	0.03076923076923077	0.0
0.6153846153846154	0.03076923076923077	0.0
0.6307692307692307	0.03076923076923077	0.0
0.6461538461538462	0.03076923076923077	0.0
0.6615384615384616	0.03076923076923077	0.0
0.676923076923077	0.03076923076923077	0.0
0.6923076923076923	0.03076923076923077	0.0
0.7076923076923077	0.03076923076923077	0.0
0.7230769230769232	0.03076923076923077	0.0
0.7384615384615385	0.03076923076923077	0.0
0.7538461538461538	0.03076923076923077	0.0
0.7692307692307693	0.03076923076923077	0.0
0.7846153846153847	0.03076923076923077	0.0
0.8	0.03076923076923077	0.0
0.8153846153846154	0.03076923076923077	0.0
0.8307692307692308	0.03076923076923077	0.0
0.8461538461538463	0.03076923076923077	0.0
0.8615384615384616	0.03076923076923077	0.0
0.8769230769230769	0.03076923076923077	0.0
0.8923076923076924	0.03076923076923077	0.0
0.9076923076923078	0.03076923076923077	0.0
0.9230769230769231	0.03076923076923077	0.0
0.9384615384615385	0.03076923076923077	0.0
0.9538461538461539	0.03076923076923077	0.0
0.9692307692307693	0.03076923076923077	0.0
0.9846153846153847	0.03076923076923077	0.0
0.015384615384615385	0.046153846153846156	0.0
0.03076923076923077	0.046153846153846156	0.0
0.046153846153846156	0.046153846153846156	0.0
0.06153846153846154	0.046153846153846156	0.0
0.07692307692307693	0.046153846153846156	0.0
0.09230769230769231	0.046153846153846156	0.0
0.1076923076923077	0.046153846153846156	0.0
0.12307692307692308	0.046153846153846156	0.0
0.13846153846153847	0.046153846153846156	0.0
0.15384615384615385	0.046153846153846156	0.0
0.16923076923076924	0.046153846153846156	0.0
0.18461538461538463	0.046153846153846156	0.0
0.2	0.046153846153846156	0.0
0.2153846153846154	0.046153846153846156	0.0
0.23076923076923078	0.046153846153846156	0.0
0.24615384615384617	0.046153846153846156	0.0
0.26153846153846155	0.046153846153846156	0.0
0.27692307692307694	0.046153846153846156	0.0
0.2923076923076923	0.046153846153846156	0.0
0.3076923076923077	0.046153846153846156	0.0
0.3230769230769231	0.046153846153846156	0.0
0.3384615384615385	0.046153846153846156	0.0
0.35384615384615387	0.046153846153846156	0.0
0.36923076923076925	0.046153846153846156	0.0
0.38461538461538464	0.046153846153846156	0.0
0.4	0.046153846153846156	0.0
0.4153846153846154	0.046153846153846156	0.0
0.4307692307692308	0.046153846153846156	0.0
0.4461538461538462	0.046153846153846156	0.0
0.46153846153846156	0.046153846153846156	0.0
0.47692307692307695	0.046153846153846156	0.0
0.49230769230769234	0.046153846153846156	0.0
0.5076923076923077	0.046153846153846156	0.0
0.5230769230769231	0.046153846153846156	0.0
0.5384615384615385	0.046153846153846156	0.0
0.5538461538461539	0.046153846153846156	0.0
0.5692307692307692	0.046153846153846156	0.0
0.5846153846153846	0.046153846153846156	0.0
0.6000000000000001	0.046153846153846156	0.0
0.6153846153846154	0.046153846153846156	0.0
0.6307692307692307	0.046153846153846156	0.0
0.6461538461538462	0.046153846153846156	0.0
0.6615384615384616	0.046153846153846156	0.0
0.676923076923077	0.046153846153846156	0.0
0.6923076923076923	0.046153846153846156	0.0
0.7076923076923077	0.046153846153846156	0.0
0.7230769230769232	0.046153846153846156	0.0
0.7384615384615385	0.046153846153846156	0.0
0.7538461538461538	0.046153846153846156	0.0
0.7692307692307693	0.046153846153846156	0.0
0.7846153846153847	0.046153846153846156	0.0
0.8	0.046153846153846156	0.0
0.8153846153846154	0.046153846153846156	0.0
0.8307692307692308	0.046153846153846156	0.0
0.8461538461538463	0.046153846153846156	0.0
0.8615384615384616	0.046153846153846156	0.0
0.8769230769230769	0.046153846153846156	0.0
0.8923076923076924	0.046153846153846156	0.0
0.9076923076923078	0.046153846153846156	0.0
0.9230769230769231	0.046153846153846156	0.0
0.9384615384615385	0.046153846153846156	0.0
0.9538461538461539	0.046153846153846156	0.0
0.9692307692307693	0.046153846153846156	0.0
0.9846153846153847	0.046153846153846156	0.0
0.015384615384615385	0.06153846153846154	0.0
0.03076923076923077	0.06153846153846154	0.0
0.046153846153846156	0.06153846153846154	0.0
0.06153846153846154	0.06153846153846154	0.0
0.07692307692307693	0.06153846153846154	0.0
0.09230769230769231	0.06153846153846154	0.0
0.1076923076923077	0.06153846153846154	0.0
0.12307692307692308	0.06153846153846154	0.0
0.13846153846153847	0.06153846153846154	0.0
0.15384615384615385	0.06153846153846154	0.0
0.16923076923076924	0.06153846153846154	0.0
0.18461538461538463	0.06153846153846154	0.0
0.2	0.06153846153846154	0.0
0.2153846153846154	0.06153846153846154	0.0
0.23076923076923078	0.06153846153846154	0.0
0.24615384615384617	0.06153846153846154	0.0
0.26153846153846155	0.06153846153846154	0.0
0.27692307692307694	0.06153846153846154	0.0
0.2923076923076923	0.06153846153846154	0.0
0.3076923076923077	0.06153846153846154	0.0
0.3230769230769231	0.06153846153846154	0.0
0.3384615384615385	0.06153846153846154	0.0
0.35384615384615387	0.06153846153846154	0.0
0.36923076923076925	0.06153846153846154	0.0
0.38461538461538464	0.06153846153846154	0.0
0.4	0.06153846153846154	0.0
0.4153846153846154	0.06153846153846154	0.0
0.4307692307692308	0.06153846153846154	0.0
0.4461538461538462	0.06153846153846154	0.0
0.46153846153846156	0.06153846153846154	0.0
0.47692307692307695	0.06153846153846154	0.0
0.49230769230769234	0.06153846153846154	0.0
0.5076923076923077	0.06153846153846154	0.0
0.5230769230769231	0.06153846153846154	0.0
0.5384615384615385	0.06153846153846154	0.0
0.5538461538461539	0.06153846153846154	0.0
0.5692307692307692	0.06153846153846154	0.0
0.5846153846153846	0.06153846153846154	0.0
0.6000000000000001	0.06153846153846154	0.0
0.6153846153846154	0.06153846153846154	0.0
0.6307692307692307	0.06153846153846154	0.0
0.6461538461538462	0.06153846153846154	0.0
0.6615384615384616	0.06153846153846154	0.0
0.676923076923077	0.06153846153846154	0.0
0.6923076923076923	0.06153846153846154	0.0
0.7076923076923077	0.06153846153846154	0.0
0.7230769230769232	0.06153846153846154	0.0
0.7384615384615385	0.06153846153846154	0.0
0.7538461538461538	0.06153846153846154	0.0
0.7692307692307693	0.06153846153846154	0.0
0.7846153846153847	0.06153846153846154	0.0
0.8	0.06153846153846154	0.0
0.8153846153846154	0.06153846153846154	0.0
0.8307692307692308	0.06153846153846154	0.0
0.8461538461538463	0.06153846153846154	0.0
0.8615384615384616	0.06153846153846154	0.0
0.8769230769230769	0.06153846153846154	0.0
0.8923076923076924	0.06153846153846154	0.0
0.9076923076923078	0.06153846153846154	0.0
0.9230769230769231	0.06153846153846154	0.0
0.9384615384615385	0.06153846153846154	0.0
0.9538461538461539	0.06153846153846154	0.0
0.9692307692307693	0.06153846153846154	0.0
0.9846153846153847	0.06153846153846154	0.0
0.015384615384615385	0.07692307692307693	0.0
0.03076923076923077	0.07692307692307693	0.0
0.046153846153846156	0.07692307692307693	0.0
0.06153846153846154	0.07692307692307693	0.0
0.07692307692307693	0.07692307692307693	0.0
0.09230769230769231	0.07692307692307693	0.0
0.1076923076923077	0.07692307692307693	0.0
0.12307692307692308	0.07692307692307693	0.0
0.13846153846153847	0.07692307692307693	0.25
0.15384615384615385	0.07692307692307693	0.25
0.16923076923076924	0.07692307692307693	0.25
0.18461538461538463	0.07692307692307693	0.25
0.2	0.07692307692307693	0.0
0.2153846153846154	0.07692307692307693	0.0
0.23076923076923078	0.07692307692307693	0.0
0.24615384615384617	0.07692307692307693	0.0
0.26153846153846155	0.07692307692307693	0.0
0.27692307692307694	0.07692307692307693	0.0
0.2923076923076923	0.07692307692307693	0.0
0.3076923076923077	0.07692307692307693	0.0
0.3230769230769231	0.07692307692307693	0.0
0.3384615384615385	0.07692307692307693	0.0
0.35384615384615387	0.07692307692307693	0.0
0.36923076923076925	0.07692307692307693	0.0
0.38461538461538464	0.07692307692307693	0.25
0.4	0.07692307692307693	0.25
0.4153846153846154	0.07692307692307693	0.25
0.4307692307692308	0.07692307692307693	0.25
0.4461538461538462	0.07692307692307693	0.0
0.46153846153846156	0.07692307692307693	0.0
0.47692307692307695	0.07692307692307693	0.0
0.49230769230769234	0.07692307692307693	0.0
0.5076923076923077	0.07692307692307693	0.0
0.5230769230769231	0.07692307692307693	0.0
0.5384615384615385	0.07692307692307693	0.0
0.5538461538461539	0.07692307692307693	0.0
0.5692307692307692	0.07692307692307693	0.0
0.5846153846153846	0.07692307692307693	0.0
0.6000000000000001	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6307692307692307	0.07692307692307693	0.25
0.6461538461538462	0.07692307692307693	0.25
0.6615384615384616	0.07692307692307693	-0.25
0.676923076923077	0.07692307692307693	-0.25
0.6923076923076923	0.07692307692307693	0.0
0.7076923076923077	0.07692307692307693	0.0
0.7230769230769232	0.07692307692307693	0.0
0.7384615384615385	0.07692307692307693	0.0
0.7538461538461538	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7846153846153847	0.07692307692307693	0.0
0.8	0.07692307692307693	0.0
0.8153846153846154	0.07692307692307693	0.0
0.8307692307692308	0.07692307692307693	0.0
0.8461538461538463	0.07692307692307693	0.0
0.8615384615384616	0.07692307692307693	0.0
0.8769230769230769	0.07692307692307693	0.25
0.8923076923076924	0.07692307692307693	0.25
0.9076923076923078	0.07692307692307693	-0.25
0.9230769230769231	0.07692307692307693	-0.25
0.9384615384615385	0.07692307692307693	0.0
0.9538461538461539	0.07692307692307693	0.0
0.9692307692307693	0.07692307692307693	0.0
0.9846153846153847	0.07692307692307693	0.0
0.015384615384615385	0.09230769230769231	0.0
0.03076923076923077	0.09230769230769231	0.0
0.046153846153846156	0.09230769230769231	0.0
0.06153846153846154	0.09230769230769231	0.0
0.07692307692307693	0.09230769230769231	0.0
0.09230769230769231	0.09230769230769231	0.0
0.1076923076923077	0.09230769230769231	0.0
0.12307692307692308	0.09230769230769231	0.0
0.13846153846153847	0.09230769230769231	0.25
0.15384615384615385	0.09230769230769231	0.25
0.16923076923076924	0.09230769230769231	0.25
0.18461538461538463	0.09230769230769231	0.25
0.2	0.09230769230769231	0.0
0.2153846153846154	0.09230769230769231	0.0
0.23076923076923078	0.09230769230769231	0.0
0.24615384615384617	0.09230769230769231	0.0
0.26153846153846155	0.09230769230769231	0.0
0.27692307692307694	0.09230769230769231	0.0
0.2923076923076923	0.09230769230769231	0.0
0.3076923076923077	0.09230769230769231	0.0
0.3230769230769231	0.09230769230769231	0.0
0.3384615384615385	0.09230769230769231	0.0
0.35384615384615387	0.09230769230769231	0.0
0.36923076923076925	0.09230769230769231	0.0
0.38461538461538464	0.09230769230769231	0.25
0.4	0.09230769230769231	0.25
0.4153846153846154	0.09230769230769231	0.25
0.4307692307692308	0.09230769230769231	0.25
0.4461538461538462	0.09230769230769231	0.0
0.46153846153846156	0.09230769230769231	0.0
0.47692307692307695	0.09230769230769231	0.0
0.49230769230769234	0.09230769230769231	0.0
0.5076923076923077	0.09230769230769231	0.0
0.5230769230769231	0.09230769230769231	0.0
0.5384615384615385	0.09230769230769231	0.0
0.5538461538461539	0.09230769230769231	0.0
0.5692307692307692	0.09230769230769231	0.0
0.5846153846153846	0.09230769230769231	0.0
0.6000000000000001	0.09230769230769231	0.0
0.6153846153846154	0.09230769230769231	0.0
0.6307692307692307	0.09230769230769231	0.25
0.6461538461538462	0.09230769230769231	0.25
0.6615384615384616	0.09230769230769231	-0.25
0.676923076923077	0.09230769230769231	-0.25
0.6923076923076923	0.09230769230769231	0.0
0.7076923076923077	0.09230769230769231	0.0
0.7230769230769232	0.09230769230769231	0.0
0.7384615384615385	0.09230769230769231	0.0
0.7538461538461538	0.09230769230769231	0.0
0.7692307692307693	0.09230769230769231	0.0
0.7846153846153847	0.09230769230769231	0.0
0.8	0.09230769230769231	0.0
0.8153846153846154	0.09230769230769231	0.0
0.8307692307692308	0.09230769230769231	0.0
0.8461538461538463	0.09230769230769231	0.0
0.8615384615384616	0.09230769230769231	0.0
0.8769230769230769	0.09230769230769231	0.25
0.8923076923076924	0.09230769230769231	0.25
0.9076923076923078	0.09230769230769231	-0.25
0.9230769230769231	0.09230769230769231	-0.25
0.9384615384615385	0.09230769230769231	0.0
0.9538461538461539	0.09230769230769231	0.0
0.9692307692307693	0.09230769230769231	0.0
0.9846153846153847	0.09230769230769231	0.0
0.015384615384615385	0.1076923076923077	0.0
0.03076923076923077	0.1076923076923077	0.0
0.046153846153846156	0.1076923076923077	0.0
0.06153846153846154	0.1076923076923077	0.0
0.07692307692307693	0.1076923076923077	0.0
0.09230769230769231	0.1076923076923077	0.0
0.1076923076923077	0.1076923076923077	0.0
0.12307692307692308	0.1076923076923077	0.0
0.13846153846153847	0.1076923076923077	-0.25
0.15384615384615385	0.1076923076923077	-0.25
0.16923076923076924	0.1076923076923077	-0.25
0.18461538461538463	0.1076923076923077	-0.25
0.2	0.1076923076923077	0.0
0.2153846153846154	0.1076923076923077	0.0
0.23076923076923078	0.1076923076923077	0.0
0.24615384615384617	0.1076923076923077	0.0
0.26153846153846155	0.1076923076923077	0.0
0.27692307692307694	0.1076923076923077	0.0
0.2923076923076923	0.1076923076923077	0.0
0.3076923076923077	0.1076923076923077	0.0
0.3230769230769231	0.1076923076923077	0.0
0.3384615384615385	0.1076923076923077	0.0
0.35384615384615387	0.1076923076923077	0.0
0.36923076923076925	0.1076923076923077	0.0
0.38461538461538464	0.1076923076923077	-0.25
0.4	0.1076923076923077	-0.25
0.4153846153846154	0.1076923076923077	-0.25
0.4307692307692308	0.1076923076923077	-0.25
0.4461538461538462	0.1076923076923077	0.0
0.46153846153846156	0.1076923076923077	0.0
0.47692307692307695	0.1076923076923077	0.0
0.49230769230769234	0.1076923076923077	0.0
0.5076923076923077	0.1076923076923077	0.0
0.5230769230769231	0.1076923076923077	0.0
0.5384615384615385	0.1076923076923077	0.0
0.5538461538461539	0.1076923076923077	0.0
0.5692307692307692	0.1076923076923077	0.0
0.5846153846153846	0.1076923076923077	0.0
0.6000000000000001	0.1076923076923077	0.0
0.6153846153846154	0.1076923076923077	0.0
0.6307692307692307	0.1076923076923077	0.25
0.6461538461538462	0.1076923076923077	0.25
0.6615384615384616	0.1076923076923077	-0.25
0.676923076923077	0.1076923076923077	-0.25
0.6923076923076923	0.1076923076923077	0.0
0.7076923076923077	0.1076923076923077	0.0
0.7230769230769232	0.1076923076923077	0.0
0.7384615384615385	0.1076923076923077	0.0
0.7538461538461538	0.1076923076923077	0.0
0.7692307692307693	0.1076923076923077	0.0
0.7846153846153847	0.1076923076923077	0.0
0.8	0.1076923076923077	0.0
0.8153846153846154	0.1076923076923077	0.0
0.8307692307692308	0.1076923076923077	0.0
0.8461538461538463	0.1076923076923077	0.0
0.8615384615384616	0.1076923076923077	0.0
0.8769230769230769	0.1076923076923077	-0.25
0.8923076923076924	0.1076923076923077	-0.25
0.9076923076923078	0.1076923076923077	0.25
0.9230769230769231	0.1076923076923077	0.25
0.9384615384615385	0.1076923076923077	0.0
0.9538461538461539	0.1076923076923077	0.0
0.9692307692307693	0.1076923076923077	0.0
0.9846153846153847	0.1076923076923077	0.0
0.015384615384615385	0.12307692307692308	0.0
0.03076923076923077	0.12307692307692308	0.0
0.046153846153846156	0.12307692307692308	0.0
0.06153846153846154	0.12307692307692308	0.0
0.07692307692307693	0.12307692307692308	0.0
0.09230769230769231	0.12307692307692308	0.0
0.1076923076923077	0.12307692307692308	0.0
0.12307692307692308	0.12307692307692308	0.0
0.13846153846153847	0.12307692307692308	-0.25
0.15384615384615385	0.12307692307692308	-0.25
0.16923076923076924	0.12307692307692308	-0.25
0.18461538461538463	0.12307692307692308	-0.25
0.2	0.12307692307692308	0.0
0.2153846153846154	0.12307692307692308	0.0
0.23076923076923078	0.12307692307692308	0.0
0.24615384615384617	0.12307692307692308	0.0
0.26153846153846155	0.12307692307692308	0.0
0.27692307692307694	0.12307692307692308	0.0
0.2923076923076923	0.12307692307692308	0.0
0.3076923076923077	0.12307692307692308	0.0
0.3230769230769231	0.12307692307692308	0.0
0.3384615384615385	0.12307692307692308	0.0
0.35384615384615387	0.12307692307692308	0.0
0.36923076923076925	0.12307692307692308	0.0
0.38461538461538464	0.12307692307692308	-0.25
0.4	0.12307692307692308	-0.25
0.4153846153846154	0.12307692307692308	-0.25
0.4307692307692308	0.12307692307692308	-0.25
0.4461538461538462	0.12307692307692308	0.0
0.46153846153846156	0.12307692307692308	0.0
0.47692307692307695	0.12307692307692308	0.0
0.49230769230769234	0.12307692307692308	0.0
0.5076923076923077	0.12307692307692308	0.0
0.5230769230769231	0.12307692307692308	0.0
0.5384615384615385	0.12307692307692308	0.0
0.5538461538461539	0.12307692307692308	0.0
0.5692307692307692	0.12307692307692308	0.0
0.5846153846153846	0.12307692307692308	0.0
0.6000000000000001	0.12307692307692308	0.0
0.6153846153846154	0.12307692307692308	0.0
0.6307692307692307	0.12307692307692308	0.25
0.6461538461538462	0.12307692307692308	0.25
0.6615384615384616	0.12307692307692308	-0.25
0.676923076923077	0.12307692307692308	-0.25
0.6923076923076923	0.12307692307692308	0.0
0.7076923076923077	0.12307692307692308	0.0
0.7230769230769232	0.12307692307692308	0.0
0.7384615384615385	0.12307692307692308	0.0
0.7538461538461538	0.12307692307692308	0.0
0.7692307692307693	0.12307692307692308	0.0
0.7846153846153847	0.12307692307692308	0.0
0.8	0.12307692307692308	0.0
0.8153846153846154	0.12307692307692308	0.0
0.8307692307692308	0.12307692307692308	0.0
0.8461538461538463	0.12307692307692308	0.0
0.8615384615384616	0.12307692307692308	0.0
0.8769230769230769	0.12307692307692308	-0.25
0.8923076923076924	0.12307692307692308	-0.25
0.9076923076923078	0.12307692307692308	0.25
0.9230769230769231	0.12307692307692308	0.25
0.9384615384615385	0.12307692307692308	0.0
0.9538461538461539	0.12307692307692308	0.0
0.9692307692307693	0.12307692307692308	0.0
0.9846153846153847	0.12307692307692308	0.0
0.015384615384615385	0.13846153846153847	0.0
0.03076923076923077	0.13846153846153847	0.0
0.046153846153846156	0.13846153846153847	0.0
0.06153846153846154	0.13846153846153847	0.0
0.07692307692307693	0.13846153846153847	0.0
0.09230769230769231	0.13846153846153847	0.0
0.1076923076923077	0.13846153846153847	0.0
0.12307692307692308	0.13846153846153847	0.0
0.13846153846153847	0.13846153846153847	0.0
0.15384615384615385	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.18461538461538463	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
0.2153846153846154	0.13846153846153847	0.0
0.23076923076923078	0.13846153846153847	0.0
0.24615384615384617	0.13846153846153847	0.0
0.26153846153846155	0.13846153846153847	0.0
0.27692307692307694	0.13846153846153847	0.0
0.2923076923076923	0.13846153846153847	0.0
0.3076923076923077	0.13846153846153847	0.0
0.3230769230769231	0.13846153846153847	0.0
0.3384615384615385	0.13846153846153847	0.0
0.35384615384615387	0.13846153846153847	0.0
0.36923076923076925	0.13846153846153847	0.0
0.38461538461538464	0.13846153846153847	0.0
0.4	0.13846153846153847	0.0
0.4153846153846154	0.13846153846153847	0.0
0.4307692307692308	0.13846153846153847	0.0
0.4461538461538462	0.13846153846153847	0.0
0.46153846153846156	0.13846153846153847	0.0
0.47692307692307695	0.13846153846153847	0.0
0.49230769230769234	0.13846153846153847	0.0
0.5076923076923077	0.13846153846153847	0.0
0.5230769230769231	0.13846153846153847	0.0
0.5384615384615385	0.13846153846153847	0.0
0.5538461538461539	0.13846153846153847	0.0
0.5692307692307692	0.13846153846153847	0.0
0.5846153846153846	0.13846153846153847	0.0
0.6000000000000001	0.13846153846153847	0.0
0.6153846153846154	0.13846153846153847	0.0
0.6307692307692307	0.13846153846153847	0.0
0.6461538461538462	0.13846153846153847	0.0
0.6615384615384616	0.13846153846153847	0.0
0.676923076923077	0.13846153846153847	0.0
0.6923076923076923	0.13846153846153847	0.0
0.7076923076923077	0.13846153846153847	0.0
0.7230769230769232	0.13846153846153847	0.0
0.7384615384615385	0.13846153846153847	0.0
0.7538461538461538	0.13846153846153847	0.0
0.7692307692307693	0.13846153846153847	0.0
0.7846153846153847	0.13846153846153847	0.0
0.8	0.13846153846153847	0.0
0.8153846153846154	0.13846153846153847	0.0
0.8307692307692308	0.13846153846153847	0.0
0.8461538461538463	0.13846153846153847	0.0
0.8615384615384616	0.13846153846153847	0.0
0.8769230769230769	0.13846153846153847	0.0
0.8923076923076924	0.13846153846153847	0.0
0.9076923076923078	0.13846153846153847	0.0
0.9230769230769231	0.13846153846153847	0.0
0.9384615384615385	0.13846153846153847	0.0
0.9538461538461539	0.13846153846153847	0.0
0.9692307692307693	0.13846153846153847	0.0
0.9846153846153847	0.13846153846153847	0.0
0.015384615384615385	0.15384615384615385	0.0
0.03076923076923077	0.15384615384615385	0.0
0.046153846153846156	0.15384615384615385	0.0
0.06153846153846154	0.15384615384615385	0.0
0.07692307692307693	0.15384615384615385	0.0
0.09230769230769231	0.15384615384615385	0.0
0.1076923076923077	0.15384615384615385	0.0
0.12307692307692308	0.15384615384615385	0.0
0.13846153846153847	0.15384615384615385	0.0
0.15384615384615385	0.15384615384615385	0.0
0.16923076923076924	0.15384615384615385	0.0
0.18461538461538463	0.15384615384615385	0.0
0.2	0.15384615384615385	0.0
0.2153846153846154	0.15384615384615385	0.0
0.23076923076923078	0.15384615384615385	0.0
0.24615384615384617	0.15384615384615385	0.0
0.26153846153846155	0.15384615384615385	0.0
0.27692307692307694	0.15384615384615385	0.0
0.2923076923076923	0.15384615384615385	0.0
0.3076923076923077	0.15384615384615385	0.0
0.3230769230769231	0.15384615384615385	0.0
0.3384615384615385	0.15384615384615385	0.0
0.35384615384615387	0.15384615384615385	0.0
0.36923076923076925	0.15384615384615385	0.0
0.38461538461538464	0.15384615384615385	0.0
0.4	0.15384615384615385	0.0
0.4153846153846154	0.15384615384615385	0.0
0.4307692307692308	0.15384615384615385	0.0
0.4461538461538462	0.15384615384615385	0.0
0.46153846153846156	0.15384615384615385	0.0
0.47692307692307695	0.15384615384615385	0.0
0.49230769230769234	0.15384615384615385	0.0
0.5076923076923077	0.15384615384615385	0.0
0.5230769230769231	0.15384615384615385	0.0
0.5384615384615385	0.15384615384615385	0.0
0.5538461538461539	0.15384615384615385	0.0
0.5692307692307692	0.15384615384615385	0.0
0.5846153846153846	0.15384615384615385	0.0
0.6000000000000001	0.15384615384615385	0.0
0.6153846153846154	0.15384615384615385	0.0
0.6307692307692307	0.15384615384615385	0.0
0.6461538461538462	0.15384615384615385	0.0
0.6615384615384616	0.15384615384615385	0.0
0.676923076923077	0.15384615384615385	0.0
0.6923076923076923	0.15384615384615385	0.0
0.7076923076923077	0.15384615384615385	0.0
0.7230769230769232	0.15384615384615385	0.0
0.7384615384615385	0.15384615384615385	0.0
0.7538461538461538	0.15384615384615385	0.0
0.7692307692307693	0.15384615384615385	0.0
0.7846153846153847	0.15384615384615385	0.0
0.8	0.15384615384615385	0.0
0.8153846153846154	0.15384615384615385	0.0
0.8307692307692308	0.15384615384615385	0.0
0.8461538461538463	0.15384615384615385	0.0
0.8615384615384616	0.15384615384615385	0.0
0.8769230769230769	0.15384615384615385	0.0
0.8923076923076924	0.15384615384615385	0.0
0.9076923076923078	0.15384615384615385	0.0
0.9230769230769231	0.15384615384615385	0.0
0.9384615384615385	0.15384615384615385	0.0
0.9538461538461539	0.15384615384615385	0.0
0.9692307692307693	0.15384615384615385	0.0
0.9846153846153847	0.15384615384615385	0.0
0.015384615384615385	0.16923076923076924	0.0
0.03076923076923077	0.16923076923076924	0.0
0.046153846153846156	0.16923076923076924	0.0
0.06153846153846154	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.09230769230769231	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.12307692307692308	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.15384615384615385	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.18461538461538463	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
0.2153846153846154	0.16923076923076924	0.0
0.23076923076923078	0.16923076923076924	0.0
0.24615384615384617	0.16923076923076924	0.0
0.26153846153846155	0.16923076923076924	0.0
0.27692307692307694	0.16923076923076924	0.0
0.2923076923076923	0.16923076923076924	0.0
0.3076923076923077	0.16923076923076924	0.0
0.3230769230769231	0.16923076923076924	0.0
0.3384615384615385	0.16923076923076924	0.0
0.35384615384615387	0.16923076923076924	0.0
0.36923076923076925	0.16923076923076924	0.0
0.38461538461538464	0.16923076923076924	0.0
0.4	0.16923076923076924	0.0
0.4153846153846154	0.16923076923076924	0.0
0.4307692307692308	0.16923076923076924	0.0
0.4461538461538462	0.16923076923076924	0.0
0.46153846153846156	0.16923076923076924	0.0
0.47692307692307695	0.16923076923076924	0.0
0.49230769230769234	0.16923076923076924	0.0
0.5076923076923077	0.16923076923076924	0.0
0.5230769230769231	0.16923076923076924	0.0
0.5384615384615385	0.16923076923076924	0.0
0.5538461538461539	0.16923076923076924	0.0
0.5692307692307692	0.16923076923076924	0.0
0.5846153846153846	0.16923076923076924	0.0
0.6000000000000001	0.16923076923076924	0.0
0.6153846153846154	0.16923076923076924	0.0
0.6307692307692307	0.16923076923076924	0.0
0.6461538461538462	0.16923076923076924	0.0
0.6615384615384616	0.16923076923076924	0.0
0.676923076923077	0.16923076923076924	0.0
0.6923076923076923	0.16923076923076924	0.0
0.7076923076923077	0.16923076923076924	0.0
0.7230769230769232	0.16923076923076924	0.0
0.7384615384615385	0.16923076923076924	0.0
0.7538461538461538	0.16923076923076924	0.0
0.7692307692307693	0.16923076923076924	0.0
0.7846153846153847	0.16923076923076924	0.0
0.8	0.16923076923076924	0.0
0.8153846153846154	0.16923076923076924	0.0
0.8307692307692308	0.16923076923076924	0.0
0.8461538461538463	0.16923076923076924	0.0
0.8615384615384616	0.16923076923076924	0.0
0.8769230769230769	0.16923076923076924	0.0
0.8923076923076924	0.16923076923076924	0.0
0.9076923076923078	0.16923076923076924	0.0
0.9230769230769231	0.16923076923076924	0.0
0.9384615384615385	0.16923076923076924	0.0
0.9538461538461539	0.16923076923076924	0.0
0.9692307692307693	0.16923076923076924	0.0
0.9846153846153847	0.16923076923076924	0.0
0.015384615384615385	0.18461538461538463	0.0
0.03076923076923077	0.18461538461538463	0.0
0.046153846153846156	0.18461538461538463	0.0
0.06153846153846154	0.18461538461538463	0.0
0.07692307692307693	0.18461538461538463	0.0
0.09230769230769231	0.18461538461538463	0.0
0.1076923076923077	0.18461538461538463	0.0
0.12307692307692308	0.18461538461538463	0.0
0.13846153846153847	0.18461538461538463	0.0
0.15384615384615385	0.18461538461538463	0.0
0.16923076923076924	0.18461538461538463	0.0
0.18461538461538463	0.18461538461538463	0.0
0.2	0.18461538461538463	0.0
0.2153846153846154	0.18461538461538463	0.0
0.23076923076923078	0.18461538461538463	0.0
0.24615384615384617	0.18461538461538463	0.0
0.26153846153846155	0.18461538461538463	0.0
0.27692307692307694	0.18461538461538463	0.0
0.2923076923076923	0.18461538461538463	0.0
0.3076923076923077	0.18461538461538463	0.0
0.3230769230769231	0.18461538461538463	0.0
0.3384615384615385	0.18461538461538463	0.0
0.35384615384615387	0.18461538461538463	0.0
0.36923076923076925	0.18461538461538463	0.0
0.38461538461538464	0.18461538461538463	0.0
0.4	0.18461538461538463	0.0
0.4153846153846154	0.18461538461538463	0.0
0.4307692307692308	0.18461538461538463	0.0
0.4461538461538462	0.18461538461538463	0.0
0.46153846153846156	0.18461538461538463	0.0
0.47692307692307695	0.18461538461538463	0.0
0.49230769230769234	0.18461538461538463	0.0
0.5076923076923077	0.18461538461538463	0.0
0.5230769230769231	0.18461538461538463	0.0
0.5384615384615385	0.18461538461538463	0.0
0.5538461538461539	0.18461538461538463	0.0
0.5692307692307692	0.18461538461538463	0.0
0.5846153846153846	0.18461538461538463	0.0
0.6000000000000001	0.18461538461538463	0.0
0.6153846153846154	0.18461538461538463	0.0
0.6307692307692307	0.18461538461538463	0.0
0.6461538461538462	0.18461538461538463	0.0
0.6615384615384616	0.18461538461538463	0.0
0.676923076923077	0.18461538461538463	0.0
0.6923076923076923	0.18461538461538463	0.0
0.7076923076923077	0.18461538461538463	0.0
0.7230769230769232	0.18461538461538463	0.0
0.7384615384615385	0.18461538461538463	0.0
0.7538461538461538	0.18461538461538463	0.0
0.7692307692307693	0.18461538461538463	0.0
0.7846153846153847	0.18461538461538463	0.0
0.8	0.18461538461538463	0.0
0.8153846153846154	0.18461538461538463	0.0
0.8307692307692308	0.18461538461538463	0.0
0.8461538461538463	0.18461538461538463	0.0
0.8615384615384616	0.18461538461538463	0.0
0.8769230769230769	0.18461538461538463	0.0
0.8923076923076924	0.18461538461538463	0.0
0.9076923076923078	0.18461538461538463	0.0
0.9230769230769231	0.18461538461538463	0.0
0.9384615384615385	0.18461538461538463	0.0
0.9538461538461539	0.18461538461538463	0.0
0.9692307692307693	0.18461538461538463	0.0
0.9846153846153847	0.18461538461538463	0.0
0.015384615384615385	0.2	0.0
0.03076923076923077	0.2	0.0
0.046153846153846156	0.2	0.0
0.06153846153846154	0.2	0.0
0.07692307692307693	0.2	0.0
0.09230769230769231	0.2	0.0
0.1076923076923077	0.2	0.0
0.12307692307692308	0.2	0.0
0.13846153846153847	0.2	0.0
0.15384615384615385	0.2	0.0
0.16923076923076924	0.2	0.0
0.18461538461538463	0.2	0.0
0.2	0.2	0.0
0.2153846153846154	0.2	0.0
0.23076923076923078	0.2	0.0
0.24615384615384617	0.2	0.0
0.26153846153846155	0.2	0.0
0.27692307692307694	0.2	0.0
0.2923076923076923	0.2	0.0
0.3076923076923077	0.2	0.0
0.3230769230769231	0.2	0.0
0.3384615384615385	0.2	0.0
0.35384615384615387	0.2	0.0
0.36923076923076925	0.2	0.0
0.38461538461538464	0.2	0.0
0.4	0.2	0.0
0.4153846153846154	0.2	0.0
0.4307692307692308	0.2	0.0
0.4461538461538462	0.2	0.0
0.46153846153846156	0.2	0.0
0.47692307692307695	0.2	0.0
0.49230769230769234	0.2	0.0
0.5076923076923077	0.2	0.0
0.5230769230769231	0.2	0.0
0.5384615384615385	0.2	0.0
0.5538461538461539	0.2	0.0
0.5692307692307692	0.2	0.0
0.5846153846153846	0.2	0.0
0.6000000000000001	0.2	0.0
0.6153846153846154	0.2	0.0
0.6307692307692307	0.2	0.0
0.6461538461538462	0.2	0.0
0.6615384615384616	0.2	0.0
0.676923076923077	0.2	0.0
0.6923076923076923	0.2	0.0
0.7076923076923077	0.2	0.0
0.7230769230769232	0.2	0.0
0.7384615384615385	0.2	0.0
0.7538461538461538	0.2	0.0
0.7692307692307693	0.2	0.0
0.7846153846153847	0.2	0.0
0.8	0.2	0.0
0.8153846153846154	0.2	0.0
0.8307692307692308	0.2	0.0
0.8461538461538463	0.2	0.0
0.8615384615384616	0.2	0.0
0.8769230769230769	0.2	0.0
0.8923076923076924	0.2	0.0
0.9076923076923078	0.2	0.0
0.9230769230769231	0.2	0.0
0.9384615384615385	0.2	0.0
0.9538461538461539	0.2	0.0
0.9692307692307693	0.2	0.0
0.9846153846153847	0.2	0.0
0.015384615384615385	0.2153846153846154	0.0
0.03076923076923077	0.2153846153846154	0.0
0.046153846153846156	0.2153846153846154	0.0
0.06153846153846154	0.2153846153846154	0.0
0.07692307692307693	0.2153846153846154	0.0
0.09230769230769231	0.2153846153846154	0.0
0.1076923076923077	0.2153846153846154	0.0
0.12307692307692308	0.2153846153846154	0.0
0.13846153846153847	0.2153846153846154	0.0
0.15384615384615385	0.2153846153846154	0.0
0.16923076923076924	0.2153846153846154	0.0
0.18461538461538463	0.2153846153846154	0.0
0.2	0.2153846153846154	0.0
0.2153846153846154	0.2153846153846154	0.0
0.23076923076923078	0.2153846153846154	0.0
0.24615384615384617	0.2153846153846154	0.0
0.26153846153846155	0.2153846153846154	0.0
0.27692307692307694	0.2153846153846154	0.0
0.2923076923076923	0.2153846153846154	0.0
0.3076923076923077	0.2153846153846154	0.0
0.3230769230769231	0.2153846153846154	0.0
0.3384615384615385	0.2153846153846154	0.0
0.35384615384615387	0.2153846153846154	0.0
0.36923076923076925	0.2153846153846154	0.0
0.38461538461538464	0.2153846153846154	0.0
0.4	0.2153846153846154	0.0
0.4153846153846154	0.2153846153846154	0.0
0.4307692307692308	0.2153846153846154	0.0
0.4461538461538462	0.2153846153846154	0.0
0.46153846153846156	0.2153846153846154	0.0
0.47692307692307695	0.2153846153846154	0.0
0.49230769230769234	0.2153846153846154	0.0
0.5076923076923077	0.2153846153846154	0.0
0.5230769230769231	0.2153846153846154	0.0
0.5384615384615385	0.2153846153846154	0.0
0.5538461538461539	0.2153846153846154	0.0
0.5692307692307692	0.2153846153846154	0.0
0.5846153846153846	0.2153846153846154	0.0
0.6000000000000001	0.2153846153846154	0.0
0.6153846153846154	0.2153846153846154	0.0
0.6307692307692307	0.2153846153846154	0.0
0.6461538461538462	0.2153846153846154	0.0
0.6615384615384616	0.2153846153846154	0.0
0.676923076923077	0.2153846153846154	0.0
0.6923076923076923	0.2153846153846154	0.0
0.7076923076923077	0.2153846153846154	0.0
0.7230769230769232	0.2153846153846154	0.0
0.7384615384615385	0.2153846153846154	0.0
0.7538461538461538	0.2153846153846154	0.0
0.7692307692307693	0.2153846153846154	0.0
0.7846153846153847	0.2153846153846154	0.0
0.8	0.2153846153846154	0.0
0.8153846153846154	0.2153846153846154	0.0
0.8307692307692308	0.2153846153846154	0.0
0.8461538461538463	0.2153846153846154	0.0
0.8615384615384616	0.2153846153846154	0.0
0.8769230769230769	0.2153846153846154	0.0
0.8923076923076924	0.2153846153846154	0.0
0.9076923076923078	0.2153846153846154	0.0
0.9230769230769231	0.2153846153846154	0.0
0.9384615384615385	0.2153846153846154	0.0
0.9538461538461539	0.2153846153846154	0.0
0.9692307692307693	0.2153846153846154	0.0
0.9846153846153847	0.2153846153846154	0.0
0.015384615384615385	0.23076923076923078	0.0
0.03076923076923077	0.23076923076923078	0.0
0.046153846153846156	0.23076923076923078	0.0
0.06153846153846154	0.23076923076923078	0.0
0.07692307692307693	0.23076923076923078	0.0
0.09230769230769231	0.23076923076923078	0.0
0.1076923076923077	0.23076923076923078	0.0
0.12307692307692308	0.23076923076923078	0.0
0.13846153846153847	0.23076923076923078	0.0
0.15384615384615385	0.23076923076923078	0.0
0.16923076923076924	0.23076923076923078	0.0
0.18461538461538463	0.23076923076923078	0.0
0.2	0.23076923076923078	0.0
0.2153846153846154	0.23076923076923078	0.0
0.23076923076923078	0.23076923076923078	0.0
0.24615384615384617	0.23076923076923078	0.0
0.26153846153846155	0.23076923076923078	0.0
0.27692307692307694	0.23076923076923078	0.0
0.2923076923076923	0.23076923076923078	0.0
0.3076923076923077	0.23076923076923078	0.0
0.3230769230769231	0.23076923076923078	0.0
0.3384615384615385	0.23076923076923078	0.0
0.35384615384615387	0.23076923076923078	0.0
0.36923076923076925	0.23076923076923078	0.0
0.38461538461538464	0.23076923076923078	0.0
0.4	0.23076923076923078	0.0
0.4153846153846154	0.23076923076923078	0.0
0.4307692307692308	0.23076923076923078	0.0
0.4461538461538462	0.23076923076923078	0.0
0.46153846153846156	0.23076923076923078	0.0
0.47692307692307695	0.23076923076923078	0.0
0.49230769230769234	0.23076923076923078	0.0
0.5076923076923077	0.23076923076923078	0.0
0.5230769230769231	0.23076923076923078	0.0
0.5384615384615385	0.23076923076923078	0.0
0.5538461538461539	0.23076923076923078	0.0
0.5692307692307692	0.23076923076923078	0.0
0.5846153846153846	0.23076923076923078	0.0
0.6000000000000001	0.23076923076923078	0.0
0.6153846153846154	0.23076923076923078	0.0
0.6307692307692307	0.23076923076923078	0.0
0.6461538461538462	0.23076923076923078	0.0
0.6615384615384616	0.23076923076923078	0.0
0.676923076923077	0.23076923076923078	0.0
0.6923076923076923	0.23076923076923078	0.0
0.7076923076923077	0.23076923076923078	0.0
0.7230769230769232	0.23076923076923078	0.0
0.7384615384615385	0.23076923076923078	0.0
0.7538461538461538	0.23076923076923078	0.0
0.7692307692307693	0.23076923076923078	0.0
0.7846153846153847	0.23076923076923078	0.0
0.8	0.23076923076923078	0.0
0.8153846153846154	0.23076923076923078	0.0
0.8307692307692308	0.23076923076923078	0.0
0.8461538461538463	0.23076923076923078	0.0
0.8615384615384616	0.23076923076923078	0.0
0.8769230769230769	0.23076923076923078	0.0
0.8923076923076924	0.23076923076923078	0.0
0.9076923076923078	0.23076923076923078	0.0
0.9230769230769231	0.23076923076923078	0.0
0.9384615384615385	0.23076923076923078	0.0
0.9538461538461539	0.23076923076923078	0.0
0.9692307692307693	0.23076923076923078	0.0
0.9846153846153847	0.23076923076923078	0.0
0.015384615384615385	0.24615384615384617	0.0
0.03076923076923077	0.24615384615384617	0.0
0.046153846153846156	0.24615384615384617	0.0
0.06153846153846154	0.24615384615384617	0.0
0.07692307692307693	0.24615384615384617	0.0
0.09230769230769231	0.24615384615384617	0.0
0.1076923076923077	0.24615384615384617	0.0
0.12307692307692308	0.24615384615384617	0.0
0.13846153846153847	0.24615384615384617	0.0
0.15384615384615385	0.24615384615384617	0.0
0.16923076923076924	0.24615384615384617	0.0
0.18461538461538463	0.24615384615384617	0.0
0.2	0.24615384615384617	0.0
0.2153846153846154	0.24615384615384617	0.0
0.23076923076923078	0.24615384615384617	0.0
0.24615384615384617	0.24615384615384617	0.0
0.26153846153846155	0.24615384615384617	0.0
0.27692307692307694	0.24615384615384617	0.0
0.2923076923076923	0.24615384615384617	0.0
0.3076923076923077	0.24615384615384617	0.0
0.3230769230769231	0.24615384615384617	0.0
0.3384615384615385	0.24615384615384617	0.0
0.35384615384615387	0.24615384615384617	0.0
0.36923076923076925	0.24615384615384617	0.0
0.38461538461538464	0.24615384615384617	0.0
0.4	0.24615384615384617	0.0
0.4153846153846154	0.24615384615384617	0.0
0.4307692307692308	0.24615384615384617	0.0
0.4461538461538462	0.24615384615384617	0.0
0.46153846153846156	0.24615384615384617	0.0
0.47692307692307695	0.24615384615384617	0.0
0.49230769230769234	0.24615384615384617	0.0
0.5076923076923077	0.24615384615384617	0.0
0.5230769230769231	0.24615384615384617	0.0
0.5384615384615385	0.24615384615384617	0.0
0.5538461538461539	0.24615384615384617	0.0
0.5692307692307692	0.24615384615384617	0.0
0.5846153846153846	0.24615384615384617	0.0
0.6000000000000001	0.24615384615384617	0.0
0.6153846153846154	0.24615384615384617	0.0
0.6307692307692307	0.24615384615384617	0.0
0.6461538461538462	0.24615384615384617	0.0
0.6615384615384616	0.24615384615384617	0.0
0.676923076923077	0.24615384615384617	0.0
0.6923076923076923	0.24615384615384617	0.0
0.7076923076923077	0.24615384615384617	0.0
0.7230769230769232	0.24615384615384617	0.0
0.7384615384615385	0.24615384615384617	0.0
0.7538461538461538	0.24615384615384617	0.0
0.7692307692307693	0.24615384615384617	0.0
0.7846153846153847	0.24615384615384617	0.0
0.8	0.24615384615384617	0.0
0.8153846153846154	0.24615384615384617	0.0
0.8307692307692308	0.24615384615384617	0.0
0.8461538461538463	0.24615384615384617	0.0
0.8615384615384616	0.24615384615384617	0.0
0.8769230769230769	0.24615384615384617	0.0
0.8923076923076924	0.24615384615384617	0.0
0.9076923076923078	0.24615384615384617	0.0
0.9230769230769231	0.24615384615384617	0.0
0.9384615384615385	0.24615384615384617	0.0
0.9538461538461539	0.24615384615384617	0.0
0.9692307692307693	0.24615384615384617	0.0
0.9846153846153847	0.24615384615384617	0.0
0.015384615384615385	0.26153846153846155	0.0
0.03076923076923077	0.26153846153846155	0.0
0.046153846153846156	0.26153846153846155	0.0
0.06153846153846154	0.26153846153846155	0.0
0.07692307692307693	0.26153846153846155	0.0
0.09230769230769231	0.26153846153846155	0.0
0.1076923076923077	0.26153846153846155	0.0
0.12307692307692308	0.26153846153846155	0.0
0.13846153846153847	0.26153846153846155	0.0
0.15384615384615385	0.26153846153846155	0.0
0.16923076923076924	0.26153846153846155	0.0
0.18461538461538463	0.26153846153846155	0.0
0.2	0.26153846153846155	0.0
0.2153846153846154	0.26153846153846155	0.0
0.23076923076923078	0.26153846153846155	0.0
0.24615384615384617	0.26153846153846155	0.0
0.26153846153846155	0.26153846153846155	0.0
0.27692307692307694	0.26153846153846155	0.0
0.2923076923076923	0.26153846153846155	0.0
0.3076923076923077	0.26153846153846155	0.0
0.3230769230769231	0.26153846153846155	0.0
0.3384615384615385	0.26153846153846155	0.0
0.35384615384615387	0.26153846153846155	0.0
0.36923076923076925	0.26153846153846155	0.0
0.38461538461538464	0.26153846153846155	0.0
0.4	0.26153846153846155	0.0
0.4153846153846154	0.26153846153846155	0.0
0.4307692307692308	0.26153846153846155	0.0
0.4461538461538462	0.26153846153846155	0.0
0.46153846153846156	0.26153846153846155	0.0
0.47692307692307695	0.26153846153846155	0.0
0.49230769230769234	0.26153846153846155	0.0
0.5076923076923077	0.26153846153846155	0.0
0.5230769230769231	0.26153846153846155	0.0
0.5384615384615385	0.26153846153846155	0.0
0.5538461538461539	0.26153846153846155	0.0
0.5692307692307692	0.26153846153846155	0.0
0.5846153846153846	0.26153846153846155	0.0
0.6000000000000001	0.26153846153846155	0.0
0.6153846153846154	0.26153846153846155	0.0
0.6307692307692307	0.26153846153846155	0.0
0.6461538461538462	0.26153846153846155	0.0
0.6615384615384616	0.26153846153846155	0.0
0.676923076923077	0.26153846153846155	0.0
0.6923076923076923	0.26153846153846155	0.0
0.7076923076923077	0.26153846153846155	0.0
0.7230769230769232	0.26153846153846155	0.0
0.7384615384615385	0.26153846153846155	0.0
0.7538461538461538	0.26153846153846155	0.0
0.7692307692307693	0.26153846153846155	0.0
0.7846153846153847	0.26153846153846155	0.0
0.8	0.26153846153846155	0.0
0.8153846153846154	0.26153846153846155	0.0
0.8307692307692308	0.26153846153846155	0.0
0.8461538461538463	0.26153846153846155	0.0
0.8615384615384616	0.26153846153846155	0.0
0.8769230769230769	0.26153846153846155	0.0
0.8923076923076924	0.26153846153846155	0.0
0.9076923076923078	0.26153846153846155	0.0
0.9230769230769231	0.26153846153846155	0.0
0.9384615384615385	0.26153846153846155	0.0
0.9538461538461539	0.26153846153846155	0.0
0.9692307692307693	0.26153846153846155	0.0
0.9846153846153847	0.26153846153846155	0.0
0.015384615384615385	0.27692307692307694	0.0
0.03076923076923077	0.27692307692307694	0.0
0.046153846153846156	0.27692307692307694	0.0
0.06153846153846154	0.27692307692307694	0.0
0.07692307692307693	0.27692307692307694	0.0
0.09230769230769231	0.27692307692307694	0.0
0.1076923076923077	0.27692307692307694	0.0
0.12307692307692308	0.27692307692307694	0.0
0.13846153846153847	0.27692307692307694	0.0
0.15384615384615385	0.27692307692307694	0.0
0.16923076923076924	0.27692307692307694	0.0
0.18461538461538463	0.27692307692307694	0.0
0.2	0.27692307692307694	0.0
0.2153846153846154	0.27692307692307694	0.0
0.23076923076923078	0.27692307692307694	0.0
0.24615384615384617	0.27692307692307694	0.0
0.26153846153846155	0.27692307692307694	0.0
0.27692307692307694	0.27692307692307694	0.0
0.2923076923076923	0.27692307692307694	0.0
0.3076923076923077	0.27692307692307694	0.0
0.3230769230769231	0.27692307692307694	0.0
0.3384615384615385	0.27692307692307694	0.0
0.35384615384615387	0.27692307692307694	0.0
0.36923076923076925	0.27692307692307694	0.0
0.38461538461538464	0.27692307692307694	0.0
0.4	0.27692307692307694	0.0
0.4153846153846154	0.27692307692307694	0.0
0.4307692307692308	0.27692307692307694	0.0
0.4461538461538462	0.27692307692307694	0.0
0.46153846153846156	0.27692307692307694	0.0
0.47692307692307695	0.27692307692307694	0.0
0.49230769230769234	0.27692307692307694	0.0
0.5076923076923077	0.27692307692307694	0.0
0.5230769230769231	0.27692307692307694	0.0
0.5384615384615385	0.27692307692307694	0.0
0.5538461538461539	0.27692307692307694	0.0
0.5692307692307692	0.27692307692307694	0.0
0.5846153846153846	0.27692307692307694	0.0
0.6000000000000001	0.27692307692307694	0.0
0.6153846153846154	0.27692307692307694	0.0
0.6307692307692307	0.27692307692307694	0.0
0.6461538461538462	0.27692307692307694	0.0
0.6615384615384616	0.27692307692307694	0.0
0.676923076923077	0.27692307692307694	0.0
0.6923076923076923	0.27692307692307694	0.0
0.7076923076923077	0.27692307692307694	0.0
0.7230769230769232	0.27692307692307694	0.0
0.7384615384615385	0.27692307692307694	0.0
0.7538461538461538	0.27692307692307694	0.0
0.7692307692307693	0.27692307692307694	0.0
0.7846153846153847	0.27692307692307694	0.0
0.8	0.27692307692307694	0.0
0.8153846153846154	0.27692307692307694	0.0
0.8307692307692308	0.27692307692307694	0.0
0.8461538461538463	0.27692307692307694	0.0
0.8615384615384616	0.27692307692307694	0.0
0.8769230769230769	0.27692307692307694	0.0
0.8923076923076924	0.27692307692307694	0.0
0.9076923076923078	0.27692307692307694	0.0
0.9230769230769231	0.27692307692307694	0.0
0.9384615384615385	0.27692307692307694	0.0
0.9538461538461539	0.27692307692307694	0.0
0.9692307692307693	0.27692307692307694	0.0
0.9846153846153847	0.27692307692307694	0.0
0.015384615384615385	0.2923076923076923	0.0
0.03076923076923077	0.2923076923076923	0.0
0.046153846153846156	0.2923076923076923	0.0
0.06153846153846154	0.2923076923076923	0.0
0.07692307692307693	0.2923076923076923	0.0
0.09230769230769231	0.2923076923076923	0.0
0.1076923076923077	0.2923076923076923	0.0
0.12307692307692308	0.2923076923076923	0.0
0.13846153846153847	0.2923076923076923	0.0
0.15384615384615385	0.2923076923076923	0.0
0.16923076923076924	0.2923076923076923	0.0
0.18461538461538463	0.2923076923076923	0.0
0.2	0.2923076923076923	0.0
0.2153846153846154	0.2923076923076923	0.0
0.23076923076923078	0.2923076923076923	0.0
0.24615384615384617	0.2923076923076923	0.0
0.26153846153846155	0.2923076923076923	0.0
0.27692307692307694	0.2923076923076923	0.0
0.2923076923076923	0.2923076923076923	0.0
0.3076923076923077	0.2923076923076923	0.0
0.3230769230769231	0.2923076923076923	0.0
0.3384615384615385	0.2923076923076923	0.0
0.35384615384615387	0.2923076923076923	0.0
0.36923076923076925	0.2923076923076923	0.0
0.38461538461538464	0.2923076923076923	0.0
0.4	0.2923076923076923	0.0
0.4153846153846154	0.2923076923076923	0.0
0.4307692307692308	0.2923076923076923	0.0
0.4461538461538462	0.2923076923076923	0.0
0.46153846153846156	0.2923076923076923	0.0
0.47692307692307695	0.2923076923076923	0.0
0.49230769230769234	0.2923076923076923	0.0
0.5076923076923077	0.2923076923076923	0.0
0.5230769230769231	0.2923076923076923	0.0
0.5384615384615385	0.2923076923076923	0.0
0.5538461538461539	0.2923076923076923	0.0
0.5692307692307692	0.2923076923076923	0.0
0.5846153846153846	0.2923076923076923	0.0
0.6000000000000001	0.2923076923076923	0.0
0.6153846153846154	0.2923076923076923	0.0
0.6307692307692307	0.2923076923076923	0.0
0.6461538461538462	0.2923076923076923	0.0
0.6615384615384616	0.2923076923076923	0.0
0.676923076923077	0.2923076923076923	0.0
0.6923076923076923	0.2923076923076923	0.0
0.7076923076923077	0.2923076923076923	0.0
0.7230769230769232	0.2923076923076923	0.0
0.7384615384615385	0.2923076923076923	0.0
0.7538461538461538	0.2923076923076923	0.0
0.7692307692307693	0.2923076923076923	0.0
0.7846153846153847	0.2923076923076923	0.0
0.8	0.2923076923076923	0.0
0.8153846153846154	0.2923076923076923	0.0
0.8307692307692308	0.2923076923076923	0.0
0.8461538461538463	0.2923076923076923	0.0
0.8615384615384616	0.2923076923076923	0.0
0.8769230769230769	0.2923076923076923	0.0
0.8923076923076924	0.2923076923076923	0.0
0.9076923076923078	0.2923076923076923	0.0
0.9230769230769231	0.2923076923076923	0.0
0.9384615384615385	0.2923076923076923	0.0
0.9538461538461539	0.2923076923076923	0.0
0.9692307692307693	0.2923076923076923	0.0
0.9846153846153847	0.2923076923076923	0.0
0.015384615384615385	0.3076923076923077	0.0
0.03076923076923077	0.3076923076923077	0.0
0.046153846153846156	0.3076923076923077	0.0
0.06153846153846154	0.3076923076923077	0.0
0.07692307692307693	0.3076923076923077	0.0
0.09230769230769231	0.3076923076923077	0.0
0.1076923076923077	0.3076923076923077	0.0
0.12307692307692308	0.3076923076923077	0.0
0.13846153846153847	0.3076923076923077	0.0
0.15384615384615385	0.3076923076923077	0.0
0.16923076923076924	0.3076923076923077	0.0
0.18461538461538463	0.3076923076923077	0.0
0.2	0.3076923076923077	0.0
0.2153846153846154	0.3076923076923077	0.0
0.23076923076923078	0.3076923076923077	0.0
0.24615384615384617	0.3076923076923077	0.0
0.26153846153846155	0.3076923076923077	0.0
0.27692307692307694	0.3076923076923077	0.0
0.2923076923076923	0.3076923076923077	0.0
0.3076923076923077	0.3076923076923077	0.0
0.3230769230769231	0.3076923076923077	0.0
0.3384615384615385	0.3076923076923077	0.0
0.35384615384615387	0.3076923076923077	0.0
0.36923076923076925	0.3076923076923077	0.0
0.38461538461538464	0.3076923076923077	0.0
0.4	0.3076923076923077	0.0
0.4153846153846154	0.3076923076923077	0.0
0.4307692307692308	0.3076923076923077	0.0
0.4461538461538462	0.3076923076923077	0.0
0.46153846153846156	0.3076923076923077	0.0
0.47692307692307695	0.3076923076923077	0.0
0.49230769230769234	0.3076923076923077	0.0
0.5076923076923077	0.3076923076923077	0.0
0.5230769230769231	0.3076923076923077	0.0
0.5384615384615385	0.3076923076923077	0.0
0.5538461538461539	0.3076923076923077	0.0
0.5692307692307692	0.3076923076923077	0.0
0.5846153846153846	0.3076923076923077	0.0
0.6000000000000001	0.3076923076923077	0.0
0.6153846153846154	0.3076923076923077	0.0
0.6307692307692307	0.3076923076923077	0.0
0.6461538461538462	0.3076923076923077	0.0
0.6615384615384616	0.3076923076923077	0.0
0.676923076923077	0.3076923076923077	0.0
0.6923076923076923	0.3076923076923077	0.0
0.7076923076923077	0.3076923076923077	0.0
0.7230769230769232	0.3076923076923077	0.0
0.7384615384615385	0.3076923076923077	0.0
0.7538461538461538	0.3076923076923077	0.0
0.7692307692307693	0.3076923076923077	0.0
0.7846153846153847	0.3076923076923077	0.0
0.8	0.3076923076923077	0.0
0.8153846153846154	0.3076923076923077	0.0
0.8307692307692308	0.3076923076923077	0.0
0.8461538461538463	0.3076923076923077	0.0
0.8615384615384616	0.3076923076923077	0.0
0.8769230769230769	0.3076923076923077	0.0
0.8923076923076924	0.3076923076923077	0.0
0.9076923076923078	0.3076923076923077	0.0
0.9230769230769231	0.3076923076923077	0.0
0.9384615384615385	0.3076923076923077	0.0
0.9538461538461539	0.3076923076923077	0.0
0.9692307692307693	0.3076923076923077	0.0
0.9846153846153847	0.3076923076923077	0.0
0.015384615384615385	0.3230769230769231	0.0
0.03076923076923077	0.3230769230769231	0.0
0.046153846153846156	0.3230769230769231	0.0
0.06153846153846154	0.3230769230769231	0.0
0.07692307692307693	0.3230769230769231	0.25
0.09230769230769231	0.3230769230769231	0.25
0.1076923076923077	0.3230769230769231	-0.25
0.12307692307692308	0.3230769230769231	-0.25
0.13846153846153847	0.3230769230769231	0.0
0.15384615384615385	0.3230769230769231	0.0
0.16923076923076924	0.3230769230769231	0.0
0.18461538461538463	0.3230769230769231	0.0
0.2	0.3230769230769231	0.0
0.2153846153846154	0.3230769230769231	0.0
0.23076923076923078	0.3230769230769231	0.0
0.24615384615384617	0.3230769230769231	0.0
0.26153846153846155	0.3230769230769231	0.0
0.27692307692307694	0.3230769230769231	0.0
0.2923076923076923	0.3230769230769231	0.0
0.3076923076923077	0.3230769230769231	0.0
0.3230769230769231	0.3230769230769231	0.25
0.3384615384615385	0.3230769230769231	0.25
0.35384615384615387	0.3230769230769231	-0.25
0.36923076923076925	0.3230769230769231	-0.25
0.38461538461538464	0.3230769230769231	0.0
0.4	0.3230769230769231	0.0
0.4153846153846154	0.3230769230769231	0.0
0.4307692307692308	0.3230769230769231	0.0
0.4461538461538462	0.3230769230769231	0.0
0.46153846153846156	0.3230769230769231	0.0
0.47692307692307695	0.3230769230769231	0.0
0.49230769230769234	0.3230769230769231	0.0
0.5076923076923077	0.3230769230769231	0.0
0.5230769230769231	0.3230769230769231	0.0
0.5384615384615385	0.3230769230769231	0.0
0.5538461538461539	0.3230769230769231	0.0
0.5692307692307692	0.3230769230769231	0.25
0.5846153846153846	0.3230769230769231	0.25
0.6000000000000001	0.3230769230769231	-0.25
0.6153846153846154	0.3230769230769231	-0.25
0.6307692307692307	0.3230769230769231	0.0
0.6461538461538462	0.3230769230769231	0.0
0.6615384615384616	0.3230769230769231	0.0
0.676923076923077	0.3230769230769231	0.0
0.6923076923076923	0.3230769230769231	0.0
0.7076923076923077	0.3230769230769231	0.0
0.7230769230769232	0.3230769230769231	0.0
0.7384615384615385	0.3230769230769231	0.0
0.7538461538461538	0.3230769230769231	0.0
0.7692307692307693	0.3230769230769231	0.0
0.7846153846153847	0.3230769230769231	0.0
0.8	0.3230769230769231	0.0
0.8153846153846154	0.3230769230769231	0.25
0.8307692307692308	0.3230769230769231	0.25
0.8461538461538463	0.3230769230769231	-0.25
0.8615384615384616	0.3230769230769231	-0.25
0.8769230769230769	0.3230769230769231	0.0
0.8923076923076924	0.3230769230769231	0.0
0.9076923076923078	0.3230769230769231	0.0
0.9230769230769231	0.3230769230769231	0.0
0.9384615384615385	0.3230769230769231	0.0
0.9538461538461539	0.3230769230769231	0.0
0.9692307692307693	0.3230769230769231	0.0
0.9846153846153847	0.3230769230769231	0.0
0.015384615384615385	0.3384615384615385	0.0
0.03076923076923077	0.3384615384615385	0.0
0.046153846153846156	0.3384615384615385	0.0
0.06153846153846154	0.3384615384615385	0.0
0.07692307692307693	0.3384615384615385	0.25
0.09230769230769231	0.3384615384615385	0.25
0.1076923076923077	0.3384615384615385	-0.25
0.12307692307692308	0.3384615384615385	-0.25
0.13846153846153847	0.3384615384615385	0.0
0.15384615384615385	0.3384615384615385	0.0
0.16923076923076924	0.3384615384615385	0.0
0.18461538461538463	0.3384615384615385	0.0
0.2	0.3384615384615385	0.0
0.2153846153846154	0.3384615384615385	0.0
0.23076923076923078	0.3384615384615385	0.0
0.24615384615384617	0.3384615384615385	0.0
0.26153846153846155	0.3384615384615385	0.0
0.27692307692307694	0.3384615384615385	0.0
0.2923076923076923	0.3384615384615385	0.0
0.3076923076923077	0.3384615384615385	0.0
0.3230769230769231	0.3384615384615385	0.25
0.3384615384615385	0.3384615384615385	0.25
0.35384615384615387	0.3384615384615385	-0.25
0.36923076923076925	0.3384615384615385	-0.25
0.38461538461538464	0.3384615384615385	0.0
0.4	0.3384615384615385	0.0
0.4153846153846154	0.3384615384615385	0.0
0.4307692307692308	0.3384615384615385	0.0
0.4461538461538462	0.3384615384615385	0.0
0.46153846153846156	0.3384615384615385	0.0
0.47692307692307695	0.3384615384615385	0.0
0.49230769230769234	0.3384615384615385	0.0
0.5076923076923077	0.3384615384615385	0.0
0.5230769230769231	0.3384615384615385	0.0
0.5384615384615385	0.3384615384615385	0.0
0.5538461538461539	0.3384615384615385	0.0
0.5692307692307692	0.3384615384615385	0.25
0.5846153846153846	0.3384615384615385	0.25
0.6000000000000001	0.3384615384615385	-0.25
0.6153846153846154	0.3384615384615385	-0.25
0.6307692307692307	0.3384615384615385	0.0
0.6461538461538462	0.3384615384615385	0.0
0.6615384615384616	0.3384615384615385	0.0
0.676923076923077	0.3384615384615385	0.0
0.6923076923076923	0.3384615384615385	0.0
0.7076923076923077	0.3384615384615385	0.0
0.7230769230769232	0.3384615384615385	0.0
0.7384615384615385	0.3384615384615385	0.0
0.7538461538461538	0.3384615384615385	0.0
0.7692307692307693	0.3384615384615385	0.0
0.7846153846153847	0.3384615384615385	0.0
0.8	0.3384615384615385	0.0
0.8153846153846154	0.3384615384615385	0.25
0.8307692307692308	0.3384615384615385	0.25
0.8461538461538463	0.3384615384615385	-0.25
0.8615384615384616	0.3384615384615385	-0.25
0.8769230769230769	0.3384615384615385	0.0
0.8923076923076924	0.3384615384615385	0.0
0.9076923076923078	0.3384615384615385	0.0
0.9230769230769231	0.3384615384615385	0.0
0.9384615384615385	0.3384615384615385	0.0
0.9538461538461539	0.3384615384615385	0.0
0.9692307692307693	0.3384615384615385	0.0
0.9846153846153847	0.3384615384615385	0.0
0.015384615384615385	0.35384615384615387	0.0
0.03076923076923077	0.35384615384615387	0.0
0.046153846153846156	0.35384615384615387	0.0
0.06153846153846154	0.35384615384615387	0.0
0.07692307692307693	0.35384615384615387	0.25
0.09230769230769231	0.35384615384615387	0.25
0.1076923076923077	0.35384615384615387	-0.25
0.12307692307692308	0.35384615384615387	-0.25
0.13846153846153847	0.35384615384615387	0.0
0.15384615384615385	0.35384615384615387	0.0
0.16923076923076924	0.35384615384615387	0.0
0.18461538461538463	0.35384615384615387	0.0
0.2	0.35384615384615387	0.0
0.2153846153846154	0.35384615384615387	0.0
0.23076923076923078	0.35384615384615387	0.0
0.24615384615384617	0.35384615384615387	0.0
0.26153846153846155	0.35384615384615387	0.0
0.27692307692307694	0.35384615384615387	0.0
0.2923076923076923	0.35384615384615387	0.0
0.3076923076923077	0.35384615384615387	0.0
0.3230769230769231	0.35384615384615387	0.25
0.3384615384615385	0.35384615384615387	0.25
0.35384615384615387	0.35384615384615387	-0.25
0.36923076923076925	0.35384615384615387	-0.25
0.38461538461538464	0.35384615384615387	0.0
0.4	0.35384615384615387	0.0
0.4153846153846154	0.35384615384615387	0.0
0.4307692307692308	0.35384615384615387	0.0
0.4461538461538462	0.35384615384615387	0.0
0.46153846153846156	0.35384615384615387	0.0
0.47692307692307695	0.35384615384615387	0.0
0.49230769230769234	0.35384615384615387	0.0
0.5076923076923077	0.35384615384615387	0.0
0.5230769230769231	0.35384615384615387	0.0
0.5384615384615385	0.35384615384615387	0.0
0.5538461538461539	0.35384615384615387	0.0
0.5692307692307692	0.35384615384615387	0.25
0.5846153846153846	0.35384615384615387	0.25
0.6000000000000001	0.35384615384615387	-0.25
0.6153846153846154	0.35384615384615387	-0.25
0.6307692307692307	0.35384615384615387	0.0
0.6461538461538462	0.35384615384615387	0.0
0.6615384615384616	0.35384615384615387	0.0
0.676923076923077	0.35384615384615387	0.0
0.6923076923076923	0.35384615384615387	0.0
0.7076923076923077	0.35384615384615387	0.0
0.7230769230769232	0.35384615384615387	0.0
0.7384615384615385	0.35384615384615387	0.0
0.7538461538461538	0.35384615384615387	0.0
0.7692307692307693	0.35384615384615387	0.0
0.7846153846153847	0.35384615384615387	0.0
0.8	0.35384615384615387	0.0
0.8153846153846154	0.35384615384615387	-0.25
0.8307692307692308	0.35384615384615387	-0.25
0.8461538461538463	0.35384615384615387	0.25
0.8615384615384616	0.35384615384615387	0.25
0.8769230769230769	0.35384615384615387	0.0
0.8923076923076924	0.35384615384615387	0.0
0.9076923076923078	0.35384615384615387	0.0
0.9230769230769231	0.35384615384615387	0.0
0.9384615384615385	0.35384615384615387	0.0
0.9538461538461539	0.35384615384615387	0.0
0.9692307692307693	0.35384615384615387	0.0
0.9846153846153847	0.35384615384615387	0.0
0.015384615384615385	0.36923076923076925	0.0
0.03076923076923077	0.36923076923076925	0.0
0.046153846153846156	0.36923076923076925	0.0
0.06153846153846154	0.36923076923076925	0.0
0.07692307692307693	0.36923076923076925	0.25
0.09230769230769231	0.36923076923076925	0.25
0.1076923076923077	0.36923076923076925	-0.25
0.12307692307692308	0.36923076923076925	-0.25
0.13846153846153847	0.36923076923076925	0.0
0.15384615384615385	0.36923076923076925	0.0
0.16923076923076924	0.36923076923076925	0.0
0.18461538461538463	0.36923076923076925	0.0
0.2	0.36923076923076925	0.0
0.2153846153846154	0.36923076923076925	0.0
0.23076923076923078	0.36923076923076925	0.0
0.24615384615384617	0.36923076923076925	0.0
0.26153846153846155	0.36923076923076925	0.0
0.27692307692307694	0.36923076923076925	0.0
0.2923076923076923	0.36923076923076925	0.0
0.3076923076923077	0.36923076923076925	0.0
0.3230769230769231	0.36923076923076925	0.25
0.3384615384615385	0.36923076923076925	0.25
0.35384615384615387	0.36923076923076925	-0.25
0.36923076923076925	0.36923076923076925	-0.25
0.38461538461538464	0.36923076923076925	0.0
0.4	0.36923076923076925	0.0
0.4153846153846154	0.36923076923076925	0.0
0.4307692307692308	0.36923076923076925	0.0
0.4461538461538462	0.36923076923076925	0.0
0.46153846153846156	0.36923076923076925	0.0
0.47692307692307695	0.36923076923076925	0.0
0.49230769230769234	0.36923076923076925	0.0
0.5076923076923077	0.36923076923076925	0.0
0.5230769230769231	0.36923076923076925	0.0
0.5384615384615385	0.36923076923076925	0.0
0.5538461538461539	0.36923076923076925	0.0
0.5692307692307692	0.36923076923076925	0.25
0.5846153846153846	0.36923076923076925	0.25
0.6000000000000001	0.36923076923076925	-0.25
0.6153846153846154	0.36923076923076925	-0.25
0.6307692307692307	0.36923076923076925	0.0
0.6461538461538462	0.36923076923076925	0.0
0.6615384615384616	0.36923076923076925	0.0
0.676923076923077	0.36923076923076925	0.0
0.6923076923076923	0.36923076923076925	0.0
0.7076923076923077	0.36923076923076925	0.0
0.7230769230769232	0.36923076923076925	0.0
0.7384615384615385	0.36923076923076925	0.0
0.7538461538461538	0.36923076923076925	0.0
0.7692307692307693	0.36923076923076925	0.0
0.7846153846153847	0.36923076923076925	0.0
0.8	0.36923076923076925	0.0
0.8153846153846154	0.36923076923076925	-0.25
0.8307692307692308	0.36923076923076925	-0.25
0.8461538461538463	0.36923076923076925	0.25
0.8615384615384616	0.36923076923076925	0.25
0.8769230769230769	0.36923076923076925	0.0
0.8923076923076924	0.36923076923076925	0.0
0.9076923076923078	0.36923076923076925	0.0
0.9230769230769231	0.36923076923076925	0.0
0.9384615384615385	0.36923076923076925	0.0
0.9538461538461539	0.36923076923076925	0.0
0.9692307692307693	0.36923076923076925	0.0
0.9846153846153847	0.36923076923076925	0.0
0.015384615384615385	0.38461538461538464	0.0
0.03076923076923077	0.38461538461538464	0.0
0.046153846153846156	0.38461538461538464	0.0
0.06153846153846154	0.38461538461538464	0.0
0.07692307692307693	0.38461538461538464	0.0
0.09230769230769231	0.38461538461538464	0.0
0.1076923076923077	0.38461538461538464	0.0
0.12307692307692308	0.38461538461538464	0.0
0.13846153846153847	0.38461538461538464	0.0
0.15384615384615385	0.38461538461538464	0.0
0.16923076923076924	0.38461538461538464	0.0
0.18461538461538463	0.38461538461538464	0.0
0.2	0.38461538461538464	0.0
0.2153846153846154	0.38461538461538464	0.0
0.23076923076923078	0.38461538461538464	0.0
0.24615384615384617	0.38461538461538464	0.0
0.26153846153846155	0.38461538461538464	0.0
0.27692307692307694	0.38461538461538464	0.0
0.2923076923076923	0.38461538461538464	0.0
0.3076923076923077	0.38461538461538464	0.0
0.3230769230769231	0.38461538461538464	0.0
0.3384615384615385	0.38461538461538464	0.0
0.35384615384615387	0.38461538461538464	0.0
0.36923076923076925	0.38461538461538464	0.0
0.38461538461538464	0.38461538461538464	0.0
0.4	0.38461538461538464	0.0
0.4153846153846154	0.38461538461538464	0.0
0.4307692307692308	0.38461538461538464	0.0
0.4461538461538462	0.38461538461538464	0.0
0.46153846153846156	0.38461538461538464	0.0
0.47692307692307695	0.38461538461538464	0.0
0.49230769230769234	0.38461538461538464	0.0
0.5076923076923077	0.38461538461538464	0.0
0.5230769230769231	0.38461538461538464	0.0
0.5384615384615385	0.38461538461538464	0.0
0.5538461538461539	0.38461538461538464	0.0
0.5692307692307692	0.38461538461538464	0.0
0.5846153846153846	0.38461538461538464	0.0
0.6000000000000001	0.38461538461538464	0.0
0.6153846153846154	0.38461538461538464	0.0
0.6307692307692307	0.38461538461538464	0.0
0.6461538461538462	0.38461538461538464	0.0
0.6615384615384616	0.38461538461538464	0.0
0.676923076923077	0.38461538461538464	0.0
0.6923076923076923	0.38461538461538464	0.0
0.7076923076923077	0.38461538461538464	0.0
0.7230769230769232	0.38461538461538464	0.0
0.7384615384615385	0.38461538461538464	0.0
0.7538461538461538	0.38461538461538464	0.0
0.7692307692307693	0.38461538461538464	0.0
0.7846153846153847	0.38461538461538464	0.0
0.8	0.38461538461538464	0.0
0.8153846153846154	0.38461538461538464	0.0
0.8307692307692308	0.38461538461538464	0.0
0.8461538461538463	0.38461538461538464	0.0
0.8615384615384616	0.38461538461538464	0.0
0.8769230769230769	0.38461538461538464	0.0
0.8923076923076924	0.38461538461538464	0.0
0.9076923076923078	0.38461538461538464	0.0
0.9230769230769231	0.38461538461538464	0.0
0.9384615384615385	0.38461538461538464	0.0
0.9538461538461539	0.38461538461538464	0.0
0.9692307692307693	0.38461538461538464	0.0
0.9846153846153847	0.38461538461538464	0.0
0.015384615384615385	0.4	0.0
0.03076923076923077	0.4	0.0
0.046153846153846156	0.4	0.0
0.06153846153846154	0.4	0.0
0.07692307692307693	0.4	0.0
0.09230769230769231	0.4	0.0
0.1076923076923077	0.4	0.0
0.12307692307692308	0.4	0.0
0.13846153846153847	0.4	0.0
0.15384615384615385	0.4	0.0
0.16923076923076924	0.4	0.0
0.18461538461538463	0.4	0.0
0.2	0.4	0.0
0.2153846153846154	0.4	0.0
0.23076923076923078	0.4	0.0
0.24615384615384617	0.4	0.0
0.26153846153846155	0.4	0.0
0.27692307692307694	0.4	0.0
0.2923076923076923	0.4	0.0
0.3076923076923077	0.4	0.0
0.3230769230769231	0.4	0.0
0.3384615384615385	0.4	0.0
0.35384615384615387	0.4	0.0
0.36923076923076925	0.4	0.0
0.38461538461538464	0.4	0.0
0.4	0.4	0.0
0.4153846153846154	0.4	0.0
0.4307692307692308	0.4	0.0
0.4461538461538462	0.4	0.0
0.46153846153846156	0.4	0.0
0.47692307692307695	0.4	0.0
0.49230769230769234	0.4	0.0
0.5076923076923077	0.4	0.0
0.5230769230769231	0.4	0.0
0.5384615384615385	0.4	0.0
0.5538461538461539	0.4	0.0
0.5692307692307692	0.4	0.0
0.5846153846153846	0.4	0.0
0.6000000000000001	0.4	0.0
0.6153846153846154	0.4	0.0
0.6307692307692307	0.4	0.0
0.6461538461538462	0.4	0.0
0.6615384615384616	0.4	0.0
0.676923076923077	0.4	0.0
0.6923076923076923	0.4	0.0
0.7076923076923077	0.4	0.0
0.7230769230769232	0.4	0.0
0.7384615384615385	0.4	0.0
0.7538461538461538	0.4	0.0
0.7692307692307693	0.4	0.0
0.7846153846153847	0.4	0.0
0.8	0.4	0.0
0.8153846153846154	0.4	0.0
0.8307692307692308	0.4	0.0
0.8461538461538463	0.4	0.0
0.8615384615384616	0.4	0.0
0.8769230769230769	0.4	0.0
0.8923076923076924	0.4	0.0
0.9076923076923078	0.4	0.0
0.9230769230769231	0.4	0.0
0.9384615384615385	0.4	0.0
0.9538461538461539	0.4	0.0
0.9692307692307693	0.4	0.0
0.9846153846153847	0.4	0.0
0.015384615384615385	0.4153846153846154	0.0
0.03076923076923077	0.4153846153846154	0.0
0.046153846153846156	0.4153846153846154	0.0
0.06153846153846154	0.4153846153846154	0.0
0.07692307692307693	0.4153846153846154	0.0
0.09230769230769231	0.4153846153846154	0.0
0.1076923076923077	0.4153846153846154	0.0
0.12307692307692308	0.4153846153846154	0.0
0.13846153846153847	0.4153846153846154	0.0
0.15384615384615385	0.4153846153846154	0.0
0.16923076923076924	0.4153846153846154	0.0
0.18461538461538463	0.4153846153846154	0.0
0.2	0.4153846153846154	0.0
0.2153846153846154	0.4153846153846154	0.0
0.23076923076923078	0.4153846153846154	0.0
0.24615384615384617	0.4153846153846154	0.0
0.26153846153846155	0.4153846153846154	0.0
0.27692307692307694	0.4153846153846154	0.0
0.2923076923076923	0.4153846153846154	0.0
0.3076923076923077	0.4153846153846154	0.0
0.3230769230769231	0.4153846153846154	0.0
0.3384615384615385	0.4153846153846154	0.0
0.35384615384615387	0.4153846153846154	0.0
0.36923076923076925	0.4153846153846154	0.0
0.38461538461538464	0.4153846153846154	0.0
0.4	0.4153846153846154	0.0
0.4153846153846154	0.4153846153846154	0.0
0.4307692307692308	0.4153846153846154	0.0
0.4461538461538462	0.4153846153846154	0.0
0.46153846153846156	0.4153846153846154	0.0
0.47692307692307695	0.4153846153846154	0.0
0.49230769230769234	0.4153846153846154	0.0
0.5076923076923077	0.4153846153846154	0.0
0.5230769230769231	0.4153846153846154	0.0
0.5384615384615385	0.4153846153846154	0.0
0.5538461538461539	0.4153846153846154	0.0
0.5692307692307692	0.4153846153846154	0.0
0.5846153846153846	0.4153846153846154	0.0
0.6000000000000001	0.4153846153846154	0.0
0.6153846153846154	0.4153846153846154	0.0
0.6307692307692307	0.4153846153846154	0.0
0.6461538461538462	0.4153846153846154	0.0
0.6615384615384616	0.4153846153846154	0.0
0.676923076923077	0.4153846153846154	0.0
0.6923076923076923	0.4153846153846154	0.0
0.7076923076923077	0.4153846153846154	0.0
0.7230769230769232	0.4153846153846154	0.0
0.7384615384615385	0.4153846153846154	0.0
0.7538461538461538	0.4153846153846154	0.0
0.7692307692307693	0.4153846153846154	0.0
0.7846153846153847	0.4153846153846154	0.0
0.8	0.4153846153846154	0.0
0.8153846153846154	0.4153846153846154	0.0
0.8307692307692308	0.4153846153846154	0.0
0.8461538461538463	0.4153846153846154	0.0
0.8615384615384616	0.4153846153846154	0.0
0.8769230769230769	0.4153846153846154	0.0
0.8923076923076924	0.4153846153846154	0.0
0.9076923076923078	0.4153846153846154	0.0
0.9230769230769231	0.4153846153846154	0.0
0.9384615384615385	0.4153846153846154	0.0
0.9538461538461539	0.4153846153846154	0.0
0.9692307692307693	0.4153846153846154	0.0
0.9846153846153847	0.4153846153846154	0.0
0.015384615384615385	0.4307692307692308	0.0
0.03076923076923077	0.4307692307692308	0.0
0.046153846153846156	0.4307692307692308	0.0
0.06153846153846154	0.4307692307692308	0.0
0.07692307692307693	0.4307692307692308	0.0
0.09230769230769231	0.4307692307692308	0.0
0.1076923076923077	0.4307692307692308	0.0
0.12307692307692308	0.4307692307692308	0.0
0.13846153846153847	0.4307692307692308	0.0
0.15384615384615385	0.4307692307692308	0.0
0.16923076923076924	0.4307692307692308	0.0
0.18461538461538463	0.4307692307692308	0.0
0.2	0.4307692307692308	0.0
0.2153846153846154	0.4307692307692308	0.0
0.23076923076923078	0.4307692307692308	0.0
0.24615384615384617	0.4307692307692308	0.0
0.26153846153846155	0.4307692307692308	0.0
0.27692307692307694	0.4307692307692308	0.0
0.2923076923076923	0.4307692307692308	0.0
0.3076923076923077	0.4307692307692308	0.0
0.3230769230769231	0.4307692307692308	0.0
0.3384615384615385	0.4307692307692308	0.0
0.35384615384615387	0.4307692307692308	0.0
0.36923076923076925	0.4307692307692308	0.0
0.38461538461538464	0.4307692307692308	0.0
0.4	0.4307692307692308	0.0
0.4153846153846154	0.4307692307692308	0.0
0.4307692307692308	0.4307692307692308	0.0
0.4461538461538462	0.4307692307692308	0.0
0.46153846153846156	0.4307692307692308	0.0
0.47692307692307695	0.4307692307692308	0.0
0.49230769230769234	0.4307692307692308	0.0
0.5076923076923077	0.4307692307692308	0.0
0.5230769230769231	0.4307692307692308	0.0
0.5384615384615385	0.4307692307692308	0.0
0.5538461538461539	0.4307692307692308	0.0
0.5692307692307692	0.4307692307692308	0.0
0.5846153846153846	0.4307692307692308	0.0
0.6000000000000001	0.4307692307692308	0.0
0.6153846153846154	0.4307692307692308	0.0
0.6307692307692307	0.4307692307692308	0.0
0.6461538461538462	0.4307692307692308	0.0
0.6615384615384616	0.4307692307692308	0.0
0.676923076923077	0.4307692307692308	0.0
0.6923076923076923	0.4307692307692308	0.0
0.7076923076923077	0.4307692307692308	0.0
0.7230769230769232	0.4307692307692308	0.0
0.7384615384615385	0.4307692307692308	0.0
0.7538461538461538	0.4307692307692308	0.0
0.7692307692307693	0.4307692307692308	0.0
0.7846153846153847	0.4307692307692308	0.0
0.8	0.4307692307692308	0.0
0.8153846153846154	0.4307692307692308	0.0
0.8307692307692308	0.4307692307692308	0.0
0.8461538461538463	0.4307692307692308	0.0
0.8615384615384616	0.4307692307692308	0.0
0.8769230769230769	0.4307692307692308	0.0
0.8923076923076924	0.4307692307692308	0.0
0.9076923076923078	0.4307692307692308	0.0
0.9230769230769231	0.4307692307692308	0.0
0.9384615384615385	0.4307692307692308	0.0
0.9538461538461539	0.4307692307692308	0.0
0.9692307692307693	0.4307692307692308	0.0
0.9846153846153847	0.4307692307692308	0.0
0.015384615384615385	0.4461538461538462	0.0
0.03076923076923077	0.4461538461538462	0.0
0.046153846153846156	0.4461538461538462	0.0
0.06153846153846154	0.4461538461538462	0.0
0.07692307692307693	0.4461538461538462	0.0
0.09230769230769231	0.4461538461538462	0.0
0.1076923076923077	0.4461538461538462	0.0
0.12307692307692308	0.4461538461538462	0.0
0.13846153846153847	0.4461538461538462	0.0
0.15384615384615385	0.4461538461538462	0.0
0.16923076923076924	0.4461538461538462	0.0
0.18461538461538463	0.4461538461538462	0.0
0.2	0.4461538461538462	0.0
0.2153846153846154	0.4461538461538462	0.0
0.23076923076923078	0.4461538461538462	0.0
0.24615384615384617	0.4461538461538462	0.0
0.26153846153846155	0.4461538461538462	0.0
0.27692307692307694	0.4461538461538462	0.0
0.2923076923076923	0.4461538461538462	0.0
0.3076923076923077	0.4461538461538462	0.0
0.3230769230769231	0.4461538461538462	0.0
0.3384615384615385	0.4461538461538462	0.0
0.35384615384615387	0.4461538461538462	0.0
0.36923076923076925	0.4461538461538462	0.0
0.38461538461538464	0.4461538461538462	0.0
0.4	0.4461538461538462	0.0
0.4153846153846154	0.4461538461538462	0.0
0.4307692307692308	0.4461538461538462	0.0
0.4461538461538462	0.4461538461538462	0.0
0.46153846153846156	0.4461538461538462	0.0
0.47692307692307695	0.4461538461538462	0.0
0.49230769230769234	0.4461538461538462	0.0
0.5076923076923077	0.4461538461538462	0.0
0.5230769230769231	0.4461538461538462	0.0
0.5384615384615385	0.4461538461538462	0.0
0.5538461538461539	0.4461538461538462	0.0
0.5692307692307692	0.4461538461538462	0.0
0.5846153846153846	0.4461538461538462	0.0
0.6000000000000001	0.4461538461538462	0.0
0.6153846153846154	0.4461538461538462	0.0
0.6307692307692307	0.4461538461538462	0.0
0.6461538461538462	0.4461538461538462	0.0
0.6615384615384616	0.4461538461538462	0.0
0.676923076923077	0.4461538461538462	0.0
0.6923076923076923	0.4461538461538462	0.0
0.7076923076923077	0.4461538461538462	0.0
0.7230769230769232	0.4461538461538462	0.0
0.7384615384615385	0.4461538461538462	0.0
0.7538461538461538	0.4461538461538462	0.0
0.7692307692307693	0.4461538461538462	0.0
0.7846153846153847	0.4461538461538462	0.0
0.8	0.4461538461538462	0.0
0.8153846153846154	0.4461538461538462	0.0
0.8307692307692308	0.4461538461538462	0.0
0.8461538461538463	0.4461538461538462	0.0
0.8615384615384616	0.4461538461538462	0.0
0.8769230769230769	0.4461538461538462	0.0
0.8923076923076924	0.4461538461538462	0.0
0.9076923076923078	0.4461538461538462	0.0
0.9230769230769231	0.4461538461538462	0.0
0.9384615384615385	0.4461538461538462	0.0
0.9538461538461539	0.4461538461538462	0.0
0.9692307692307693	0.4461538461538462	0.0
0.9846153846153847	0.4461538461538462	0.0
0.015384615384615385	0.46153846153846156	0.0
0.03076923076923077	0.46153846153846156	0.0
0.046153846153846156	0.46153846153846156	0.0
0.06153846153846154	0.46153846153846156	0.0
0.07692307692307693	0.46153846153846156	0.0
0.09230769230769231	0.46153846153846156	0.0
0.1076923076923077	0.46153846153846156	0.0
0.12307692307692308	0.46153846153846156	0.0
0.13846153846153847	0.46153846153846156	0.0
0.15384615384615385	0.46153846153846156	0.0
0.16923076923076924	0.46153846153846156	0.0
0.18461538461538463	0.46153846153846156	0.0
0.2	0.46153846153846156	0.0
0.2153846153846154	0.46153846153846156	0.0
0.23076923076923078	0.46153846153846156	0.0
0.24615384615384617	0.46153846153846156	0.0
0.26153846153846155	0.46153846153846156	0.0
0.27692307692307694	0.46153846153846156	0.0
0.2923076923076923	0.46153846153846156	0.0
0.3076923076923077	0.46153846153846156	0.0
0.3230769230769231	0.46153846153846156	0.0
0.3384615384615385	0.46153846153846156	0.0
0.35384615384615387	0.46153846153846156	0.0
0.36923076923076925	0.46153846153846156	0.0
0.38461538461538464	0.46153846153846156	0.0
0.4	0.46153846153846156	0.0
0.4153846153846154	0.46153846153846156	0.0
0.4307692307692308	0.46153846153846156	0.0
0.4461538461538462	0.46153846153846156	0.0
0.46153846153846156	0.46153846153846156	0.0
0.47692307692307695	0.46153846153846156	0.0
0.49230769230769234	0.46153846153846156	0.0
0.5076923076923077	0.46153846153846156	0.0
0.5230769230769231	0.46153846153846156	0.0
0.5384615384615385	0.46153846153846156	0.0
0.5538461538461539	0.46153846153846156	0.0
0.5692307692307692	0.46153846153846156	0.0
0.5846153846153846	0.46153846153846156	0.0
0.6000000000000001	0.46153846153846156	0.0
0.6153846153846154	0.46153846153846156	0.0
0.6307692307692307	0.46153846153846156	0.0
0.6461538461538462	0.46153846153846156	0.0
0.6615384615384616	0.46153846153846156	0.0
0.676923076923077	0.46153846153846156	0.0
0.6923076923076923	0.46153846153846156	0.0
0.7076923076923077	0.46153846153846156	0.0
0.7230769230769232	0.46153846153846156	0.0
0.7384615384615385	0.46153846153846156	0.0
0.7538461538461538	0.46153846153846156	0.0
0.7692307692307693	0.46153846153846156	0.0
0.7846153846153847	0.46153846153846156	0.0
0.8	0.46153846153846156	0.0
0.8153846153846154	0.46153846153846156	0.0
0.8307692307692308	0.46153846153846156	0.0
0.8461538461538463	0.46153846153846156	0.0
0.8615384615384616	0.46153846153846156	0.0
0.8769230769230769	0.46153846153846156	0.0
0.8923076923076924	0.46153846153846156	0.0
0.9076923076923078	0.46153846153846156	0.0
0.9230769230769231	0.46153846153846156	0.0
0.9384615384615385	0.46153846153846156	0.0
0.9538461538461539	0.46153846153846156	0.0
0.9692307692307693	0.46153846153846156	0.0
0.9846153846153847	0.46153846153846156	0.0
0.015384615384615385	0.47692307692307695	0.0
0.03076923076923077	0.47692307692307695	0.0
0.046153846153846156	0.47692307692307695	0.0
0.06153846153846154	0.47692307692307695	0.0
0.07692307692307693	0.47692307692307695	0.0
0.09230769230769231	0.47692307692307695	0.0
0.1076923076923077	0.47692307692307695	0.0
0.12307692307692308	0.47692307692307695	0.0
0.13846153846153847	0.47692307692307695	0.0
0.15384615384615385	0.47692307692307695	0.0
0.16923076923076924	0.47692307692307695	0.0
0.18461538461538463	0.47692307692307695	0.0
0.2	0.47692307692307695	0.0
0.2153846153846154	0.47692307692307695	0.0
0.23076923076923078	0.47692307692307695	0.0
0.24615384615384617	0.47692307692307695	0.0
0.26153846153846155	0.47692307692307695	0.0
0.27692307692307694	0.47692307692307695	0.0
0.2923076923076923	0.47692307692307695	0.0
0.3076923076923077	0.47692307692307695	0.0
0.3230769230769231	0.47692307692307695	0.0
0.3384615384615385	0.47692307692307695	0.0
0.35384615384615387	0.47692307692307695	0.0
0.36923076923076925	0.47692307692307695	0.0
0.38461538461538464	0.47692307692307695	0.0
0.4	0.47692307692307695	0.0
0.4153846153846154	0.47692307692307695	0.0
0.4307692307692308	0.47692307692307695	0.0
0.4461538461538462	0.47692307692307695	0.0
0.46153846153846156	0.47692307692307695	0.0
0.47692307692307695	0.47692307692307695	0.0
0.49230769230769234	0.47692307692307695	0.0
0.5076923076923077	0.47692307692307695	0.0
0.5230769230769231	0.47692307692307695	0.0
0.5384615384615385	0.47692307692307695	0.0
0.5538461538461539	0.47692307692307695	0.0
0.5692307692307692	0.47692307692307695	0.0
0.5846153846153846	0.47692307692307695	0.0
0.6000000000000001	0.47692307692307695	0.0
0.6153846153846154	0.47692307692307695	0.0
0.6307692307692307	0.47692307692307695	0.0
0.6461538461538462	0.47692307692307695	0.0
0.6615384615384616	0.47692307692307695	0.0
0.676923076923077	0.47692307692307695	0.0
0.6923076923076923	0.47692307692307695	0.0
0.7076923076923077	0.47692307692307695	0.0
0.7230769230769232	0.47692307692307695	0.0
0.7384615384615385	0.47692307692307695	0.0
0.7538461538461538	0.47692307692307695	0.0
0.7692307692307693	0.47692307692307695	0.0
0.7846153846153847	0.47692307692307695	0.0
0.8	0.47692307692307695	0.0
0.8153846153846154	0.47692307692307695	0.0
0.8307692307692308	0.47692307692307695	0.0
0.8461538461538463	0.47692307692307695	0.0
0.8615384615384616	0.47692307692307695	0.0
0.8769230769230769	0.47692307692307695	0.0
0.8923076923076924	0.47692307692307695	0.0
0.9076923076923078	0.47692307692307695	0.0
0.9230769230769231	0.47692307692307695	0.0
0.9384615384615385	0.47692307692307695	0.0
0.9538461538461539	0.47692307692307695	0.0
0.9692307692307693	0.47692307692307695	0.0
0.9846153846153847	0.47692307692307695	0.0
0.015384615384615385	0.49230769230769234	0.0
0.03076923076923077	0.49230769230769234	0.0
0.046153846153846156	0.49230769230769234	0.0
0.06153846153846154	0.49230769230769234	0.0
0.07692307692307693	0.49230769230769234	0.0
0.09230769230769231	0.49230769230769234	0.0
0.1076923076923077	0.49230769230769234	0.0
0.12307692307692308	0.49230769230769234	0.0
0.13846153846153847	0.49230769230769234	0.0
0.15384615384615385	0.49230769230769234	0.0
0.16923076923076924	0.49230769230769234	0.0
0.18461538461538463	0.49230769230769234	0.0
0.2	0.49230769230769234	0.0
0.2153846153846154	0.49230769230769234	0.0
0.23076923076923078	0.49230769230769234	0.0
0.24615384615384617	0.49230769230769234	0.0
0.26153846153846155	0.49230769230769234	0.0
0.27692307692307694	0.49230769230769234	0.0
0.2923076923076923	0.49230769230769234	0.0
0.3076923076923077	0.49230769230769234	0.0
0.3230769230769231	0.49230769230769234	0.0
0.3384615384615385	0.49230769230769234	0.0
0.35384615384615387	0.49230769230769234	0.0
0.36923076923076925	0.49230769230769234	0.0
0.38461538461538464	0.49230769230769234	0.0
0.4	0.49230769230769234	0.0
0.4153846153846154	0.49230769230769234	0.0
0.4307692307692308	0.49230769230769234	0.0
0.4461538461538462	0.49230769230769234	0.0
0.46153846153846156	0.49230769230769234	0.0
0.47692307692307695	0.49230769230769234	0.0
0.49230769230769234	0.49230769230769234	0.0
0.5076923076923077	0.49230769230769234	0.0
0.5230769230769231	0.49230769230769234	0.0
0.5384615384615385	0.49230769230769234	0.0
0.5538461538461539	0.49230769230769234	0.0
0.5692307692307692	0.49230769230769234	0.0
0.5846153846153846	0.49230769230769234	0.0
0.6000000000000001	0.49230769230769234	0.0
0.6153846153846154	0.49230769230769234	0.0
0.6307692307692307	0.49230769230769234	0.0
0.6461538461538462	0.49230769230769234	0.0
0.6615384615384616	0.49230769230769234	0.0
0.676923076923077	0.49230769230769234	0.0
0.6923076923076923	0.49230769230769234	0.0
0.7076923076923077	0.49230769230769234	0.0
0.7230769230769232	0.49230769230769234	0.0
0.7384615384615385	0.49230769230769234	0.0
0.7538461538461538	0.49230769230769234	0.0
0.7692307692307693	0.49230769230769234	0.0
0.7846153846153847	0.49230769230769234	0.0
0.8	0.49230769230769234	0.0
0.8153846153846154	0.49230769230769234	0.0
0.8307692307692308	0.49230769230769234	0.0
0.8461538461538463	0.49230769230769234	0.0
0.8615384615384616	0.49230769230769234	0.0
0.8769230769230769	0.49230769230769234	0.0
0.8923076923076924	0.49230769230769234	0.0
0.9076923076923078	0.49230769230769234	0.0
0.9230769230769231	0.49230769230769234	0.0
0.9384615384615385	0.49230769230769234	0.0
0.9538461538461539	0.49230769230769234	0.0
0.9692307692307693	0.49230769230769234	0.0
0.9846153846153847	0.49230769230769234	0.0
0.015384615384615385	0.5076923076923077	0.0
0.03076923076923077	0.5076923076923077	0.0
0.046153846153846156	0.5076923076923077	0.0
0.06153846153846154	0.5076923076923077	0.0
0.07692307692307693	0.5076923076923077	0.0
0.09230769230769231	0.5076923076923077	0.0
0.1076923076923077	0.5076923076923077	0.0
0.12307692307692308	0.5076923076923077	0.0
0.13846153846153847	0.5076923076923077	0.0
0.15384615384615385	0.5076923076923077	0.0
0.16923076923076924	0.5076923076923077	0.0
0.18461538461538463	0.5076923076923077	0.0
0.2	0.5076923076923077	0.0
0.2153846153846154	0.5076923076923077	0.0
0.23076923076923078	0.5076923076923077	0.0
0.24615384615384617	0.5076923076923077	0.0
0.26153846153846155	0.5076923076923077	0.0
0.27692307692307694	0.5076923076923077	0.0
0.2923076923076923	0.5076923076923077	0.0
0.3076923076923077	0.5076923076923077	0.0
0.3230769230769231	0.5076923076923077	0.0
0.3384615384615385	0.5076923076923077	0.0
0.35384615384615387	0.5076923076923077	0.0
0.36923076923076925	0.5076923076923077	0.0
0.38461538461538464	0.5076923076923077	0.0
0.4	0.5076923076923077	0.0
0.4153846153846154	0.5076923076923077	0.0
0.4307692307692308	0.5076923076923077	0.0
0.4461538461538462	0.5076923076923077	0.0
0.46153846153846156	0.5076923076923077	0.0
0.47692307692307695	0.5076923076923077	0.0
0.49230769230769234	0.5076923076923077	0.0
0.5076923076923077	0.5076923076923077	0.0
0.5230769230769231	0.5076923076923077	0.0
0.5384615384615385	0.5076923076923077	0.0
0.5538461538461539	0.5076923076923077	0.0
0.5692307692307692	0.5076923076923077	0.0
0.5846153846153846	0.5076923076923077	0.0
0.6000000000000001	0.5076923076923077	0.0
0.6153846153846154	0.5076923076923077	0.0
0.6307692307692307	0.5076923076923077	0.0
0.6461538461538462	0.5076923076923077	0.0
0.6615384615384616	0.5076923076923077	0.0
0.676923076923077	0.5076923076923077	0.0
0.6923076923076923	0.5076923076923077	0.0
0.7076923076923077	0.5076923076923077	0.0
0.7230769230769232	0.5076923076923077	0.0
0.7384615384615385	0.5076923076923077	0.0
0.7538461538461538	0.5076923076923077	0.0
0.7692307692307693	0.5076923076923077	0.0
0.7846153846153847	0.5076923076923077	0.0
0.8	0.5076923076923077	0.0
0.8153846153846154	0.5076923076923077	0.0
0.8307692307692308	0.5076923076923077	0.0
0.8461538461538463	0.5076923076923077	0.0
0.8615384615384616	0.5076923076923077	0.0
0.8769230769230769	0.5076923076923077	0.0
0.8923076923076924	0.5076923076923077	0.0
0.9076923076923078	0.5076923076923077	0.0
0.9230769230769231	0.5076923076923077	0.0
0.9384615384615385	0.5076923076923077	0.0
0.9538461538461539	0.5076923076923077	0.0
0.9692307692307693	0.5076923076923077	0.0
0.9846153846153847	0.5076923076923077	0.0
0.015384615384615385	0.5230769230769231	0.0
0.03076923076923077	0.5230769230769231	0.0
0.046153846153846156	0.5230769230769231	0.0
0.06153846153846154	0.5230769230769231	0.0
0.07692307692307693	0.5230769230769231	0.0
0.09230769230769231	0.5230769230769231	0.0
0.1076923076923077	0.5230769230769231	0.0
0.12307692307692308	0.5230769230769231	0.0
0.13846153846153847	0.5230769230769231	0.0
0.15384615384615385	0.5230769230769231	0.0
0.16923076923076924	0.5230769230769231	0.0
0.18461538461538463	0.5230769230769231	0.0
0.2	0.5230769230769231	0.0
0.2153846153846154	0.5230769230769231	0.0
0.23076923076923078	0.5230769230769231	0.0
0.24615384615384617	0.5230769230769231	0.0
0.26153846153846155	0.5230769230769231	0.0
0.27692307692307694	0.5230769230769231	0.0
0.2923076923076923	0.5230769230769231	0.0
0.3076923076923077	0.5230769230769231	0.0
0.3230769230769231	0.5230769230769231	0.0
0.3384615384615385	0.5230769230769231	0.0
0.35384615384615387	0.5230769230769231	0.0
0.36923076923076925	0.5230769230769231	0.0
0.38461538461538464	0.5230769230769231	0.0
0.4	0.5230769230769231	0.0
0.4153846153846154	0.5230769230769231	0.0
0.4307692307692308	0.5230769230769231	0.0
0.4461538461538462	0.5230769230769231	0.0
0.46153846153846156	0.5230769230769231	0.0
0.47692307692307695	0.5230769230769231	0.0
0.49230769230769234	0.5230769230769231	0.0
0.5076923076923077	0.5230769230769231	0.0
0.5230769230769231	0.5230769230769231	0.0
0.5384615384615385	0.5230769230769231	0.0
0.5538461538461539	0.5230769230769231	0.0
0.5692307692307692	0.5230769230769231	0.0
0.5846153846153846	0.5230769230769231	0.0
0.6000000000000001	0.5230769230769231	0.0
0.6153846153846154	0.5230769230769231	0.0
0.6307692307692307	0.5230769230769231	0.0
0.6461538461538462	0.5230769230769231	0.0
0.6615384615384616	0.5230769230769231	0.0
0.676923076923077	0.5230769230769231	0.0
0.6923076923076923	0.5230769230769231	0.0
0.7076923076923077	0.5230769230769231	0.0
0.7230769230769232	0.5230769230769231	0.0
0.7384615384615385	0.5230769230769231	0.0
0.7538461538461538	0.5230769230769231	0.0
0.7692307692307693	0.5230769230769231	0.0
0.7846153846153847	0.5230769230769231	0.0
0.8	0.5230769230769231	0.0
0.8153846153846154	0.5230769230769231	0.0
0.8307692307692308	0.5230769230769231	0.0
0.8461538461538463	0.5230769230769231	0.0
0.8615384615384616	0.5230769230769231	0.0
0.8769230769230769	0.5230769230769231	0.0
0.8923076923076924	0.5230769230769231	0.0
0.9076923076923078	0.5230769230769231	0.0
0.9230769230769231	0.5230769230769231	0.0
0.9384615384615385	0.5230769230769231	0.0
0.9538461538461539	0.5230769230769231	0.0
0.9692307692307693	0.5230769230769231	0.0
0.9846153846153847	0.5230769230769231	0.0
0.015384615384615385	0.5384615384615385	0.0
0.03076923076923077	0.5384615384615385	0.0
0.046153846153846156	0.5384615384615385	0.0
0.06153846153846154	0.5384615384615385	0.0
0.07692307692307693	0.5384615384615385	0.0
0.09230769230769231	0.5384615384615385	0.0
0.1076923076923077	0.5384615384615385	0.0
0.12307692307692308	0.5384615384615385	0.0
0.13846153846153847	0.5384615384615385	0.0
0.15384615384615385	0.5384615384615385	0.0
0.16923076923076924	0.5384615384615385	0.0
0.18461538461538463	0.5384615384615385	0.0
0.2	0.5384615384615385	0.0
0.2153846153846154	0.5384615384615385	0.0
0.23076923076923078	0.5384615384615385	0.0
0.24615384615384617	0.5384615384615385	0.0
0.26153846153846155	0.5384615384615385	0.0
0.27692307692307694	0.5384615384615385	0.0
0.2923076923076923	0.5384615384615385	0.0
0.3076923076923077	0.5384615384615385	0.0
0.3230769230769231	0.5384615384615385	0.0
0.3384615384615385	0.5384615384615385	0.0
0.35384615384615387	0.5384615384615385	0.0
0.36923076923076925	0.5384615384615385	0.0
0.38461538461538464	0.5384615384615385	0.0
0.4	0.5384615384615385	0.0
0.4153846153846154	0.5384615384615385	0.0
0.4307692307692308	0.5384615384615385	0.0
0.4461538461538462	0.5384615384615385	0.0
0.46153846153846156	0.5384615384615385	0.0
0.47692307692307695	0.5384615384615385	0.0
0.49230769230769234	0.5384615384615385	0.0
0.5076923076923077	0.5384615384615385	0.0
0.5230769230769231	0.5384615384615385	0.0
0.5384615384615385	0.5384615384615385	0.0
0.5538461538461539	0.5384615384615385	0.0
0.5692307692307692	0.5384615384615385	0.0
0.5846153846153846	0.5384615384615385	0.0
0.6000000000000001	0.5384615384615385	0.0
0.6153846153846154	0.5384615384615385	0.0
0.6307692307692307	0.5384615384615385	0.0
0.6461538461538462	0.5384615384615385	0.0
0.6615384615384616	0.5384615384615385	0.0
0.676923076923077	0.5384615384615385	0.0
0.6923076923076923	0.5384615384615385	0.0
0.7076923076923077	0.5384615384615385	0.0
0.7230769230769232	0.5384615384615385	0.0
0.7384615384615385	0.5384615384615385	0.0
0.7538461538461538	0.5384615384615385	0.0
0.7692307692307693	0.5384615384615385	0.0
0.7846153846153847	0.5384615384615385	0.0
0.8	0.5384615384615385	0.0
0.8153846153846154	0.5384615384615385	0.0
0.8307692307692308	0.5384615384615385	0.0
0.8461538461538463	0.5384615384615385	0.0
0.8615384615384616	0.5384615384615385	0.0
0.8769230769230769	0.5384615384615385	0.0
0.8923076923076924	0.5384615384615385	0.0
0.9076923076923078	0.5384615384615385	0.0
0.9230769230769231	0.5384615384615385	0.0
0.9384615384615385	0.5384615384615385	0.0
0.9538461538461539	0.5384615384615385	0.0
0.9692307692307693	0.5384615384615385	0.0
0.9846153846153847	0.5384615384615385	0.0
0.015384615384615385	0.5538461538461539	0.0
0.03076923076923077	0.5538461538461539	0.0
0.046153846153846156	0.5538461538461539	0.0
0.06153846153846154	0.5538461538461539	0.0
0.07692307692307693	0.5538461538461539	0.0
0.09230769230769231	0.5538461538461539	0.0
0.1076923076923077	0.5538461538461539	0.0
0.12307692307692308	0.5538461538461539	0.0
0.13846153846153847	0.5538461538461539	0.0
0.15384615384615385	0.5538461538461539	0.0
0.16923076923076924	0.5538461538461539	0.0
0.18461538461538463	0.5538461538461539	0.0
0.2	0.5538461538461539	0.0
0.2153846153846154	0.5538461538461539	0.0
0.23076923076923078	0.5538461538461539	0.0
0.24615384615384617	0.5538461538461539	0.0
0.26153846153846155	0.5538461538461539	0.0
0.27692307692307694	0.5538461538461539	0.0
0.2923076923076923	0.5538461538461539	0.0
0.3076923076923077	0.5538461538461539	0.0
0.3230769230769231	0.5538461538461539	0.0
0.3384615384615385	0.5538461538461539	0.0
0.35384615384615387	0.5538461538461539	0.0
0.36923076923076925	0.5538461538461539	0.0
0.38461538461538464	0.5538461538461539	0.0
0.4	0.5538461538461539	0.0
0.4153846153846154	0.5538461538461539	0.0
0.4307692307692308	0.5538461538461539	0.0
0.4461538461538462	0.5538461538461539	0.0
0.46153846153846156	0.5538461538461539	0.0
0.47692307692307695	0.5538461538461539	0.0
0.49230769230769234	0.5538461538461539	0.0
0.5076923076923077	0.5538461538461539	0.0
0.5230769230769231	0.5538461538461539	0.0
0.5384615384615385	0.5538461538461539	0.0
0.5538461538461539	0.5538461538461539	0.0
0.5692307692307692	0.5538461538461539	0.0
0.5846153846153846	0.5538461538461539	0.0
0.6000000000000001	0.5538461538461539	0.0
0.6153846153846154	0.5538461538461539	0.0
0.6307692307692307	0.5538461538461539	0.0
0.6461538461538462	0.5538461538461539	0.0
0.6615384615384616	0.5538461538461539	0.0
0.676923076923077	0.5538461538461539	0.0
0.6923076923076923	0.5538461538461539	0.0
0.7076923076923077	0.5538461538461539	0.0
0.7230769230769232	0.5538461538461539	0.0
0.7384615384615385	0.5538461538461539	0.0
0.7538461538461538	0.5538461538461539	0.0
0.7692307692307693	0.5538461538461539	0.0
0.7846153846153847	0.5538461538461539	0.0
0.8	0.5538461538461539	0.0
0.8153846153846154	0.5538461538461539	0.0
0.8307692307692308	0.5538461538461539	0.0
0.8461538461538463	0.5538461538461539	0.0
0.8615384615384616	0.5538461538461539	0.0
0.8769230769230769	0.5538461538461539	0.0
0.8923076923076924	0.5538461538461539	0.0
0.9076923076923078	0.5538461538461539	0.0
0.9230769230769231	0.5538461538461539	0.0
0.9384615384615385	0.5538461538461539	0.0
0.9538461538461539	0.5538461538461539	0.0
0.9692307692307693	0.5538461538461539	0.0
0.9846153846153847	0.5538461538461539	0.0
0.015384615384615385	0.5692307692307692	0.0
0.03076923076923077	0.5692307692307692	0.0
0.046153846153846156	0.5692307692307692	0.0
0.06153846153846154	0.5692307692307692	0.0
0.07692307692307693	0.5692307692307692	0.25
0.09230769230769231	0.5692307692307692	0.25
0.1076923076923077	0.5692307692307692	-0.25
0.12307692307692308	0.5692307692307692	-0.25
0.13846153846153847	0.5692307692307692	0.0
0.15384615384615385	0.5692307692307692	0.0
0.16923076923076924	0.5692307692307692	0.0
0.18461538461538463	0.5692307692307692	0.0
0.2	0.5692307692307692	0.0
0.2153846153846154	0.5692307692307692	0.0
0.23076923076923078	0.5692307692307692	0.0
0.24615384615384617	0.5692307692307692	0.0
0.26153846153846155	0.5692307692307692	0.0
0.27692307692307694	0.5692307692307692	0.0
0.2923076923076923	0.5692307692307692	0.0
0.3076923076923077	0.5692307692307692	0.0
0.3230769230769231	0.5692307692307692	0.25
0.3384615384615385	0.5692307692307692	0.25
0.35384615384615387	0.5692307692307692	-0.25
0.36923076923076925	0.5692307692307692	-0.25
0.38461538461538464	0.5692307692307692	0.0
0.4	0.5692307692307692	0.0
0.4153846153846154	0.5692307692307692	0.0
0.4307692307692308	0.5692307692307692	0.0
0.4461538461538462	0.5692307692307692	0.0
0.46153846153846156	0.5692307692307692	0.0
0.47692307692307695	0.5692307692307692	0.0
0.49230769230769234	0.5692307692307692	0.0
0.5076923076923077	0.5692307692307692	0.0
0.5230769230769231	0.5692307692307692	0.0
0.5384615384615385	0.5692307692307692	0.0
0.5538461538461539	0.5692307692307692	0.0
0.5692307692307692	0.5692307692307692	0.25
0.5846153846153846	0.5692307692307692	0.25
0.6000000000000001	0.5692307692307692	0.25
0.6153846153846154	0.5692307692307692	0.25
0.6307692307692307	0.5692307692307692	0.0
0.6461538461538462	0.5692307692307692	0.0
0.6615384615384616	0.5692307692307692	0.0
0.676923076923077	0.5692307692307692	0.0
0.6923076923076923	0.5692307692307692	0.0
0.7076923076923077	0.5692307692307692	0.0
0.7230769230769232	0.5692307692307692	0.0
0.7384615384615385	0.5692307692307692	0.0
0.7538461538461538	0.5692307692307692	0.0
0.7692307692307693	0.5692307692307692	0.0
0.7846153846153847	0.5692307692307692	0.0
0.8	0.5692307692307692	0.0
0.8153846153846154	0.5692307692307692	0.25
0.8307692307692308	0.5692307692307692	0.25
0.8461538461538463	0.5692307692307692	0.25
0.8615384615384616	0.5692307692307692	0.25
0.8769230769230769	0.5692307692307692	0.0
0.8923076923076924	0.5692307692307692	0.0
0.9076923076923078	0.5692307692307692	0.0
0.9230769230769231	0.5692307692307692	0.0
0.9384615384615385	0.5692307692307692	0.0
0.9538461538461539	0.5692307692307692	0.0
0.9692307692307693	0.5692307692307692	0.0
0.9846153846153847	0.5692307692307692	0.0
0.015384615384615385	0.5846153846153846	0.0
0.03076923076923077	0.5846153846153846	0.0
0.046153846153846156	0.5846153846153846	0.0
0.06153846153846154	0.5846153846153846	0.0
0.07692307692307693	0.5846153846153846	0.25
0.09230769230769231	0.5846153846153846	0.25
0.1076923076923077	0.5846153846153846	-0.25
0.12307692307692308	0.5846153846153846	-0.25
0.13846153846153847	0.5846153846153846	0.0
0.15384615384615385	0.5846153846153846	0.0
0.16923076923076924	0.5846153846153846	0.0
0.18461538461538463	0.5846153846153846	0.0
0.2	0.5846153846153846	0.0
0.2153846153846154	0.5846153846153846	0.0
0.23076923076923078	0.5846153846153846	0.0
0.24615384615384617	0.5846153846153846	0.0
0.26153846153846155	0.5846153846153846	0.0
0.27692307692307694	0.5846153846153846	0.0
0.2923076923076923	0.5846153846153846	0.0
0.3076923076923077	0.5846153846153846	0.0
0.3230769230769231	0.5846153846153846	0.25
0.3384615384615385	0.5846153846153846	0.25
0.35384615384615387	0.5846153846153846	-0.25
0.36923076923076925	0.5846153846153846	-0.25
0.38461538461538464	0.5846153846153846	0.0
0.4	0.5846153846153846	0.0
0.4153846153846154	0.5846153846153846	0.0
0.4307692307692308	0.5846153846153846	0.0
0.4461538461538462	0.5846153846153846	0.0
0.46153846153846156	0.5846153846153846	0.0
0.47692307692307695	0.5846153846153846	0.0
0.49230769230769234	0.5846153846153846	0.0
0.5076923076923077	0.5846153846153846	0.0
0.5230769230769231	0.5846153846153846	0.0
0.5384615384615385	0.5846153846153846	0.0
0.5538461538461539	0.5846153846153846	0.0
0.5692307692307692	0.5846153846153846	0.25
0.5846153846153846	0.5846153846153846	0.25
0.6000000000000001	0.5846153846153846	0.25
0.6153846153846154	0.5846153846153846	0.25
0.6307692307692307	0.5846153846153846	0.0
0.6461538461538462	0.5846153846153846	0.0
0.6615384615384616	0.5846153846153846	0.0
0.676923076923077	0.5846153846153846	0.0
0.6923076923076923	0.5846153846153846	0.0
0.7076923076923077	0.5846153846153846	0.0
0.7230769230769232	0.5846153846153846	0.0
0.7384615384615385	0.5846153846153846	0.0
0.7538461538461538	0.5846153846153846	0.0
0.7692307692307693	0.5846153846153846	0.0
0.7846153846153847	0.5846153846153846	0.0
0.8	0.5846153846153846	0.0
0.8153846153846154	0.5846153846153846	0.25
0.8307692307692308	0.5846153846153846	0.25
0.8461538461538463	0.5846153846153846	0.25
0.8615384615384616	0.5846153846153846	0.25
0.8769230769230769	0.5846153846153846	0.0
0.8923076923076924	0.5846153846153846	0.0
0.9076923076923078	0.5846153846153846	0.0
0.9230769230769231	0.5846153846153846	0.0
0.9384615384615385	0.5846153846153846	0.0
0.9538461538461539	0.5846153846153846	0.0
0.9692307692307693	0.5846153846153846	0.0
0.9846153846153847	0.5846153846153846	0.0
0.015384615384615385	0.6000000000000001	0.0
0.03076923076923077	0.6000000000000001	0.0
0.046153846153846156	0.6000000000000001	0.0
0.06153846153846154	0.6000000000000001	0.0
0.07692307692307693	0.6000000000000001	-0.25
0.09230769230769231	0.6000000000000001	-0.25
0.1076923076923077	0.6000000000000001	0.25
0.12307692307692308	0.6000000000000001	0.25
0.13846153846153847	0.6000000000000001	0.0
0.15384615384615385	0.6000000000000001	0.0
0.16923076923076924	0.6000000000000001	0.0
0.18461538461538463	0.6000000000000001	0.0
0.2	0.6000000000000001	0.0
0.2153846153846154	0.6000000000000001	0.0
0.23076923076923078	0.6000000000000001	0.0
0.24615384615384617	0.6000000000000001	0.0
0.26153846153846155	0.6000000000000001	0.0
0.27692307692307694	0.6000000000000001	0.0
0.2923076923076923	0.6000000000000001	0.0
0.3076923076923077	0.6000000000000001	0.0
0.3230769230769231	0.6000000000000001	0.25
0.3384615384615385	0.6000000000000001	0.25
0.35384615384615387	0.6000000000000001	-0.25
0.36923076923076925	0.6000000000000001	-0.25
0.38461538461538464	0.6000000000000001	0.0
0.4	0.6000000000000001	0.0
0.4153846153846154	0.6000000000000001	0.0
0.4307692307692308	0.6000000000000001	0.0
0.4461538461538462	0.6000000000000001	0.0
0.46153846153846156	0.6000000000000001	0.0
0.47692307692307695	0.6000000000000001	0.0
0.49230769230769234	0.6000000000000001	0.0
0.5076923076923077	0.6000000000000001	0.0
0.5230769230769231	0.6000000000000001	0.0
0.5384615384615385	0.6000000000000001	0.0
0.5538461538461539	0.6000000000000001	0.0
0.5692307692307692	0.6000000000000001	-0.25
0.5846153846153846	0.6000000000000001	-0.25
0.6000000000000001	0.6000000000000001	-0.25
0.6153846153846154	0.6000000000000001	-0.25
0.6307692307692307	0.6000000000000001	0.0
0.6461538461538462	0.6000000000000001	0.0
0.6615384615384616	0.6000000000000001	0.0
0.676923076923077	0.6000000000000001	0.0
0.6923076923076923	0.6000000000000001	0.0
0.7076923076923077	0.6000000000000001	0.0
0.7230769230769232	0.6000000000000001	0.0
0.7384615384615385	0.6000000000000001	0.0
0.7538461538461538	0.6000000000000001	0.0
0.7692307692307693	0.6000000000000001	0.0
0.7846153846153847	0.6000000000000001	0.0
0.8	0.6000000000000001	0.0
0.8153846153846154	0.6000000000000001	-0.25
0.8307692307692308	0.6000000000000001	-0.25
0.8461538461538463	0.6000000000000001	-0.25
0.8615384615384616	0.6000000000000001	-0.25
0.8769230769230769	0.6000000000000001	0.0
0.8923076923076924	0.6000000000000001	0.0
0.9076923076923078	0.6000000000000001	0.0
0.9230769230769231	0.6000000000000001	0.0
0.9384615384615385	0.6000000000000001	0.0
0.9538461538461539	0.6000000000000001	0.0
0.9692307692307693	0.6000000000000001	0.0
0.9846153846153847	0.6000000000000001	0.0
0.015384615384615385	0.6153846153846154	0.0
0.03076923076923077	0.6153846153846154	0.0
0.046153846153846156	0.6153846153846154	0.0
0.06153846153846154	0.6153846153846154	0.0
0.07692307692307693	0.6153846153846154	-0.25
0.09230769230769231	0.6153846153846154	-0.25
0.1076923076923077	0.6153846153846154	0.25
0.12307692307692308	0.6153846153846154	0.25
0.13846153846153847	0.6153846153846154	0.0
0.15384615384615385	0.6153846153846154	0.0
0.16923076923076924	0.6153846153846154	0.0
0.18461538461538463	0.6153846153846154	0.0
0.2	0.6153846153846154	0.0
0.2153846153846154	0.6153846153846154	0.0
0.23076923076923078	0.6153846153846154	0.0
0.24615384615384617	0.6153846153846154	0.0
0.26153846153846155	0.6153846153846154	0.0
0.27692307692307694	0.6153846153846154	0.0
0.2923076923076923	0.6153846153846154	0.0
0.3076923076923077	0.6153846153846154	0.0
0.3230769230769231	0.6153846153846154	0.25
0.3384615384615385	0.6153846153846154	0.25
0.35384615384615387	0.6153846153846154	-0.25
0.36923076923076925	0.6153846153846154	-0.25
0.38461538461538464	0.6153846153846154	0.0
0.4	0.6153846153846154	0.0
0.4153846153846154	0.6153846153846154	0.0
0.4307692307692308	0.6153846153846154	0.0
0.4461538461538462	0.6153846153846154	0.0
0.46153846153846156	0.6153846153846154	0.0
0.47692307692307695	0.6153846153846154	0.0
0.49230769230769234	0.6153846153846154	0.0
0.5076923076923077	0.6153846153846154	0.0
0.5230769230769231	0.6153846153846154	0.0
0.5384615384615385	0.6153846153846154	0.0
0.5538461538461539	0.6153846153846154	0.0
0.5692307692307692	0.6153846153846154	-0.25
0.5846153846153846	0.6153846153846154	-0.25
0.6000000000000001	0.6153846153846154	-0.25
0.6153846153846154	0.6153846153846154	-0.25
0.6307692307692307	0.6153846153846154	0.0
0.6461538461538462	0.6153846153846154	0.0
0.6615384615384616	0.6153846153846154	0.0
0.676923076923077	0.6153846153846154	0.0
0.6923076923076923	0.6153846153846154	0.0
0.7076923076923077	0.6153846153846154	0.0
0.7230769230769232	0.6153846153846154	0.0
0.7384615384615385	0.6153846153846154	0.0
0.7538461538461538	0.6153846153846154	0.0
0.7692307692307693	0.6153846153846154	0.0
0.7846153846153847	0.6153846153846154	0.0
0.8	0.6153846153846154	0.0
0.8153846153846154	0.6153846153846154	-0.25
0.8307692307692308	0.6153846153846154	-0.25
0.8461538461538463	0.6153846153846154	-0.25
0.8615384615384616	0.6153846153846154	-0.25
0.8769230769230769	0.6153846153846154	0.0
0.8923076923076924	0.6153846153846154	0.0
0.9076923076923078	0.6153846153846154	0.0
0.9230769230769231	0.6153846153846154	0.0
0.9384615384615385	0.6153846153846154	0.0
0.9538461538461539	0.6153846153846154	0.0
0.9692307692307693	0.6153846153846154	0.0
0.9846153846153847	0.6153846153846154	0.0
0.015384615384615385	0.6307692307692307	0.0
0.03076923076923077	0.6307692307692307	0.0
0.046153846153846156	0.6307692307692307	0.0
0.06153846153846154	0.6307692307692307	0.0
0.07692307692307693	0.6307692307692307	0.0
0.09230769230769231	0.6307692307692307	0.0
0.1076923076923077	0.6307692307692307	0.0
0.12307692307692308	0.6307692307692307	0.0
0.13846153846153847	0.6307692307692307	0.0
0.15384615384615385	0.6307692307692307	0.0
0.16923076923076924	0.6307692307692307	0.0
0.18461538461538463	0.6307692307692307	0.0
0.2	0.6307692307692307	0.0
0.2153846153846154	0.6307692307692307	0.0
0.23076923076923078	0.6307692307692307	0.0
0.24615384615384617	0.6307692307692307	0.0
0.26153846153846155	0.6307692307692307	0.0
0.27692307692307694	0.6307692307692307	0.0
0.2923076923076923	0.6307692307692307	0.0
0.3076923076923077	0.6307692307692307	0.0
0.3230769230769231	0.6307692307692307	0.0
0.3384615384615385	0.6307692307692307	0.0
0.35384615384615387	0.6307692307692307	0.0
0.36923076923076925	0.6307692307692307	0.0
0.38461538461538464	0.6307692307692307	0.0
0.4	0.6307692307692307	0.0
0.4153846153846154	0.6307692307692307	0.0
0.4307692307692308	0.6307692307692307	0.0
0.4461538461538462	0.6307692307692307	0.0
0.46153846153846156	0.6307692307692307	0.0
0.47692307692307695	0.6307692307692307	0.0
0.49230769230769234	0.6307692307692307	0.0
0.5076923076923077	0.6307692307692307	0.0
0.5230769230769231	0.6307692307692307	0.0
0.5384615384615385	0.6307692307692307	0.0
0.5538461538461539	0.6307692307692307	0.0
0.5692307692307692	0.6307692307692307	0.0
0.5846153846153846	0.6307692307692307	0.0
0.6000000000000001	0.6307692307692307	0.0
0.6153846153846154	0.6307692307692307	0.0
0.6307692307692307	0.6307692307692307	0.0
0.6461538461538462	0.6307692307692307	0.0
0.6615384615384616	0.6307692307692307	0.0
0.676923076923077	0.6307692307692307	0.0
0.6923076923076923	0.6307692307692307	0.0
0.7076923076923077	0.6307692307692307	0.0
0.7230769230769232	0.6307692307692307	0.0
0.7384615384615385	0.6307692307692307	0.0
0.7538461538461538	0.6307692307692307	0.0
0.7692307692307693	0.6307692307692307	0.0
0.7846153846153847	0.6307692307692307	0.0
0.8	0.6307692307692307	0.0
0.8153846153846154	0.6307692307692307	0.0
0.8307692307692308	0.6307692307692307	0.0
0.8461538461538463	0.6307692307692307	0.0
0.8615384615384616	0.6307692307692307	0.0
0.8769230769230769	0.6307692307692307	0.0
0.8923076923076924	0.6307692307692307	0.0
0.9076923076923078	0.6307692307692307	0.0
0.9230769230769231	0.6307692307692307	0.0
0.9384615384615385	0.6307692307692307	0.0
0.9538461538461539	0.6307692307692307	0.0
0.9692307692307693	0.6307692307692307	0.0
0.9846153846153847	0.6307692307692307	0.0
0.015384615384615385	0.6461538461538462	0.0
0.03076923076923077	0.6461538461538462	0.0
0.046153846153846156	0.6461538461538462	0.0
0.06153846153846154	0.6461538461538462	0.0
0.07692307692307693	0.6461538461538462	0.0
0.09230769230769231	0.6461538461538462	0.0
0.1076923076923077	0.6461538461538462	0.0
0.12307692307692308	0.6461538461538462	0.0
0.13846153846153847	0.6461538461538462	0.0
0.15384615384615385	0.6461538461538462	0.0
0.16923076923076924	0.6461538461538462	0.0
0.18461538461538463	0.6461538461538462	0.0
0.2	0.6461538461538462	0.0
0.2153846153846154	0.6461538461538462	0.0
0.23076923076923078	0.6461538461538462	0.0
0.24615384615384617	0.6461538461538462	0.0
0.26153846153846155	0.6461538461538462	0.0
0.27692307692307694	0.6461538461538462	0.0
0.2923076923076923	0.6461538461538462	0.0
0.3076923076923077	0.6461538461538462	0.0
0.3230769230769231	0.6461538461538462	0.0
0.3384615384615385	0.6461538461538462	0.0
0.35384615384615387	0.6461538461538462	0.0
0.36923076923076925	0.6461538461538462	0.0
0.38461538461538464	0.6461538461538462	0.0
0.4	0.6461538461538462	0.0
0.4153846153846154	0.6461538461538462	0.0
0.4307692307692308	0.6461538461538462	0.0
0.4461538461538462	0.6461538461538462	0.0
0.46153846153846156	0.6461538461538462	0.0
0.47692307692307695	0.6461538461538462	0.0
0.49230769230769234	0.6461538461538462	0.0
0.5076923076923077	0.6461538461538462	0.0
0.5230769230769231	0.6461538461538462	0.0
0.5384615384615385	0.6461538461538462	0.0
0.5538461538461539	0.6461538461538462	0.0
0.5692307692307692	0.6461538461538462	0.0
0.5846153846153846	0.6461538461538462	0.0
0.6000000000000001	0.6461538461538462	0.0
0.6153846153846154	0.6461538461538462	0.0
0.6307692307692307	0.6461538461538462	0.0
0.6461538461538462	0.6461538461538462	0.0
0.6615384615384616	0.6461538461538462	0.0
0.676923076923077	0.6461538461538462	0.0
0.6923076923076923	0.6461538461538462	0.0
0.7076923076923077	0.6461538461538462	0.0
0.7230769230769232	0.6461538461538462	0.0
0.7384615384615385	0.6461538461538462	0.0
0.7538461538461538	0.6461538461538462	0.0
0.7692307692307693	0.6461538461538462	0.0
0.7846153846153847	0.6461538461538462	0.0
0.8	0.6461538461538462	0.0
0.8153846153846154	0.6461538461538462	0.0
0.8307692307692308	0.6461538461538462	0.0
0.8461538461538463	0.6461538461538462	0.0
0.8615384615384616	0.6461538461538462	0.0
0.8769230769230769	0.6461538461538462	0.0
0.8923076923076924	0.6461538461538462	0.0
0.9076923076923078	0.6461538461538462	0.0
0.9230769230769231	0.6461538461538462	0.0
0.9384615384615385	0.6461538461538462	0.0
0.9538461538461539	0.6461538461538462	0.0
0.9692307692307693	0.6461538461538462	0.0
0.9846153846153847	0.6461538461538462	0.0
0.015384615384615385	0.6615384615384616	0.0
0.03076923076923077	0.6615384615384616	0.0
0.046153846153846156	0.6615384615384616	0.0
0.06153846153846154	0.6615384615384616	0.0
0.07692307692307693	0.6615384615384616	0.0
0.09230769230769231	0.6615384615384616	0.0
0.1076923076923077	0.6615384615384616	0.0
0.12307692307692308	0.6615384615384616	0.0
0.13846153846153847	0.6615384615384616	0.0
0.15384615384615385	0.6615384615384616	0.0
0.16923076923076924	0.6615384615384616	0.0
0.18461538461538463	0.6615384615384616	0.0
0.2	0.6615384615384616	0.0
0.2153846153846154	0.6615384615384616	0.0
0.23076923076923078	0.6615384615384616	0.0
0.24615384615384617	0.6615384615384616	0.0
0.26153846153846155	0.6615384615384616	0.0
0.27692307692307694	0.6615384615384616	0.0
0.2923076923076923	0.6615384615384616	0.0
0.3076923076923077	0.6615384615384616	0.0
0.3230769230769231	0.6615384615384616	0.0
0.3384615384615385	0.6615384615384616	0.0
0.35384615384615387	0.6615384615384616	0.0
0.36923076923076925	0.6615384615384616	0.0
0.38461538461538464	0.6615384615384616	0.0
0.4	0.6615384615384616	0.0
0.4153846153846154	0.6615384615384616	0.0
0.4307692307692308	0.6615384615384616	0.0
0.4461538461538462	0.6615384615384616	0.0
0.46153846153846156	0.6615384615384616	0.0
0.47692307692307695	0.6615384615384616	0.0
0.49230769230769234	0.6615384615384616	0.0
0.5076923076923077	0.6615384615384616	0.0
0.5230769230769231	0.6615384615384616	0.0
0.5384615384615385	0.6615384615384616	0.0
0.5538461538461539	0.6615384615384616	0.0
0.5692307692307692	0.6615384615384616	0.0
0.5846153846153846	0.6615384615384616	0.0
0.6000000000000001	0.6615384615384616	0.0
0.6153846153846154	0.6615384615384616	0.0
0.6307692307692307	0.6615384615384616	0.0
0.6461538461538462	0.6615384615384616	0.0
0.6615384615384616	0.6615384615384616	0.0
0.676923076923077	0.6615384615384616	0.0
0.6923076923076923	0.6615384615384616	0.0
0.7076923076923077	0.6615384615384616	0.0
0.7230769230769232	0.6615384615384616	0.0
0.7384615384615385	0.6615384615384616	0.0
0.7538461538461538	0.6615384615384616	0.0
0.7692307692307693	0.6615384615384616	0.0
0.7846153846153847	0.6615384615384616	0.0
0.8	0.6615384615384616	0.0
0.8153846153846154	0.6615384615384616	0.0
0.8307692307692308	0.6615384615384616	0.0
0.8461538461538463	0.6615384615384616	0.0
0.8615384615384616	0.6615384615384616	0.0
0.8769230769230769	0.6615384615384616	0.0
0.8923076923076924	0.6615384615384616	0.0
0.9076923076923078	0.6615384615384616	0.0
0.9230769230769231	0.6615384615384616	0.0
0.9384615384615385	0.6615384615384616	0.0
0.9538461538461539	0.6615384615384616	0.0
0.9692307692307693	0.6615384615384616	0.0
0.9846153846153847	0.6615384615384616	0.0
0.015384615384615385	0.676923076923077	0.0
0.03076923076923077	0.676923076923077	0.0
0.046153846153846156	0.676923076923077	0.0
0.06153846153846154	0.676923076923077	0.0
0.07692307692307693	0.676923076923077	0.0
0.09230769230769231	0.676923076923077	0.0
0.1076923076923077	0.676923076923077	0.0
0.12307692307692308	0.676923076923077	0.0
0.13846153846153847	0.676923076923077	0.0
0.15384615384615385	0.676923076923077	0.0
0.16923076923076924	0.676923076923077	0.0
0.18461538461538463	0.676923076923077	0.0
0.2	0.676923076923077	0.0
0.2153846153846154	0.676923076923077	0.0
0.23076923076923078	0.676923076923077	0.0
0.24615384615384617	0.676923076923077	0.0
0.26153846153846155	0.676923076923077	0.0
0.27692307692307694	0.676923076923077	0.0
0.2923076923076923	0.676923076923077	0.0
0.3076923076923077	0.676923076923077	0.0
0.3230769230769231	0.676923076923077	0.0
0.3384615384615385	0.676923076923077	0.0
0.35384615384615387	0.676923076923077	0.0
0.36923076923076925	0.676923076923077	0.0
0.38461538461538464	0.676923076923077	0.0
0.4	0.676923076923077	0.0
0.4153846153846154	0.676923076923077	0.0
0.4307692307692308	0.676923076923077	0.0
0.4461538461538462	0.676923076923077	0.0
0.46153846153846156	0.676923076923077	0.0
0.47692307692307695	0.676923076923077	0.0
0.49230769230769234	0.676923076923077	0.0
0.5076923076923077	0.676923076923077	0.0
0.5230769230769231	0.676923076923077	0.0
0.5384615384615385	0.676923076923077	0.0
0.5538461538461539	0.676923076923077	0.0
0.5692307692307692	0.676923076923077	0.0
0.5846153846153846	0.676923076923077	0.0
0.6000000000000001	0.676923076923077	0.0
0.6153846153846154	0.676923076923077	0.0
0.6307692307692307	0.676923076923077	0.0
0.6461538461538462	0.676923076923077	0.0
0.6615384615384616	0.676923076923077	0.0
0.676923076923077	0.676923076923077	0.0
0.6923076923076923	0.676923076923077	0.0
0.7076923076923077	0.676923076923077	0.0
0.7230769230769232	0.676923076923077	0.0
0.7384615384615385	0.676923076923077	0.0
0.7538461538461538	0.676923076923077	0.0
0.7692307692307693	0.676923076923077	0.0
0.7846153846153847	0.676923076923077	0.0
0.8	0.676923076923077	0.0
0.8153846153846154	0.676923076923077	0.0
0.8307692307692308	0.676923076923077	0.0
0.8461538461538463	0.676923076923077	0.0
0.8615384615384616	0.676923076923077	0.0
0.8769230769230769	0.676923076923077	0.0
0.8923076923076924	0.676923076923077	0.0
0.9076923076923078	0.676923076923077	0.0
0.9230769230769231	0.676923076923077	0.0
0.9384615384615385	0.676923076923077	0.0
0.9538461538461539	0.676923076923077	0.0
0.9692307692307693	0.676923076923077	0.0
0.9846153846153847	0.676923076923077	0.0
0.015384615384615385	0.6923076923076923	0.0
0.03076923076923077	0.6923076923076923	0.0
0.046153846153846156	0.6923076923076923	0.0
0.06153846153846154	0.6923076923076923	0.0
0.07692307692307693	0.6923076923076923	0.0
0.09230769230769231	0.6923076923076923	0.0
0.1076923076923077	0.6923076923076923	0.0
0.12307692307692308	0.6923076923076923	0.0
0.13846153846153847	0.6923076923076923	0.0
0.15384615384615385	0.6923076923076923	0.0
0.16923076923076924	0.6923076923076923	0.0
0.18461538461538463	0.6923076923076923	0.0
0.2	0.6923076923076923	0.0
0.2153846153846154	0.6923076923076923	0.0
0.23076923076923078	0.6923076923076923	0.0
0.24615384615384617	0.6923076923076923	0.0
0.26153846153846155	0.6923076923076923	0.0
0.27692307692307694	0.6923076923076923	0.0
0.2923076923076923	0.6923076923076923	0.0
0.3076923076923077	0.6923076923076923	0.0
0.3230769230769231	0.6923076923076923	0.0
0.3384615384615385	0.6923076923076923	0.0
0.35384615384615387	0.6923076923076923	0.0
0.36923076923076925	0.6923076923076923	0.0
0.38461538461538464	0.6923076923076923	0.0
0.4	0.6923076923076923	0.0
0.4153846153846154	0.6923076923076923	0.0
0.4307692307692308	0.6923076923076923	0.0
0.4461538461538462	0.6923076923076923	0.0
0.46153846153846156	0.6923076923076923	0.0
0.47692307692307695	0.6923076923076923	0.0
0.49230769230769234	0.6923076923076923	0.0
0.5076923076923077	0.6923076923076923	0.0
0.5230769230769231	0.6923076923076923	0.0
0.5384615384615385	0.6923076923076923	0.0
0.5538461538461539	0.6923076923076923	0.0
0.5692307692307692	0.6923076923076923	0.0
0.5846153846153846	0.6923076923076923	0.0
0.6000000000000001	0.6923076923076923	0.0
0.6153846153846154	0.6923076923076923	0.0
0.6307692307692307	0.6923076923076923	0.0
0.6461538461538462	0.6923076923076923	0.0
0.6615384615384616	0.6923076923076923	0.0
0.676923076923077	0.6923076923076923	0.0
0.6923076923076923	0.6923076923076923	0.0
0.7076923076923077	0.6923076923076923	0.0
0.7230769230769232	0.6923076923076923	0.0
0.7384615384615385	0.6923076923076923	0.0
0.7538461538461538	0.6923076923076923	0.0
0.7692307692307693	0.6923076923076923	0.0
0.7846153846153847	0.6923076923076923	0.0
0.8	0.6923076923076923	0.0
0.8153846153846154	0.6923076923076923	0.0
0.8307692307692308	0.6923076923076923	0.0
0.8461538461538463	0.6923076923076923	0.0
0.8615384615384616	0.6923076923076923	0.0
0.8769230769230769	0.6923076923076923	0.0
0.8923076923076924	0.6923076923076923	0.0
0.9076923076923078	0.6923076923076923	0.0
0.9230769230769231	0.6923076923076923	0.0
0.9384615384615385	0.6923076923076923	0.0
0.9538461538461539	0.6923076923076923	0.0
0.9692307692307693	0.6923076923076923	0.0
0.9846153846153847	0.6923076923076923	0.0
0.015384615384615385	0.7076923076923077	0.0
0.03076923076923077	0.7076923076923077	0.0
0.046153846153846156	0.7076923076923077	0.0
0.06153846153846154	0.7076923076923077	0.0
0.07692307692307693	0.7076923076923077	0.0
0.09230769230769231	0.7076923076923077	0.0
0.1076923076923077	0.7076923076923077	0.0
0.12307692307692308	0.7076923076923077	0.0
0.13846153846153847	0.7076923076923077	0.0
0.15384615384615385	0.7076923076923077	0.0
0.16923076923076924	0.7076923076923077	0.0
0.18461538461538463	0.7076923076923077	0.0
0.2	0.7076923076923077	0.0
0.2153846153846154	0.7076923076923077	0.0
0.23076923076923078	0.7076923076923077	0.0
0.24615384615384617	0.7076923076923077	0.0
0.26153846153846155	0.7076923076923077	0.0
0.27692307692307694	0.7076923076923077	0.0
0.2923076923076923	0.7076923076923077	0.0
0.3076923076923077	0.7076923076923077	0.0
0.3230769230769231	0.7076923076923077	0.0
0.3384615384615385	0.7076923076923077	0.0
0.35384615384615387	0.7076923076923077	0.0
0.36923076923076925	0.7076923076923077	0.0
0.38461538461538464	0.7076923076923077	0.0
0.4	0.7076923076923077	0.0
0.4153846153846154	0.7076923076923077	0.0
0.4307692307692308	0.7076923076923077	0.0
0.4461538461538462	0.7076923076923077	0.0
0.46153846153846156	0.7076923076923077	0.0
0.47692307692307695	0.7076923076923077	0.0
0.49230769230769234	0.7076923076923077	0.0
0.5076923076923077	0.7076923076923077	0.0
0.5230769230769231	0.7076923076923077	0.0
0.5384615384615385	0.7076923076923077	0.0
0.5538461538461539	0.7076923076923077	0.0
0.5692307692307692	0.7076923076923077	0.0
0.5846153846153846	0.7076923076923077	0.0
0.6000000000000001	0.7076923076923077	0.0
0.6153846153846154	0.7076923076923077	0.0
0.6307692307692307	0.7076923076923077	0.0
0.6461538461538462	0.7076923076923077	0.0
0.6615384615384616	0.7076923076923077	0.0
0.676923076923077	0.7076923076923077	0.0
0.6923076923076923	0.7076923076923077	0.0
0.7076923076923077	0.7076923076923077	0.0
0.7230769230769232	0.7076923076923077	0.0
0.7384615384615385	0.7076923076923077	0.0
0.7538461538461538	0.7076923076923077	0.0
0.7692307692307693	0.7076923076923077	0.0
0.7846153846153847	0.7076923076923077	0.0
0.8	0.7076923076923077	0.0
0.8153846153846154	0.7076923076923077	0.0
0.8307692307692308	0.7076923076923077	0.0
0.8461538461538463	0.7076923076923077	0.0
0.8615384615384616	0.7076923076923077	0.0
0.8769230769230769	0.7076923076923077	0.0
0.8923076923076924	0.7076923076923077	0.0
0.9076923076923078	0.7076923076923077	0.0
0.9230769230769231	0.7076923076923077	0.0
0.9384615384615385	0.7076923076923077	0.0
0.9538461538461539	0.7076923076923077	0.0
0.9692307692307693	0.7076923076923077	0.0
0.9846153846153847	0.7076923076923077	0.0
0.015384615384615385	0.7230769230769232	0.0
0.03076923076923077	0.7230769230769232	0.0
0.046153846153846156	0.7230769230769232	0.0
0.06153846153846154	0.7230769230769232	0.0
0.07692307692307693	0.7230769230769232	0.0
0.09230769230769231	0.7230769230769232	0.0
0.1076923076923077	0.7230769230769232	0.0
0.12307692307692308	0.7230769230769232	0.0
0.13846153846153847	0.7230769230769232	0.0
0.15384615384615385	0.7230769230769232	0.0
0.16923076923076924	0.7230769230769232	0.0
0.18461538461538463	0.7230769230769232	0.0
0.2	0.7230769230769232	0.0
0.2153846153846154	0.7230769230769232	0.0
0.23076923076923078	0.7230769230769232	0.0
0.24615384615384617	0.7230769230769232	0.0
0.26153846153846155	0.7230769230769232	0.0
0.27692307692307694	0.7230769230769232	0.0
0.2923076923076923	0.7230769230769232	0.0
0.3076923076923077	0.7230769230769232	0.0
0.3230769230769231	0.7230769230769232	0.0
0.3384615384615385	0.7230769230769232	0.0
0.35384615384615387	0.7230769230769232	0.0
0.36923076923076925	0.7230769230769232	0.0
0.38461538461538464	0.7230769230769232	0.0
0.4	0.7230769230769232	0.0
0.4153846153846154	0.7230769230769232	0.0
0.4307692307692308	0.7230769230769232	0.0
0.4461538461538462	0.7230769230769232	0.0
0.46153846153846156	0.7230769230769232	0.0
0.47692307692307695	0.7230769230769232	0.0
0.49230769230769234	0.7230769230769232	0.0
0.5076923076923077	0.7230769230769232	0.0
0.5230769230769231	0.7230769230769232	0.0
0.5384615384615385	0.7230769230769232	0.0
0.5538461538461539	0.7230769230769232	0.0
0.5692307692307692	0.7230769230769232	0.0
0.5846153846153846	0.7230769230769232	0.0
0.6000000000000001	0.7230769230769232	0.0
0.6153846153846154	0.7230769230769232	0.0
0.6307692307692307	0.7230769230769232	0.0
0.6461538461538462	0.7230769230769232	0.0
0.6615384615384616	0.7230769230769232	0.0
0.676923076923077	0.7230769230769232	0.0
0.6923076923076923	0.7230769230769232	0.0
0.7076923076923077	0.7230769230769232	0.0
0.7230769230769232	0.7230769230769232	0.0
0.7384615384615385	0.7230769230769232	0.0
0.7538461538461538	0.7230769230769232	0.0
0.7692307692307693	0.7230769230769232	0.0
0.7846153846153847	0.7230769230769232	0.0
0.8	0.7230769230769232	0.0
0.8153846153846154	0.7230769230769232	0.0
0.8307692307692308	0.7230769230769232	0.0
0.8461538461538463	0.7230769230769232	0.0
0.8615384615384616	0.7230769230769232	0.0
0.8769230769230769	0.7230769230769232	0.0
0.8923076923076924	0.7230769230769232	0.0
0.9076923076923078	0.7230769230769232	0.0
0.9230769230769231	0.7230769230769232	0.0
0.9384615384615385	0.7230769230769232	0.0
0.9538461538461539	0.7230769230769232	0.0
0.9692307692307693	0.7230769230769232	0.0
0.9846153846153847	0.7230769230769232	0.0
0.015384615384615385	0.7384615384615385	0.0
0.03076923076923077	0.7384615384615385	0.0
0.046153846153846156	0.7384615384615385	0.0
0.06153846153846154	0.7384615384615385	0.0
0.07692307692307693	0.7384615384615385	0.0
0.09230769230769231	0.7384615384615385	0.0
0.1076923076923077	0.7384615384615385	0.0
0.12307692307692308	0.7384615384615385	0.0
0.13846153846153847	0.7384615384615385	0.0
0.15384615384615385	0.7384615384615385	0.0
0.16923076923076924	0.7384615384615385	0.0
0.18461538461538463	0.7384615384615385	0.0
0.2	0.7384615384615385	0.0
0.2153846153846154	0.7384615384615385	0.0
0.23076923076923078	0.7384615384615385	0.0
0.24615384615384617	0.7384615384615385	0.0
0.26153846153846155	0.7384615384615385	0.0
0.27692307692307694	0.7384615384615385	0.0
0.2923076923076923	0.7384615384615385	0.0
0.3076923076923077	0.7384615384615385	0.0
0.3230769230769231	0.7384615384615385	0.0
0.3384615384615385	0.7384615384615385	0.0
0.35384615384615387	0.7384615384615385	0.0
0.36923076923076925	0.7384615384615385	0.0
0.38461538461538464	0.7384615384615385	0.0
0.4	0.7384615384615385	0.0
0.4153846153846154	0.7384615384615385	0.0
0.4307692307692308	0.7384615384615385	0.0
0.4461538461538462	0.7384615384615385	0.0
0.46153846153846156	0.7384615384615385	0.0
0.47692307692307695	0.7384615384615385	0.0
0.49230769230769234	0.7384615384615385	0.0
0.5076923076923077	0.7384615384615385	0.0
0.5230769230769231	0.7384615384615385	0.0
0.5384615384615385	0.7384615384615385	0.0
0.5538461538461539	0.7384615384615385	0.0
0.5692307692307692	0.7384615384615385	0.0
0.5846153846153846	0.7384615384615385	0.0
0.6000000000000001	0.7384615384615385	0.0
0.6153846153846154	0.7384615384615385	0.0
0.6307692307692307	0.7384615384615385	0.0
0.6461538461538462	0.7384615384615385	0.0
0.6615384615384616	0.7384615384615385	0.0
0.676923076923077	0.7384615384615385	0.0
0.6923076923076923	0.7384615384615385	0.0
0.7076923076923077	0.7384615384615385	0.0
0.7230769230769232	0.7384615384615385	0.0
0.7384615384615385	0.7384615384615385	0.0
0.7538461538461538	0.7384615384615385	0.0
0.7692307692307693	0.7384615384615385	0.0
0.7846153846153847	0.7384615384615385	0.0
0.8	0.7384615384615385	0.0
0.8153846153846154	0.7384615384615385	0.0
0.8307692307692308	0.7384615384615385	0.0
0.8461538461538463	0.7384615384615385	0.0
0.8615384615384616	0.7384615384615385	0.0
0.8769230769230769	0.7384615384615385	0.0
0.8923076923076924	0.7384615384615385	0.0
0.9076923076923078	0.7384615384615385	0.0
0.9230769230769231	0.7384615384615385	0.0
0.9384615384615385	0.7384615384615385	0.0
0.9538461538461539	0.7384615384615385	0.0
0.9692307692307693	0.7384615384615385	0.0
0.9846153846153847	0.7384615384615385	0.0
0.015384615384615385	0.7538461538461538	0.0
0.03076923076923077	0.7538461538461538	0.0
0.046153846153846156	0.7538461538461538	0.0
0.06153846153846154	0.7538461538461538	0.0
0.07692307692307693	0.7538461538461538	0.0
0.09230769230769231	0.7538461538461538	0.0
0.1076923076923077	0.7538461538461538	0.0
0.12307692307692308	0.7538461538461538	0.0
0.13846153846153847	0.7538461538461538	0.0
0.15384615384615385	0.7538461538461538	0.0
0.16923076923076924	0.7538461538461538	0.0
0.18461538461538463	0.7538461538461538	0.0
0.2	0.7538461538461538	0.0
0.2153846153846154	0.7538461538461538	0.0
0.23076923076923078	0.7538461538461538	0.0
0.24615384615384617	0.7538461538461538	0.0
0.26153846153846155	0.7538461538461538	0.0
0.27692307692307694	0.7538461538461538	0.0
0.2923076923076923	0.7538461538461538	0.0
0.3076923076923077	0.7538461538461538	0.0
0.3230769230769231	0.7538461538461538	0.0
0.3384615384615385	0.7538461538461538	0.0
0.35384615384615387	0.7538461538461538	0.0
0.36923076923076925	0.7538461538461538	0.0
0.38461538461538464	0.7538461538461538	0.0
0.4	0.7538461538461538	0.0
0.4153846153846154	0.7538461538461538	0.0
0.4307692307692308	0.7538461538461538	0.0
0.4461538461538462	0.7538461538461538	0.0
0.46153846153846156	0.7538461538461538	0.0
0.47692307692307695	0.7538461538461538	0.0
0.49230769230769234	0.7538461538461538	0.0
0.5076923076923077	0.7538461538461538	0.0
0.5230769230769231	0.7538461538461538	0.0
0.5384615384615385	0.7538461538461538	0.0
0.5538461538461539	0.7538461538461538	0.0
0.5692307692307692	0.7538461538461538	0.0
0.5846153846153846	0.7538461538461538	0.0
0.6000000000000001	0.7538461538461538	0.0
0.6153846153846154	0.7538461538461538	0.0
0.6307692307692307	0.7538461538461538	0.0
0.6461538461538462	0.7538461538461538	0.0
0.6615384615384616	0.7538461538461538	0.0
0.676923076923077	0.7538461538461538	0.0
0.6923076923076923	0.7538461538461538	0.0
0.7076923076923077	0.7538461538461538	0.0
0.7230769230769232	0.7538461538461538	0.0
0.7384615384615385	0.7538461538461538	0.0
0.7538461538461538	0.7538461538461538	0.0
0.7692307692307693	0.7538461538461538	0.0
0.7846153846153847	0.7538461538461538	0.0
0.8	0.7538461538461538	0.0
0.8153846153846154	0.7538461538461538	0.0
0.8307692307692308	0.7538461538461538	0.0
0.8461538461538463	0.7538461538461538	0.0
0.8615384615384616	0.7538461538461538	0.0
0.8769230769230769	0.7538461538461538	0.0
0.8923076923076924	0.7538461538461538	0.0
0.9076923076923078	0.7538461538461538	0.0
0.9230769230769231	0.7538461538461538	0.0
0.9384615384615385	0.7538461538461538	0.0
0.9538461538461539	0.7538461538461538	0.0
0.9692307692307693	0.7538461538461538	0.0
0.9846153846153847	0.7538461538461538	0.0
0.015384615384615385	0.7692307692307693	0.0
0.03076923076923077	0.7692307692307693	0.0
0.046153846153846156	0.7692307692307693	0.0
0.06153846153846154	0.7692307692307693	0.0
0.07692307692307693	0.7692307692307693	0.0
0.09230769230769231	0.7692307692307693	0.0
0.1076923076923077	0.7692307692307693	0.0
0.12307692307692308	0.7692307692307693	0.0
0.13846153846153847	0.7692307692307693	0.0
0.15384615384615385	0.7692307692307693	0.0
0.16923076923076924	0.7692307692307693	0.0
0.18461538461538463	0.7692307692307693	0.0
0.2	0.7692307692307693	0.0
0.2153846153846154	0.7692307692307693	0.0
0.23076923076923078	0.7692307692307693	0.0
0.24615384615384617	0.7692307692307693	0.0
0.26153846153846155	0.7692307692307693	0.0
0.27692307692307694	0.7692307692307693	0.0
0.2923076923076923	0.7692307692307693	0.0
0.3076923076923077	0.7692307692307693	0.0
0.3230769230769231	0.7692307692307693	0.0
0.3384615384615385	0.7692307692307693	0.0
0.35384615384615387	0.7692307692307693	0.0
0.36923076923076925	0.7692307692307693	0.0
0.38461538461538464	0.7692307692307693	0.0
0.4	0.7692307692307693	0.0
0.4153846153846154	0.7692307692307693	0.0
0.4307692307692308	0.7692307692307693	0.0
0.4461538461538462	0.7692307692307693	0.0
0.46153846153846156	0.7692307692307693	0.0
0.47692307692307695	0.7692307692307693	0.0
0.49230769230769234	0.7692307692307693	0.0
0.5076923076923077	0.7692307692307693	0.0
0.5230769230769231	0.7692307692307693	0.0
0.5384615384615385	0.7692307692307693	0.0
0.5538461538461539	0.7692307692307693	0.0
0.5692307692307692	0.7692307692307693	0.0
0.5846153846153846	0.7692307692307693	0.0
0.6000000000000001	0.7692307692307693	0.0
0.6153846153846154	0.7692307692307693	0.0
0.6307692307692307	0.7692307692307693	0.0
0.6461538461538462	0.7692307692307693	0.0
0.6615384615384616	0.7692307692307693	0.0
0.676923076923077	0.7692307692307693	0.0
0.6923076923076923	0.7692307692307693	0.0
0.7076923076923077	0.7692307692307693	0.0
0.7230769230769232	0.7692307692307693	0.0
0.7384615384615385	0.7692307692307693	0.0
0.7538461538461538	0.7692307692307693	0.0
0.7692307692307693	0.7692307692307693	0.0
0.7846153846153847	0.7692307692307693	0.0
0.8	0.7692307692307693	0.0
0.8153846153846154	0.7692307692307693	0.0
0.8307692307692308	0.7692307692307693	0.0
0.8461538461538463	0.7692307692307693	0.0
0.8615384615384616	0.7692307692307693	0.0
0.8769230769230769	0.7692307692307693	0.0
0.8923076923076924	0.7692307692307693	0.0
0.9076923076923078	0.7692307692307693	0.0
0.9230769230769231	0.7692307692307693	0.0
0.9384615384615385	0.7692307692307693	0.0
0.9538461538461539	0.7692307692307693	0.0
0.9692307692307693	0.7692307692307693	0.0
0.9846153846153847	0.7692307692307693	0.0
0.015384615384615385	0.7846153846153847	0.0
0.03076923076923077	0.7846153846153847	0.0
0.046153846153846156	0.7846153846153847	0.0
0.06153846153846154	0.7846153846153847	0.0
0.07692307692307693	0.7846153846153847	0.0
0.09230769230769231	0.7846153846153847	0.0
0.1076923076923077	0.7846153846153847	0.0
0.12307692307692308	0.7846153846153847	0.0
0.13846153846153847	0.7846153846153847	0.0
0.15384615384615385	0.7846153846153847	0.0
0.16923076923076924	0.7846153846153847	0.0
0.18461538461538463	0.7846153846153847	0.0
0.2	0.7846153846153847	0.0
0.2153846153846154	0.7846153846153847	0.0
0.23076923076923078	0.7846153846153847	0.0
0.24615384615384617	0.7846153846153847	0.0
0.26153846153846155	0.7846153846153847	0.0
0.27692307692307694	0.7846153846153847	0.0
0.2923076923076923	0.7846153846153847	0.0
0.3076923076923077	0.7846153846153847	0.0
0.3230769230769231	0.7846153846153847	0.0
0.3384615384615385	0.7846153846153847	0.0
0.35384615384615387	0.7846153846153847	0.0
0.36923076923076925	0.7846153846153847	0.0
0.38461538461538464	0.7846153846153847	0.0
0.4	0.7846153846153847	0.0
0.4153846153846154	0.7846153846153847	0.0
0.4307692307692308	0.7846153846153847	0.0
0.4461538461538462	0.7846153846153847	0.0
0.46153846153846156	0.7846153846153847	0.0
0.47692307692307695	0.7846153846153847	0.0
0.49230769230769234	0.7846153846153847	0.0
0.5076923076923077	0.7846153846153847	0.0
0.5230769230769231	0.7846153846153847	0.0
0.5384615384615385	0.7846153846153847	0.0
0.5538461538461539	0.7846153846153847	0.0
0.5692307692307692	0.7846153846153847	0.0
0.5846153846153846	0.7846153846153847	0.0
0.6000000000000001	0.7846153846153847	0.0
0.6153846153846154	0.7846153846153847	0.0
0.6307692307692307	0.7846153846153847	0.0
0.6461538461538462	0.7846153846153847	0.0
0.6615384615384616	0.7846153846153847	0.0
0.676923076923077	0.7846153846153847	0.0
0.6923076923076923	0.7846153846153847	0.0
0.7076923076923077	0.7846153846153847	0.0
0.7230769230769232	0.7846153846153847	0.0
0.7384615384615385	0.7846153846153847	0.0
0.7538461538461538	0.7846153846153847	0.0
0.7692307692307693	0.7846153846153847	0.0
0.7846153846153847	0.7846153846153847	0.0
0.8	0.7846153846153847	0.0
0.8153846153846154	0.7846153846153847	0.0
0.8307692307692308	0.7846153846153847	0.0
0.8461538461538463	0.7846153846153847	0.0
0.8615384615384616	0.7846153846153847	0.0
0.8769230769230769	0.7846153846153847	0.0
0.8923076923076924	0.7846153846153847	0.0
0.9076923076923078	0.7846153846153847	0.0
0.9230769230769231	0.7846153846153847	0.0
0.9384615384615385	0.7846153846153847	0.0
0.9538461538461539	0.7846153846153847	0.0
0.9692307692307693	0.7846153846153847	0.0
0.9846153846153847	0.7846153846153847	0.0
0.015384615384615385	0.8	0.0
0.03076923076923077	0.8	0.0
0.046153846153846156	0.8	0.0
0.06153846153846154	0.8	0.0
0.07692307692307693	0.8	0.0
0.09230769230769231	0.8	0.0
0.1076923076923077	0.8	0.0
0.12307692307692308	0.8	0.0
0.13846153846153847	0.8	0.0
0.15384615384615385	0.8	0.0
0.16923076923076924	0.8	0.0
0.18461538461538463	0.8	0.0
0.2	0.8	0.0
0.2153846153846154	0.8	0.0
0.23076923076923078	0.8	0.0
0.24615384615384617	0.8	0.0
0.26153846153846155	0.8	0.0
0.27692307692307694	0.8	0.0
0.2923076923076923	0.8	0.0
0.3076923076923077	0.8	0.0
0.3230769230769231	0.8	0.0
0.3384615384615385	0.8	0.0
0.35384615384615387	0.8	0.0
0.36923076923076925	0.8	0.0
0.38461538461538464	0.8	0.0
0.4	0.8	0.0
0.4153846153846154	0.8	0.0
0.4307692307692308	0.8	0.0
0.4461538461538462	0.8	0.0
0.46153846153846156	0.8	0.0
0.47692307692307695	0.8	0.0
0.49230769230769234	0.8	0.0
0.5076923076923077	0.8	0.0
0.5230769230769231	0.8	0.0
0.5384615384615385	0.8	0.0
0.5538461538461539	0.8	0.0
0.5692307692307692	0.8	0.0
0.5846153846153846	0.8	0.0
0.6000000000000001	0.8	0.0
0.6153846153846154	0.8	0.0
0.6307692307692307	0.8	0.0
0.6461538461538462	0.8	0.0
0.6615384615384616	0.8	0.0
0.676923076923077	0.8	0.0
0.6923076923076923	0.8	0.0
0.7076923076923077	0.8	0.0
0.7230769230769232	0.8	0.0
0.7384615384615385	0.8	0.0
0.7538461538461538	0.8	0.0
0.7692307692307693	0.8	0.0
0.7846153846153847	0.8	0.0
0.8	0.8	0.0
0.8153846153846154	0.8	0.0
0.8307692307692308	0.8	0.0
0.8461538461538463	0.8	0.0
0.8615384615384616	0.8	0.0
0.8769230769230769	0.8	0.0
0.8923076923076924	0.8	0.0
0.9076923076923078	0.8	0.0
0.9230769230769231	0.8	0.0
0.9384615384615385	0.8	0.0
0.9538461538461539	0.8	0.0
0.9692307692307693	0.8	0.0
0.9846153846153847	0.8	0.0
0.015384615384615385	0.8153846153846154	0.0
0.03076923076923077	0.8153846153846154	0.0
0.046153846153846156	0.8153846153846154	0.0
0.06153846153846154	0.8153846153846154	0.0
0.07692307692307693	0.8153846153846154	0.25
0.09230769230769231	0.8153846153846154	0.25
0.1076923076923077	0.8153846153846154	-0.25
0.12307692307692308	0.8153846153846154	-0.25
0.13846153846153847	0.8153846153846154	0.0
0.15384615384615385	0.8153846153846154	0.0
0.16923076923076924	0.8153846153846154	0.0
0.18461538461538463	0.8153846153846154	0.0
0.2	0.8153846153846154	0.0
0.2153846153846154	0.8153846153846154	0.0
0.23076923076923078	0.8153846153846154	0.0
0.24615384615384617	0.8153846153846154	0.0
0.26153846153846155	0.8153846153846154	0.0
0.27692307692307694	0.8153846153846154	0.0
0.2923076923076923	0.8153846153846154	0.0
0.3076923076923077	0.8153846153846154	0.0
0.3230769230769231	0.8153846153846154	0.25
0.3384615384615385	0.8153846153846154	0.25
0.35384615384615387	0.8153846153846154	-0.25
0.36923076923076925	0.8153846153846154	-0.25
0.38461538461538464	0.8153846153846154	0.0
0.4	0.8153846153846154	0.0
0.4153846153846154	0.8153846153846154	0.0
0.4307692307692308	0.8153846153846154	0.0
0.4461538461538462	0.8153846153846154	0.0
0.46153846153846156	0.8153846153846154	0.0
0.47692307692307695	0.8153846153846154	0.0
0.49230769230769234	0.8153846153846154	0.0
0.5076923076923077	0.8153846153846154	0.0
0.5230769230769231	0.8153846153846154	0.0
0.5384615384615385	0.8153846153846154	0.0
0.5538461538461539	0.8153846153846154	0.0
0.5692307692307692	0.8153846153846154	0.25
0.5846153846153846	0.8153846153846154	0.25
0.6000000000000001	0.8153846153846154	-0.25
0.6153846153846154	0.8153846153846154	-0.25
0.6307692307692307	0.8153846153846154	0.0
0.6461538461538462	0.8153846153846154	0.0
0.6615384615384616	0.8153846153846154	0.0
0.676923076923077	0.8153846153846154	0.0
0.6923076923076923	0.8153846153846154	0.0
0.7076923076923077	0.8153846153846154	0.0
0.7230769230769232	0.8153846153846154	0.0
0.7384615384615385	0.8153846153846154	0.0
0.7538461538461538	0.8153846153846154	0.0
0.7692307692307693	0.8153846153846154	0.0
0.7846153846153847	0.8153846153846154	0.0
0.8	0.8153846153846154	0.0
0.8153846153846154	0.8153846153846154	0.25
0.8307692307692308	0.8153846153846154	0.25
0.8461538461538463	0.8153846153846154	0.25
0.8615384615384616	0.8153846153846154	0.25
0.8769230769230769	0.8153846153846154	0.0
0.8923076923076924	0.8153846153846154	0.0
0.9076923076923078	0.8153846153846154	0.0
0.9230769230769231	0.8153846153846154	0.0
0.9384615384615385	0.8153846153846154	0.0
0.9538461538461539	0.8153846153846154	0.0
0.9692307692307693	0.8153846153846154	0.0
0.9846153846153847	0.8153846153846154	0.0
0.015384615384615385	0.8307692307692308	0.0
0.03076923076923077	0.8307692307692308	0.0
0.046153846153846156	0.8307692307692308	0.0
0.06153846153846154	0.8307692307692308	0.0
0.07692307692307693	0.8307692307692308	0.25
0.09230769230769231	0.8307692307692308	0.25
0.1076923076923077	0.8307692307692308	-0.25
0.12307692307692308	0.8307692307692308	-0.25
0.13846153846153847	0.8307692307692308	0.0
0.15384615384615385	0.8307692307692308	0.0
0.16923076923076924	0.8307692307692308	0.0
0.18461538461538463	0.8307692307692308	0.0
0.2	0.8307692307692308	0.0
0.2153846153846154	0.8307692307692308	0.0
0.23076923076923078	0.8307692307692308	0.0
0.24615384615384617	0.8307692307692308	0.0
0.26153846153846155	0.8307692307692308	0.0
0.27692307692307694	0.8307692307692308	0.0
0.2923076923076923	0.8307692307692308	0.0
0.3076923076923077	0.8307692307692308	0.0
0.3230769230769231	0.8307692307692308	0.25
0.3384615384615385	0.8307692307692308	0.25
0.35384615384615387	0.8307692307692308	-0.25
0.36923076923076925	0.8307692307692308	-0.25
0.38461538461538464	0.8307692307692308	0.0
0.4	0.8307692307692308	0.0
0.4153846153846154	0.8307692307692308	0.0
0.4307692307692308	0.8307692307692308	0.0
0.4461538461538462	0.8307692307692308	0.0
0.46153846153846156	0.8307692307692308	0.0
0.47692307692307695	0.8307692307692308	0.0
0.49230769230769234	0.8307692307692308	0.0
0.5076923076923077	0.8307692307692308	0.0
0.5230769230769231	0.8307692307692308	0.0
0.5384615384615385	0.8307692307692308	0.0
0.5538461538461539	0.8307692307692308	0.0
0.5692307692307692	0.8307692307692308	0.25
0.5846153846153846	0.8307692307692308	0.25
0.6000000000000001	0.8307692307692308	-0.25
0.6153846153846154	0.8307692307692308	-0.25
0.6307692307692307	0.8307692307692308	0.0
0.6461538461538462	0.8307692307692308	0.0
0.6615384615384616	0.8307692307692308	0.0
0.676923076923077	0.8307692307692308	0.0
0.6923076923076923	0.8307692307692308	0.0
0.7076923076923077	0.8307692307692308	0.0
0.7230769230769232	0.8307692307692308	0.0
0.7384615384615385	0.8307692307692308	0.0
0.7538461538461538	0.8307692307692308	0.0
0.7692307692307693	0.8307692307692308	0.0
0.7846153846153847	0.8307692307692308	0.0
0.8	0.8307692307692308	0.0
0.8153846153846154	0.8307692307692308	0.25
0.8307692307692308	0.8307692307692308	0.25
0.8461538461538463	0.8307692307692308	0.25
0.8615384615384616	0.8307692307692308	0.25
0.8769230769230769	0.8307692307692308	0.0
0.8923076923076924	0.8307692307692308	0.0
0.9076923076923078	0.8307692307692308	0.0
0.9230769230769231	0.8307692307692308	0.0
0.9384615384615385	0.8307692307692308	0.0
0.9538461538461539	0.8307692307692308	0.0
0.9692307692307693	0.8307692307692308	0.0
0.9846153846153847	0.8307692307692308	0.0
0.015384615384615385	0.8461538461538463	0.0
0.03076923076923077	0.8461538461538463	0.0
0.046153846153846156	0.8461538461538463	0.0
0.06153846153846154	0.8461538461538463	0.0
0.07692307692307693	0.8461538461538463	0.25
0.09230769230769231	0.8461538461538463	0.25
0.1076923076923077	0.8461538461538463	-0.25
0.12307692307692308	0.8461538461538463	-0.25
0.13846153846153847	0.8461538461538463	0.0
0.15384615384615385	0.8461538461538463	0.0
0.16923076923076924	0.8461538461538463	0.0
0.18461538461538463	0.8461538461538463	0.0
0.2	0.8461538461538463	0.0
0.2153846153846154	0.8461538461538463	0.0
0.23076923076923078	0.8461538461538463	0.0
0.24615384615384617	0.8461538461538463	0.0
0.26153846153846155	0.8461538461538463	0.0
0.27692307692307694	0.8461538461538463	0.0
0.2923076923076923	0.8461538461538463	0.0
0.3076923076923077	0.8461538461538463	0.0
0.3230769230769231	0.8461538461538463	0.25
0.3384615384615385	0.8461538461538463	0.25
0.35384615384615387	0.8461538461538463	-0.25
0.36923076923076925	0.8461538461538463	-0.25
0.38461538461538464	0.8461538461538463	0.0
0.4	0.8461538461538463	0.0
0.4153846153846154	0.8461538461538463	0.0
0.4307692307692308	0.8461538461538463	0.0
0.4461538461538462	0.8461538461538463	0.0
0.46153846153846156	0.8461538461538463	0.0
0.47692307692307695	0.8461538461538463	0.0
0.49230769230769234	0.8461538461538463	0.0
0.5076923076923077	0.8461538461538463	0.0
0.5230769230769231	0.8461538461538463	0.0
0.5384615384615385	0.8461538461538463	0.0
0.5538461538461539	0.8461538461538463	0.0
0.5692307692307692	0.8461538461538463	-0.25
0.5846153846153846	0.8461538461538463	-0.25
0.6000000000000001	0.8461538461538463	0.25
0.6153846153846154	0.8461538461538463	0.25
0.6307692307692307	0.8461538461538463	0.0
0.6461538461538462	0.8461538461538463	0.0
0.6615384615384616	0.8461538461538463	0.0
0.676923076923077	0.8461538461538463	0.0
0.6923076923076923	0.8461538461538463	0.0
0.7076923076923077	0.8461538461538463	0.0
0.7230769230769232	0.8461538461538463	0.0
0.7384615384615385	0.8461538461538463	0.0
0.7538461538461538	0.8461538461538463	0.0
0.7692307692307693	0.8461538461538463	0.0
0.7846153846153847	0.8461538461538463	0.0
0.8	0.8461538461538463	0.0
0.8153846153846154	0.8461538461538463	-0.25
0.8307692307692308	0.8461538461538463	-0.25
0.8461538461538463	0.8461538461538463	-0.25
0.8615384615384616	0.8461538461538463	-0.25
0.8769230769230769	0.8461538461538463	0.0
0.8923076923076924	0.8461538461538463	0.0
0.9076923076923078	0.8461538461538463	0.0
0.9230769230769231	0.8461538461538463	0.0
0.9384615384615385	0.8461538461538463	0.0
0.9538461538461539	0.8461538461538463	0.0
0.9692307692307693	0.8461538461538463	0.0
0.9846153846153847	0.8461538461538463	0.0
0.015384615384615385	0.8615384615384616	0.0
0.03076923076923077	0.8615384615384616	0.0
0.046153846153846156	0.8615384615384616	0.0
0.06153846153846154	0.8615384615384616	0.0
0.07692307692307693	0.8615384615384616	0.25
0.09230769230769231	0.8615384615384616	0.25
0.1076923076923077	0.8615384615384616	-0.25
0.12307692307692308	0.8615384615384616	-0.25
0.13846153846153847	0.8615384615384616	0.0
0.15384615384615385	0.8615384615384616	0.0
0.16923076923076924	0.8615384615384616	0.0
0.18461538461538463	0.8615384615384616	0.0
0.2	0.8615384615384616	0.0
0.2153846153846154	0.8615384615384616	0.0
0.23076923076923078	0.8615384615384616	0.0
0.24615384615384617	0.8615384615384616	0.0
0.26153846153846155	0.8615384615384616	0.0
0.27692307692307694	0.8615384615384616	0.0
0.2923076923076923	0.8615384615384616	0.0
0.3076923076923077	0.8615384615384616	0.0
0.3230769230769231	0.8615384615384616	0.25
0.3384615384615385	0.8615384615384616	0.25
0.35384615384615387	0.8615384615384616	-0.25
0.36923076923076925	0.8615384615384616	-0.25
0.38461538461538464	0.8615384615384616	0.0
0.4	0.8615384615384616	0.0
0.4153846153846154	0.8615384615384616	0.0
0.4307692307692308	0.8615384615384616	0.0
0.4461538461538462	0.8615384615384616	0.0
0.46153846153846156	0.8615384615384616	0.0
0.47692307692307695	0.8615384615384616	0.0
0.49230769230769234	0.8615384615384616	0.0
0.5076923076923077	0.8615384615384616	0.0
0.5230769230769231	0.8615384615384616	0.0
0.5384615384615385	0.8615384615384616	0.0
0.5538461538461539	0.8615384615384616	0.0
0.5692307692307692	0.8615384615384616	-0.25
0.5846153846153846	0.8615384615384616	-0.25
0.6000000000000001	0.8615384615384616	0.25
0.6153846153846154	0.8615384615384616	0.25
0.6307692307692307	0.8615384615384616	0.0
0.6461538461538462	0.8615384615384616	0.0
0.6615384615384616	0.8615384615384616	0.0
0.676923076923077	0.8615384615384616	0.0
0.6923076923076923	0.8615384615384616	0.0
0.7076923076923077	0.8615384615384616	0.0
0.7230769230769232	0.8615384615384616	0.0
0.7384615384615385	0.8615384615384616	0.0
0.7538461538461538	0.8615384615384616	0.0
0.7692307692307693	0.8615384615384616	0.0
0.7846153846153847	0.8615384615384616	0.0
0.8	0.8615384615384616	0.0
0.8153846153846154	0.8615384615384616	-0.25
0.8307692307692308	0.8615384615384616	-0.25
0.8461538461538463	0.8615384615384616	-0.25
0.8615384615384616	0.8615384615384616	-0.25
0.8769230769230769	0.8615384615384616	0.0
0.8923076923076924	0.8615384615384616	0.0
0.9076923076923078	0.8615384615384616	0.0
0.9230769230769231	0.8615384615384616	0.0
0.9384615384615385	0.8615384615384616	0.0
0.9538461538461539	0.8615384615384616	0.0
0.9692307692307693	0.8615384615384616	0.0
0.9846153846153847	0.8615384615384616	0.0
0.015384615384615385	0.8769230769230769	0.0
0.03076923076923077	0.8769230769230769	0.0
0.046153846153846156	0.8769230769230769	0.0
0.06153846153846154	0.8769230769230769	0.0
0.07692307692307693	0.8769230769230769	0.0
0.09230769230769231	0.8769230769230769	0.0
0.1076923076923077	0.8769230769230769	0.0
0.12307692307692308	0.8769230769230769	0.0
0.13846153846153847	0.8769230769230769	0.0
0.15384615384615385	0.8769230769230769	0.0
0.16923076923076924	0.8769230769230769	0.0
0.18461538461538463	0.8769230769230769	0.0
0.2	0.8769230769230769	0.0
0.2153846153846154	0.8769230769230769	0.0
0.23076923076923078	0.8769230769230769	0.0
0.24615384615384617	0.8769230769230769	0.0
0.26153846153846155	0.8769230769230769	0.0
0.27692307692307694	0.8769230769230769	0.0
0.2923076923076923	0.8769230769230769	0.0
0.3076923076923077	0.8769230769230769	0.0
0.3230769230769231	0.8769230769230769	0.0
0.3384615384615385	0.8769230769230769	0.0
0.35384615384615387	0.8769230769230769	0.0
0.36923076923076925	0.8769230769230769	0.0
0.38461538461538464	0.8769230769230769	0.0
0.4	0.8769230769230769	0.0
0.4153846153846154	0.8769230769230769	0.0
0.4307692307692308	0.8769230769230769	0.0
0.4461538461538462	0.8769230769230769	0.0
0.46153846153846156	0.8769230769230769	0.0
0.47692307692307695	0.8769230769230769	0.0
0.49230769230769234	0.8769230769230769	0.0
0.5076923076923077	0.8769230769230769	0.0
0.5230769230769231	0.8769230769230769	0.0
0.5384615384615385	0.8769230769230769	0.0
0.5538461538461539	0.8769230769230769	0.0
0.5692307692307692	0.8769230769230769	0.0
0.5846153846153846	0.8769230769230769	0.0
0.6000000000000001	0.8769230769230769	0.0
0.6153846153846154	0.8769230769230769	0.0
0.6307692307692307	0.8769230769230769	0.0
0.6461538461538462	0.8769230769230769	0.0
0.6615384615384616	0.8769230769230769	0.0
0.676923076923077	0.8769230769230769	0.0
0.6923076923076923	0.8769230769230769	0.0
0.7076923076923077	0.8769230769230769	0.0
0.7230769230769232	0.8769230769230769	0.0
0.7384615384615385	0.8769230769230769	0.0
0.7538461538461538	0.8769230769230769	0.0
0.7692307692307693	0.8769230769230769	0.0
0.7846153846153847	0.8769230769230769	0.0
0.8	0.8769230769230769	0.0
0.8153846153846154	0.8769230769230769	0.0
0.8307692307692308	0.8769230769230769	0.0
0.8461538461538463	0.8769230769230769	0.0
0.8615384615384616	0.8769230769230769	0.0
0.8769230769230769	0.8769230769230769	0.0
0.8923076923076924	0.8769230769230769	0.0
0.9076923076923078	0.8769230769230769	0.0
0.9230769230769231	0.8769230769230769	0.0
0.9384615384615385	0.8769230769230769	0.0
0.9538461538461539	0.8769230769230769	0.0
0.9692307692307693	0.8769230769230769	0.0
0.9846153846153847	0.8769230769230769	0.0
0.015384615384615385	0.8923076923076924	0.0
0.03076923076923077	0.8923076923076924	0.0
0.046153846153846156	0.8923076923076924	0.0
0.06153846153846154	0.8923076923076924	0.0
0.07692307692307693	0.8923076923076924	0.0
0.09230769230769231	0.8923076923076924	0.0
0.1076923076923077	0.8923076923076924	0.0
0.12307692307692308	0.8923076923076924	0.0
0.13846153846153847	0.8923076923076924	0.0
0.15384615384615385	0.8923076923076924	0.0
0.16923076923076924	0.8923076923076924	0.0
0.18461538461538463	0.8923076923076924	0.0
0.2	0.8923076923076924	0.0
0.2153846153846154	0.8923076923076924	0.0
0.23076923076923078	0.8923076923076924	0.0
0.24615384615384617	0.8923076923076924	0.0
0.26153846153846155	0.8923076923076924	0.0
0.27692307692307694	0.8923076923076924	0.0
0.2923076923076923	0.8923076923076924	0.0
0.3076923076923077	0.8923076923076924	0.0
0.3230769230769231	0.8923076923076924	0.0
0.3384615384615385	0.8923076923076924	0.0
0.35384615384615387	0.8923076923076924	0.0
0.36923076923076925	0.8923076923076924	0.0
0.38461538461538464	0.8923076923076924	0.0
0.4	0.8923076923076924	0.0
0.4153846153846154	0.8923076923076924	0.0
0.4307692307692308	0.8923076923076924	0.0
0.4461538461538462	0.8923076923076924	0.0
0.46153846153846156	0.8923076923076924	0.0
0.47692307692307695	0.8923076923076924	0.0
0.49230769230769234	0.8923076923076924	0.0
0.5076923076923077	0.8923076923076924	0.0
0.5230769230769231	0.8923076923076924	0.0
0.5384615384615385	0.8923076923076924	0.0
0.5538461538461539	0.8923076923076924	0.0
0.5692307692307692	0.8923076923076924	0.0
0.5846153846153846	0.8923076923076924	0.0
0.6000000000000001	0.8923076923076924	0.0
0.6153846153846154	0.8923076923076924	0.0
0.6307692307692307	0.8923076923076924	0.0
0.6461538461538462	0.8923076923076924	0.0
0.6615384615384616	0.8923076923076924	0.0
0.676923076923077	0.8923076923076924	0.0
0.6923076923076923	0.8923076923076924	0.0
0.7076923076923077	0.8923076923076924	0.0
0.7230769230769232	0.8923076923076924	0.0
0.7384615384615385	0.8923076923076924	0.0
0.7538461538461538	0.8923076923076924	0.0
0.7692307692307693	0.8923076923076924	0.0
0.7846153846153847	0.8923076923076924	0.0
0.8	0.8923076923076924	0.0
0.8153846153846154	0.8923076923076924	0.0
0.8307692307692308	0.8923076923076924	0.0
0.8461538461538463	0.8923076923076924	0.0
0.8615384615384616	0.8923076923076924	0.0
0.8769230769230769	0.8923076923076924	0.0
0.8923076923076924	0.8923076923076924	0.0
0.9076923076923078	0.8923076923076924	0.0
0.9230769230769231	0.8923076923076924	0.0
0.9384615384615385	0.8923076923076924	0.0
0.9538461538461539	0.8923076923076924	0.0
0.9692307692307693	0.8923076923076924	0.0
0.9846153846153847	0.8923076923076924	0.0
0.015384615384615385	0.9076923076923078	0.0
0.03076923076923077	0.9076923076923078	0.0
0.046153846153846156	0.9076923076923078	0.0
0.06153846153846154	0.9076923076923078	0.0
0.07692307692307693	0.9076923076923078	0.0
0.09230769230769231	0.9076923076923078	0.0
0.1076923076923077	0.9076923076923078	0.0
0.12307692307692308	0.9076923076923078	0.0
0.13846153846153847	0.9076923076923078	0.0
0.15384615384615385	0.9076923076923078	0.0
0.16923076923076924	0.9076923076923078	0.0
0.18461538461538463	0.9076923076923078	0.0
0.2	0.9076923076923078	0.0
0.2153846153846154	0.9076923076923078	0.0
0.23076923076923078	0.9076923076923078	0.0
0.24615384615384617	0.9076923076923078	0.0
0.26153846153846155	0.9076923076923078	0.0
0.27692307692307694	0.9076923076923078	0.0
0.2923076923076923	0.9076923076923078	0.0
0.3076923076923077	0.9076923076923078	0.0
0.3230769230769231	0.9076923076923078	0.0
0.3384615384615385	0.9076923076923078	0.0
0.35384615384615387	0.9076923076923078	0.0
0.36923076923076925	0.9076923076923078	0.0
0.38461538461538464	0.9076923076923078	0.0
0.4	0.9076923076923078	0.0
0.4153846153846154	0.9076923076923078	0.0
0.4307692307692308	0.9076923076923078	0.0
0.4461538461538462	0.9076923076923078	0.0
0.46153846153846156	0.9076923076923078	0.0
0.47692307692307695	0.9076923076923078	0.0
0.49230769230769234	0.9076923076923078	0.0
0.5076923076923077	0.9076923076923078	0.0
0.5230769230769231	0.9076923076923078	0.0
0.5384615384615385	0.9076923076923078	0.0
0.5538461538461539	0.9076923076923078	0.0
0.5692307692307692	0.9076923076923078	0.0
0.5846153846153846	0.9076923076923078	0.0
0.6000000000000001	0.9076923076923078	0.0
0.6153846153846154	0.9076923076923078	0.0
0.6307692307692307	0.9076923076923078	0.0
0.6461538461538462	0.9076923076923078	0.0
0.6615384615384616	0.9076923076923078	0.0
0.676923076923077	0.9076923076923078	0.0
0.6923076923076923	0.9076923076923078	0.0
0.7076923076923077	0.9076923076923078	0.0
0.7230769230769232	0.9076923076923078	0.0
0.7384615384615385	0.9076923076923078	0.0
0.7538461538461538	0.9076923076923078	0.0
0.7692307692307693	0.9076923076923078	0.0
0.7846153846153847	0.9076923076923078	0.0
0.8	0.9076923076923078	0.0
0.8153846153846154	0.9076923076923078	0.0
0.8307692307692308	0.9076923076923078	0.0
0.8461538461538463	0.9076923076923078	0.0
0.8615384615384616	0.9076923076923078	0.0
0.8769230769230769	0.9076923076923078	0.0
0.8923076923076924	0.9076923076923078	0.0
0.9076923076923078	0.9076923076923078	0.0
0.9230769230769231	0.9076923076923078	0.0
0.9384615384615385	0.9076923076923078	0.0
0.9538461538461539	0.9076923076923078	0.0
0.9692307692307693	0.9076923076923078	0.0
0.9846153846153847	0.9076923076923078	0.0
0.015384615384615385	0.9230769230769231	0.0
0.03076923076923077	0.9230769230769231	0.0
0.046153846153846156	0.9230769230769231	0.0
0.06153846153846154	0.9230769230769231	0.0
0.07692307692307693	0.9230769230769231	0.0
0.09230769230769231	0.9230769230769231	0.0
0.1076923076923077	0.9230769230769231	0.0
0.12307692307692308	0.9230769230769231	0.0
0.13846153846153847	0.9230769230769231	0.0
0.15384615384615385	0.9230769230769231	0.0
0.16923076923076924	0.9230769230769231	0.0
0.18461538461538463	0.9230769230769231	0.0
0.2	0.9230769230769231	0.0
0.2153846153846154	0.9230769230769231	0.0
0.23076923076923078	0.9230769230769231	0.0
0.24615384615384617	0.9230769230769231	0.0
0.26153846153846155	0.9230769230769231	0.0
0.27692307692307694	0.9230769230769231	0.0
0.2923076923076923	0.9230769230769231	0.0
0.3076923076923077	0.9230769230769231	0.0
0.3230769230769231	0.9230769230769231	0.0
0.3384615384615385	0.9230769230769231	0.0
0.35384615384615387	0.9230769230769231	0.0
0.36923076923076925	0.9230769230769231	0.0
0.38461538461538464	0.9230769230769231	0.0
0.4	0.9230769230769231	0.0
0.4153846153846154	0.9230769230769231	0.0
0.4307692307692308	0.9230769230769231	0.0
0.4461538461538462	0.9230769230769231	0.0
0.46153846153846156	0.9230769230769231	0.0
0.47692307692307695	0.9230769230769231	0.0
0.49230769230769234	0.9230769230769231	0.0
0.5076923076923077	0.9230769230769231	0.0
0.5230769230769231	0.9230769230769231	0.0
0.5384615384615385	0.9230769230769231	0.0
0.5538461538461539	0.9230769230769231	0.0
0.5692307692307692	0.9230769230769231	0.0
0.5846153846153846	0.9230769230769231	0.0
0.6000000000000001	0.9230769230769231	0.0
0.6153846153846154	0.9230769230769231	0.0
0.6307692307692307	0.9230769230769231	0.0
0.6461538461538462	0.9230769230769231	0.0
0.6615384615384616	0.9230769230769231	0.0
0.676923076923077	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.7076923076923077	0.9230769230769231	0.0
0.7230769230769232	0.9230769230769231	0.0
0.7384615384615385	0.9230769230769231	0.0
0.7538461538461538	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7846153846153847	0.9230769230769231	0.0
0.8	0.9230769230769231	0.0
0.8153846153846154	0.9230769230769231	0.0
0.8307692307692308	0.9230769230769231	0.0
0.8461538461538463	0.9230769230769231	0.0
0.8615384615384616	0.9230769230769231	0.0
0.8769230769230769	0.9230769230769231	0.0
0.8923076923076924	0.9230769230769231	0.0
0.9076923076923078	0.9230769230769231	0.0
0.9230769230769231	0.9230769230769231	0.0
0.9384615384615385	0.9230769230769231	0.0
0.9538461538461539	0.9230769230769231	0.0
0.9692307692307693	0.9230769230769231	0.0
0.9846153846153847	0.9230769230769231	0.0
0.015384615384615385	0.9384615384615385	0.0
0.03076923076923077	0.9384615384615385	0.0
0.046153846153846156	0.9384615384615385	0.0
0.06153846153846154	0.9384615384615385	0.0
0.07692307692307693	0.9384615384615385	0.0
0.09230769230769231	0.9384615384615385	0.0
0.1076923076923077	0.9384615384615385	0.0
0.12307692307692308	0.9384615384615385	0.0
0.13846153846153847	0.9384615384615385	0.0
0.15384615384615385	0.9384615384615385	0.0
0.16923076923076924	0.9384615384615385	0.0
0.18461538461538463	0.9384615384615385	0.0
0.2	0.9384615384615385	0.0
0.2153846153846154	0.9384615384615385	0.0
0.23076923076923078	0.9384615384615385	0.0
0.24615384615384617	0.9384615384615385	0.0
0.26153846153846155	0.9384615384615385	0.0
0.27692307692307694	0.9384615384615385	0.0
0.2923076923076923	0.9384615384615385	0.0
0.3076923076923077	0.9384615384615385	0.0
0.3230769230769231	0.9384615384615385	0.0
0.3384615384615385	0.9384615384615385	0.0
0.35384615384615387	0.9384615384615385	0.0
0.36923076923076925	0.9384615384615385	0.0
0.38461538461538464	0.9384615384615385	0.0
0.4	0.9384615384615385	0.0
0.4153846153846154	0.9384615384615385	0.0
0.4307692307692308	0.9384615384615385	0.0
0.4461538461538462	0.9384615384615385	0.0
0.46153846153846156	0.9384615384615385	0.0
0.47692307692307695	0.9384615384615385	0.0
0.49230769230769234	0.9384615384615385	0.0
0.5076923076923077	0.9384615384615385	0.0
0.5230769230769231	0.9384615384615385	0.0
0.5384615384615385	0.9384615384615385	0.0
0.5538461538461539	0.9384615384615385	0.0
0.5692307692307692	0.9384615384615385	0.0
0.5846153846153846	0.9384615384615385	0.0
0.6000000000000001	0.9384615384615385	0.0
0.6153846153846154	0.9384615384615385	0.0
0.6307692307692307	0.9384615384615385	0.0
0.6461538461538462	0.9384615384615385	0.0
0.6615384615384616	0.9384615384615385	0.0
0.676923076923077	0.9384615384615385	0.0
0.6923076923076923	0.9384615384615385	0.0
0.7076923076923077	0.9384615384615385	0.0
0.7230769230769232	0.9384615384615385	0.0
0.7384615384615385	0.9384615384615385	0.0
0.7538461538461538	0.9384615384615385	0.0
0.7692307692307693	0.9384615384615385	0.0
0.7846153846153847	0.9384615384615385	0.0
0.8	0.9384615384615385	0.0
0.8153846153846154	0.9384615384615385	0.0
0.8307692307692308	0.9384615384615385	0.0
0.8461538461538463	0.9384615384615385	0.0
0.8615384615384616	0.9384615384615385	0.0
0.8769230769230769	0.9384615384615385	0.0
0.8923076923076924	0.9384615384615385	0.0
0.9076923076923078	0.9384615384615385	0.0
0.9230769230769231	0.9384615384615385	0.0
0.9384615384615385	0.9384615384615385	0.0
0.9538461538461539	0.9384615384615385	0.0
0.9692307692307693	0.9384615384615385	0.0
0.9846153846153847	0.9384615384615385	0.0
0.015384615384615385	0.9538461538461539	0.0
0.03076923076923077	0.9538461538461539	0.0
0.046153846153846156	0.9538461538461539	0.0
0.06153846153846154	0.9538461538461539	0.0
0.07692307692307693	0.9538461538461539	0.0
0.09230769230769231	0.9538461538461539	0.0
0.1076923076923077	0.9538461538461539	0.0
0.12307692307692308	0.9538461538461539	0.0
0.13846153846153847	0.9538461538461539	0.0
0.15384615384615385	0.9538461538461539	0.0
0.16923076923076924	0.9538461538461539	0.0
0.18461538461538463	0.9538461538461539	0.0
0.2	0.9538461538461539	0.0
0.2153846153846154	0.9538461538461539	0.0
0.23076923076923078	0.9538461538461539	0.0
0.24615384615384617	0.9538461538461539	0.0
0.26153846153846155	0.9538461538461539	0.0
0.27692307692307694	0.9538461538461539	0.0
0.2923076923076923	0.9538461538461539	0.0
0.3076923076923077	0.9538461538461539	0.0
0.3230769230769231	0.9538461538461539	0.0
0.3384615384615385	0.9538461538461539	0.0
0.35384615384615387	0.9538461538461539	0.0
0.36923076923076925	0.9538461538461539	0.0
0.38461538461538464	0.9538461538461539	0.0
0.4	0.9538461538461539	0.0
0.4153846153846154	0.9538461538461539	0.0
0.4307692307692308	0.9538461538461539	0.0
0.4461538461538462	0.9538461538461539	0.0
0.46153846153846156	0.9538461538461539	0.0
0.47692307692307695	0.9538461538461539	0.0
0.49230769230769234	0.9538461538461539	0.0
0.5076923076923077	0.9538461538461539	0.0
0.5230769230769231	0.9538461538461539	0.0
0.5384615384615385	0.9538461538461539	0.0
0.5538461538461539	0.9538461538461539	0.0
0.5692307692307692	0.9538461538461539	0.0
0.5846153846153846	0.9538461538461539	0.0
0.6000000000000001	0.9538461538461539	0.0
0.6153846153846154	0.9538461538461539	0.0
0.6307692307692307	0.9538461538461539	0.0
0.6461538461538462	0.9538461538461539	0.0
0.6615384615384616	0.9538461538461539	0.0
0.676923076923077	0.9538461538461539	0.0
0.6923076923076923	0.9538461538461539	0.0
0.7076923076923077	0.9538461538461539	0.0
0.7230769230769232	0.9538461538461539	0.0
0.7384615384615385	0.9538461538461539	0.0
0.7538461538461538	0.9538461538461539	0.0
0.7692307692307693	0.9538461538461539	0.0
0.7846153846153847	0.9538461538461539	0.0
0.8	0.9538461538461539	0.0
0.8153846153846154	0.9538461538461539	0.0
0.8307692307692308	0.9538461538461539	0.0
0.8461538461538463	0.9538461538461539	0.0
0.8615384615384616	0.9538461538461539	0.0
0.8769230769230769	0.9538461538461539	0.0
0.8923076923076924	0.9538461538461539	0.0
0.9076923076923078	0.9538461538461539	0.0
0.9230769230769231	0.9538461538461539	0.0
0.9384615384615385	0.9538461538461539	0.0
0.9538461538461539	0.9538461538461539	0.0
0.9692307692307693	0.9538461538461539	0.0
0.9846153846153847	0.9538461538461539	0.0
0.015384615384615385	0.9692307692307693	0.0
0.03076923076923077	0.9692307692307693	0.0
0.046153846153846156	0.9692307692307693	0.0
0.06153846153846154	0.9692307692307693	0.0
0.07692307692307693	0.9692307692307693	0.0
0.09230769230769231	0.9692307692307693	0.0
0.1076923076923077	0.9692307692307693	0.0
0.12307692307692308	0.9692307692307693	0.0
0.13846153846153847	0.9692307692307693	0.0
0.15384615384615385	0.9692307692307693	0.0
0.16923076923076924	0.9692307692307693	0.0
0.18461538461538463	0.9692307692307693	0.0
0.2	0.9692307692307693	0.0
0.2153846153846154	0.9692307692307693	0.0
0.23076923076923078	0.9692307692307693	0.0
0.24615384615384617	0.9692307692307693	0.0
0.26153846153846155	0.9692307692307693	0.0
0.27692307692307694	0.9692307692307693	0.0
0.2923076923076923	0.9692307692307693	0.0
0.3076923076923077	0.9692307692307693	0.0
0.3230769230769231	0.9692307692307693	0.0
0.3384615384615385	0.9692307692307693	0.0
0.35384615384615387	0.9692307692307693	0.0
0.36923076923076925	0.9692307692307693	0.0
0.38461538461538464	0.9692307692307693	0.0
0.4	0.9692307692307693	0.0
0.4153846153846154	0.9692307692307693	0.0
0.4307692307692308	0.9692307692307693	0.0
0.4461538461538462	0.9692307692307693	0.0
0.46153846153846156	0.9692307692307693	0.0
0.47692307692307695	0.9692307692307693	0.0
0.49230769230769234	0.9692307692307693	0.0
0.5076923076923077	0.9692307692307693	0.0
0.5230769230769231	0.9692307692307693	0.0
0.5384615384615385	0.9692307692307693	0.0
0.5538461538461539	0.9692307692307693	0.0
0.5692307692307692	0.9692307692307693	0.0
0.5846153846153846	0.9692307692307693	0.0
0.6000000000000001	0.9692307692307693	0.0
0.6153846153846154	0.9692307692307693	0.0
0.6307692307692307	0.9692307692307693	0.0
0.6461538461538462	0.9692307692307693	0.0
0.6615384615384616	0.9692307692307693	0.0
0.676923076923077	0.9692307692307693	0.0
0.6923076923076923	0.9692307692307693	0.0
0.7076923076923077	0.9692307692307693	0.0
0.7230769230769232	0.9692307692307693	0.0
0.7384615384615385	0.9692307692307693	0.0
0.7538461538461538	0.9692307692307693	0.0
0.7692307692307693	0.9692307692307693	0.0
0.7846153846153847	0.9692307692307693	0.0
0.8	0.9692307692307693	0.0
0.8153846153846154	0.9692307692307693	0.0
0.8307692307692308	0.9692307692307693	0.0
0.8461538461538463	0.9692307692307693	0.0
0.8615384615384616	0.9692307692307693	0.0
0.8769230769230769	0.9692307692307693	0.0
0.8923076923076924	0.9692307692307693	0.0
0.9076923076923078	0.9692307692307693	0.0
0.9230769230769231	0.9692307692307693	0.0
0.9384615384615385	0.9692307692307693	0.0
0.9538461538461539	0.9692307692307693	0.0
0.9692307692307693	0.9692307692307693	0.0
0.9846153846153847	0.9692307692307693	0.0
0.015384615384615385	0.9846153846153847	0.0
0.03076923076923077	0.9846153846153847	0.0
0.046153846153846156	0.9846153846153847	0.0
0.06153846153846154	0.9846153846153847	0.0
0.07692307692307693	0.9846153846153847	0.0
0.09230769230769231	0.9846153846153847	0.0
0.1076923076923077	0.9846153846153847	0.0
0.12307692307692308	0.9846153846153847	0.0
0.13846153846153847	0.9846153846153847	0.0
0.15384615384615385	0.9846153846153847	0.0
0.16923076923076924	0.9846153846153847	0.0
0.18461538461538463	0.9846153846153847	0.0
0.2	0.9846153846153847	0.0
0.2153846153846154	0.9846153846153847	0.0
0.23076923076923078	0.9846153846153847	0.0
0.24615384615384617	0.9846153846153847	0.0
0.26153846153846155	0.9846153846153847	0.0
0.27692307692307694	0.9846153846153847	0.0
0.2923076923076923	0.9846153846153847	0.0
0.3076923076923077	0.9846153846153847	0.0
0.3230769230769231	0.9846153846153847	0.0
0.3384615384615385	0.9846153846153847	0.0
0.35384615384615387	0.9846153846153847	0.0
0.36923076923076925	0.9846153846153847	0.0
0.38461538461538464	0.9846153846153847	0.0
0.4	0.9846153846153847	0.0
0.4153846153846154	0.9846153846153847	0.0
0.4307692307692308	0.9846153846153847	0.0
0.4461538461538462	0.9846153846153847	0.0
0.46153846153846156	0.9846153846153847	0.0
0.47692307692307695	0.9846153846153847	0.0
0.49230769230769234	0.9846153846153847	0.0
0.5076923076923077	0.9846153846153847	0.0
0.5230769230769231	0.9846153846153847	0.0
0.5384615384615385	0.9846153846153847	0.0
0.5538461538461539	0.9846153846153847	0.0
0.5692307692307692	0.9846153846153847	0.0
0.5846153846153846	0.9846153846153847	0.0
0.6000000000000001	0.9846153846153847	0.0
0.6153846153846154	0.9846153846153847	0.0
0.6307692307692307	0.9846153846153847	0.0
0.6461538461538462	0.9846153846153847	0.0
0.6615384615384616	0.9846153846153847	0.0
0.676923076923077	0.9846153846153847	0.0
0.6923076923076923	0.9846153846153847	0.0
0.7076923076923077	0.9846153846153847	0.0
0.7230769230769232	0.9846153846153847	0.0
0.7384615384615385	0.9846153846153847	0.0
0.7538461538461538	0.9846153846153847	0.0
0.7692307692307693	0.9846153846153847	0.0
0.7846153846153847	0.9846153846153847	0.0
0.8	0.9846153846153847	0.0
0.8153846153846154	0.9846153846153847	0.0
0.8307692307692308	0.9846153846153847	0.0
0.8461538461538463	0.9846153846153847	0.0
0.8615384615384616	0.9846153846153847	0.0
0.8769230769230769	0.9846153846153847	0.0
0.8923076923076924	0.9846153846153847	0.0
0.9076923076923078	0.9846153846153847	0.0
0.9230769230769231	0.9846153846153847	0.0
0.9384615384615385	0.9846153846153847	0.0
0.9538461538461539	0.9846153846153847	0.0
0.9692307692307693	0.9846153846153847	0.0
0.9846153846153847	0.9846153846153847	0.0


==> figures/csv/decay_figure/scatter_bl.csv <==
0.015384615384615385	0.015384615384615385	0.005703754760277599
0.03076923076923077	0.015384615384615385	0.009012632902136988
0.046153846153846156	0.015384615384615385	0.0108575597602403
0.06153846153846154	0.015384615384615385	0.011636434720155724
0.07692307692307693	0.015384615384615385	0.011495902991547026
0.09230769230769231	0.015384615384615385	0.01041138975389095
0.1076923076923077	0.015384615384615385	0.008174730444833828
0.12307692307692308	0.015384615384615385	0.004273757983326215
0.13846153846153847	0.015384615384615385	-0.0025053273455265864
0.15384615384615385	0.015384615384615385	-0.00649991186407884
0.16923076923076924	0.015384615384615385	-0.008936464426406537
0.18461538461538463	0.015384615384615385	-0.010354424791510497
0.2	0.015384615384615385	-0.011008326910805359
0.2153846153846154	0.015384615384615385	-0.010997059792393198
0.23076923076923078	0.015384615384615385	-0.01029426421222959
0.24615384615384617	0.015384615384615385	-0.008709393459270603
0.26153846153846155	0.015384615384615385	-0.005713889436631018
0.27692307692307694	0.015384615384615385	-0.003912839910357465
0.2923076923076923	0.015384615384615385	-0.002748469990662719
0.3076923076923077	0.015384615384615385	-0.0019668887660206713
0.3230769230769231	0.015384615384615385	-0.001432410459886207
0.3384615384615385	0.015384615384615385	-0.0010636464700499219
0.35384615384615387	0.015384615384615385	-0.0008081215205658106
0.36923076923076925	0.015384615384615385	-0.0006305442620195648
0.38461538461538464	0.015384615384615385	-0.0005065844681614972
0.4	0.015384615384615385	-0.00041919599198068523
0.4153846153846154	0.015384615384615385	-0.0003562742238567349
0.4307692307692308	0.015384615384615385	-0.00030908144687498364
0.4461538461538462	0.015384615384615385	-0.00027113113747040965
0.46153846153846156	0.015384615384615385	-0.0002373220402153299
0.47692307692307695	0.015384615384615385	-0.0002031097427037247
0.49230769230769234	0.015384615384615385	-0.00016332849955550966
0.015384615384615385	0.03076923076923077	0.00901263290213699
0.03076923076923077	0.03076923076923077	0.01469946385119364
0.046153846153846156	0.03076923076923077	0.01799141818183209
0.06153846153846154	0.03076923076923077	0.019402522891999164
0.07692307692307693	0.03076923076923077	0.019146034255305023
0.09230769230769231	0.03076923076923077	0.017185172342346546
0.1076923076923077	0.03076923076923077	0.013224020805281737
0.12307692307692308	0.03076923076923077	0.006635875597161192
0.13846153846153847	0.03076923076923077	-0.0036746037711432237
0.15384615384615385	0.03076923076923077	-0.010437303954171752
0.16923076923076924	0.03076923076923077	-0.014770969319826327
0.18461538461538463	0.03076923076923077	-0.0173523560986196
0.2	0.03076923076923077	-0.018561271329107253
0.2153846153846154	0.03076923076923077	-0.018565096316327356
0.23076923076923078	0.03076923076923077	-0.017350051867044077
0.24615384615384617	0.03076923076923077	-0.014708868458011316
0.26153846153846155	0.03076923076923077	-0.010189748690288748
0.27692307692307694	0.03076923076923077	-0.007145424527528865
0.2923076923076923	0.03076923076923077	-0.005070575599665479
0.3076923076923077	0.03076923076923077	-0.003643098926926499
0.3230769230769231	0.03076923076923077	-0.0026555309168669783
0.3384615384615385	0.03076923076923077	-0.0019704782131404106
0.35384615384615387	0.03076923076923077	-0.0014947196635864983
0.36923076923076925	0.03076923076923077	-0.001163895372743692
0.38461538461538464	0.03076923076923077	-0.0009330219320384834
0.4	0.03076923076923077	-0.0007703495892972514
0.4153846153846154	0.03076923076923077	-0.0006532437699640129
0.4307692307692308	0.03076923076923077	-0.0005653447395655321
0.4461538461538462	0.03076923076923077	-0.0004945453761840671
0.46153846153846156	0.03076923076923077	-0.0004314715940799274
0.47692307692307695	0.03076923076923077	-0.0003682127444368013
0.49230769230769234	0.03076923076923077	-0.0002970624686543143
0.015384615384615385	0.046153846153846156	0.010857559760240302
0.03076923076923077	0.046153846153846156	0.017991418181832093
0.046153846153846156	0.046153846153846156	0.02221637298705885
0.06153846153846154	0.046153846153846156	0.02404645117386741
0.07692307692307693	0.046153846153846156	0.023710785558490956
0.09230769230769231	0.046153846153846156	0.02116949131807207
0.1076923076923077	0.046153846153846156	0.016110551599948973
0.12307692307692308	0.046153846153846156	0.007930574134343612
0.13846153846153847	0.046153846153846156	-0.004271107651825265
0.15384615384615385	0.046153846153846156	-0.012683179131428152
0.16923076923076924	0.046153846153846156	-0.01823720106989694
0.18461538461538463	0.046153846153846156	-0.021602207223823854
0.2	0.046153846153846156	-0.023198754260466227
0.2153846153846154	0.046153846153846156	-0.02323145054655442
0.23076923076923078	0.046153846153846156	-0.021711426751397568
0.24615384615384617	0.046153846153846156	-0.01846572808523136
0.26153846153846155	0.046153846153846156	-0.013147236652376541
0.27692307692307694	0.046153846153846156	-0.009364958223196513
0.2923076923076923	0.046153846153846156	-0.006701733266936574
0.3076923076923077	0.046153846153846156	-0.004835824738545608
0.3230769230769231	0.046153846153846156	-0.0035325603809075413
0.3384615384615385	0.046153846153846156	-0.002624440115450985
0.35384615384615387	0.046153846153846156	-0.0019928078612888233
0.36923076923076925	0.046153846153846156	-0.001553719946722962
0.38461538461538464	0.046153846153846156	-0.001247682611344238
0.4	0.046153846153846156	-0.0010323609765985674
0.4153846153846154	0.046153846153846156	-0.0008774308405292762
0.4307692307692308	0.046153846153846156	-0.0007609326786318086
0.4461538461538462	0.046153846153846156	-0.000666658347013142
0.46153846153846156	0.046153846153846156	-0.0005822305288762541
0.47692307692307695	0.046153846153846156	-0.0004976314857019815
0.49230769230769234	0.046153846153846156	-0.00040403160888692277
0.015384615384615385	0.06153846153846154	0.011636434720155724
0.03076923076923077	0.06153846153846154	0.019402522891999167
0.046153846153846156	0.06153846153846154	0.02404645117386741
0.06153846153846154	0.06153846153846154	0.026066370021084265
0.07692307692307693	0.06153846153846154	0.02569141224988292
0.09230769230769231	0.06153846153846154	0.02288170253466541
0.1076923076923077	0.06153846153846154	0.017328366905262068
0.12307692307692308	0.06153846153846154	0.008457223755253134
0.13846153846153847	0.06153846153846154	-0.0045366701088628
0.15384615384615385	0.06153846153846154	-0.013666552119608178
0.16923076923076924	0.06153846153846154	-0.019771896874298953
0.18461538461538463	0.06153846153846154	-0.02349996573610217
0.2	0.06153846153846154	-0.025279536212168913
0.2153846153846154	0.06153846153846154	-0.025329973127816065
0.23076923076923078	0.06153846153846154	-0.02367792477654993
0.24615384615384617	0.06153846153846154	-0.02017482874892954
0.26153846153846155	0.06153846153846154	-0.014524935924182292
0.27692307692307694	0.06153846153846154	-0.010421862759336816
0.2923076923076923	0.06153846153846154	-0.007491998819731441
0.3076923076923077	0.06153846153846154	-0.005422330692804562
0.3230769230769231	0.06153846153846154	-0.003970870066159338
0.3384615384615385	0.06153846153846154	-0.0029583383198599077
0.35384615384615387	0.06153846153846154	-0.0022547760327875934
0.36923076923076925	0.06153846153846154	-0.001766918254907836
0.38461538461538464	0.06153846153846154	-0.0014280519034096865
0.4	0.06153846153846154	-0.0011904051786162484
0.4153846153846154	0.06153846153846154	-0.0010196102503154602
0.4307692307692308	0.06153846153846154	-0.0008907211008120283
0.4461538461538462	0.06153846153846154	-0.000785349117753182
0.46153846153846156	0.06153846153846154	-0.0006895850021027085
0.47692307692307695	0.06153846153846154	-0.0005924753740006926
0.49230769230769234	0.06153846153846154	-0.0004849203124590813
0.015384615384615385	0.07692307692307693	0.011495902991547027
0.03076923076923077	0.07692307692307693	0.019146034255305026
0.046153846153846156	0.07692307692307693	0.02371078555849096
0.06153846153846154	0.07692307692307693	0.025691412249882924
0.07692307692307693	0.07692307692307693	0.02531703764845466
0.09230769230769231	0.07692307692307693	0.022547786428608187
0.1076923076923077	0.07692307692307693	0.017074236494344343
0.12307692307692308	0.07692307692307693	0.008316870853433241
0.13846153846153847	0.07692307692307693	-0.0045456926890604
0.15384615384615385	0.07692307692307693	-0.013553910633632336
0.16923076923076924	0.07692307692307693	-0.019563316841378055
0.18461538461538463	0.07692307692307693	-0.023225670903906478
0.2	0.07692307692307693	-0.02496889999408072
0.2153846153846154	0.07692307692307693	-0.02501042924578052
0.23076923076923078	0.07692307692307693	-0.02337491874784607
0.24615384615384617	0.07692307692307693	-0.019910174479544088
0.26153846153846155	0.07692307692307693	-0.014312239849479018
0.27692307692307694	0.07692307692307693	-0.010261982383629763
0.2923076923076923	0.07692307692307693	-0.007378492873240552
0.3076923076923077	0.07692307692307693	-0.005347053460174601
0.3230769230769231	0.07692307692307693	-0.003926675184458084
0.3384615384615385	0.07692307692307693	-0.0029396913784344556
0.35384615384615387	0.07692307692307693	-0.0022574640084865485
0.36923076923076925	0.07692307692307693	-0.001787549450103842
0.38461538461538464	0.07692307692307693	-0.0014636258821631673
0.4	0.07692307692307693	-0.0012380218975340217
0.4153846153846154	0.07692307692307693	-0.0010763081946970298
0.4307692307692308	0.07692307692307693	-0.0009534166699404051
0.4461538461538462	0.07692307692307693	-0.0008508563344775917
0.46153846153846156	0.07692307692307693	-0.000754709301173448
0.47692307692307695	0.07692307692307693	-0.0006541890091317405
0.49230769230769234	0.07692307692307693	-0.0005406268681340672
0.015384615384615385	0.09230769230769231	0.01041138975389095
0.03076923076923077	0.09230769230769231	0.017185172342346546
0.046153846153846156	0.09230769230769231	0.021169491318072067
0.06153846153846154	0.09230769230769231	0.022881702534665406
0.07692307692307693	0.09230769230769231	0.022547786428608184
0.09230769230769231	0.09230769230769231	0.020128415800131933
0.1076923076923077	0.09230769230769231	0.015314168553237483
0.12307692307692308	0.09230769230769231	0.00749196261635946
0.13846153846153847	0.09230769230769231	-0.004288509136969212
0.15384615384615385	0.09230769230769231	-0.012319529154272249
0.16923076923076924	0.09230769230769231	-0.017581237223463973
0.18461538461538463	0.09230769230769231	-0.020749949313854484
0.2	0.09230769230769231	-0.02223941188425649
0.2153846153846154	0.09230769230769231	-0.02224737338316875
0.23076923076923078	0.09230769230769231	-0.020780594759299272
0.24615384615384617	0.09230769230769231	-0.017658158841711253
0.26153846153846155	0.09230769230769231	-0.012508290923952671
0.27692307692307694	0.09230769230769231	-0.008891758365855408
0.2923076923076923	0.09230769230769231	-0.006369361142819154
0.3076923076923077	0.09230769230769231	-0.004617139403587954
0.3230769230769231	0.09230769230769231	-0.0034055101464566875
0.3384615384615385	0.09230769230769231	-0.0025727123143260287
0.35384615384615387	0.09230769230769231	-0.002004263486013049
0.36923076923076925	0.09230769230769231	-0.0016186139682505614
0.38461538461538464	0.09230769230769231	-0.0013573045909978662
0.4	0.09230769230769231	-0.0011781726480523875
0.4153846153846154	0.09230769230769231	-0.0010506082743909774
0.4307692307692308	0.09230769230769231	-0.0009522053631677158
0.4461538461538462	0.09230769230769231	-0.0008663745624360768
0.46153846153846156	0.09230769230769231	-0.0007806311723744964
0.47692307692307695	0.09230769230769231	-0.0006853688066115007
0.49230769230769234	0.09230769230769231	-0.0005729986195066721
0.015384615384615385	0.1076923076923077	0.008174730444833824
0.03076923076923077	0.1076923076923077	0.013224020805281725
0.046153846153846156	0.1076923076923077	0.016110551599948952
0.06153846153846154	0.1076923076923077	0.017328366905262047
0.07692307692307693	0.1076923076923077	0.017074236494344332
0.09230769230769231	0.1076923076923077	0.015314168553237474
0.1076923076923077	0.1076923076923077	0.01177230606527779
0.12307692307692308	0.1076923076923077	0.005835566958899907
0.13846153846153847	0.1076923076923077	-0.0036602255906931697
0.15384615384615385	0.1076923076923077	-0.00973390789281301
0.16923076923076924	0.1076923076923077	-0.01357160185414061
0.18461538461538463	0.1076923076923077	-0.015832925513580506
0.2	0.1076923076923077	-0.016870873115711553
0.2153846153846154	0.1076923076923077	-0.016838505913128247
0.23076923076923078	0.1076923076923077	-0.015721376334260545
0.24615384615384617	0.1076923076923077	-0.013313023473838516
0.26153846153846155	0.1076923076923077	-0.009127430952157754
0.27692307692307694	0.1076923076923077	-0.006383823326412783
0.2923076923076923	0.1076923076923077	-0.004546478241985444
0.3076923076923077	0.1076923076923077	-0.0033030571782941176
0.3230769230769231	0.1076923076923077	-0.0024619379968474258
0.3384615384615385	0.1076923076923077	-0.0018978085597926664
0.35384615384615387	0.1076923076923077	-0.0015246879663818
0.36923076923076925	0.1076923076923077	-0.00128176265928023
0.38461538461538464	0.1076923076923077	-0.0011252301789180926
0.4	0.1076923076923077	-0.0010231801426794271
0.4153846153846154	0.1076923076923077	-0.0009521712050395202
0.4307692307692308	0.1076923076923077	-0.0008948462592961468
0.4461538461538462	0.1076923076923077	-0.0008382296931172474
0.46153846153846156	0.1076923076923077	-0.0007724963326697034
0.47692307692307695	0.1076923076923077	-0.0006900807388258375
0.49230769230769234	0.1076923076923077	-0.0005850427090790852
0.015384615384615385	0.12307692307692308	0.004273757983326212
0.03076923076923077	0.12307692307692308	0.006635875597161183
0.046153846153846156	0.12307692307692308	0.0079305741343436
0.06153846153846154	0.12307692307692308	0.00845722375525312
0.07692307692307693	0.12307692307692308	0.008316870853433224
0.09230769230769231	0.12307692307692308	0.007491962616359447
0.1076923076923077	0.12307692307692308	0.005835566958899899
0.12307692307692308	0.12307692307692308	0.0029484715078191242
0.13846153846153847	0.12307692307692308	-0.002333500561679872
0.15384615384615385	0.12307692307692308	-0.005263723241935528
0.16923076923076924	0.12307692307692308	-0.007017785056494474
0.18461538461538463	0.12307692307692308	-0.008018726040404893
0.2	0.12307692307692308	-0.008452097421670494
0.2153846153846154	0.12307692307692308	-0.00839384908916168
0.23076923076923078	0.12307692307692308	-0.007832829460565679
0.24615384615384617	0.12307692307692308	-0.006624576037014035
0.26153846153846155	0.12307692307692308	-0.004261010397819802
0.27692307692307694	0.12307692307692308	-0.0029260500590452794
0.2923076923076923	0.12307692307692308	-0.0020860956338084645
0.3076923076923077	0.12307692307692308	-0.0015430973841483871
0.3230769230769231	0.12307692307692308	-0.0011978004162389786
0.3384615384615385	0.12307692307692308	-0.0009883202750081569
0.35384615384615387	0.12307692307692308	-0.0008713414738340017
0.36923076923076925	0.12307692307692308	-0.0008149428369632121
0.38461538461538464	0.12307692307692308	-0.0007950976361075926
0.4	0.12307692307692308	-0.0007935708521004522
0.4153846153846154	0.12307692307692308	-0.0007964744571842737
0.4307692307692308	0.12307692307692308	-0.0007932030892528473
0.4461538461538462	0.12307692307692308	-0.0007756259314598059
0.46153846153846156	0.12307692307692308	-0.0007374680397539758
0.47692307692307695	0.12307692307692308	-0.0006738394203358048
0.49230769230769234	0.12307692307692308	-0.0005808830038275055
0.015384615384615385	0.13846153846153847	-0.0025053273455265855
0.03076923076923077	0.13846153846153847	-0.0036746037711432294
0.046153846153846156	0.13846153846153847	-0.004271107651825271
0.06153846153846154	0.13846153846153847	-0.004536670108862812
0.07692307692307693	0.13846153846153847	-0.004545692689060411
0.09230769230769231	0.13846153846153847	-0.004288509136969221
0.1076923076923077	0.13846153846153847	-0.003660225590693171
0.12307692307692308	0.13846153846153847	-0.002333500561679867
0.13846153846153847	0.13846153846153847	0.0007620268083005722
0.15384615384615385	0.13846153846153847	0.0021508522734557133
0.16923076923076924	0.13846153846153847	0.0029034626407135992
0.18461538461538463	0.13846153846153847	0.0033484555603363717
0.2	0.13846153846153847	0.003595610288806627
0.2153846153846154	0.13846153846153847	0.003668588168928181
0.23076923076923078	0.13846153846153847	0.0035290353483840207
0.24615384615384617	0.13846153846153847	0.0030291109143783463
0.26153846153846155	0.13846153846153847	0.001677591143545116
0.27692307692307694	0.13846153846153847	0.0010703048084672018
0.2923076923076923	0.13846153846153847	0.0007148188365525088
0.3076923076923077	0.13846153846153847	0.0004581393783552729
0.3230769230769231	0.13846153846153847	0.0002457296776553151
0.3384615384615385	0.13846153846153847	5.724503644027933e-5
0.35384615384615387	0.13846153846153847	-0.00011383913037557608
0.36923076923076925	0.13846153846153847	-0.00026799389202376253
0.38461538461538464	0.13846153846153847	-0.0004030709898413576
0.4	0.13846153846153847	-0.0005159554858232594
0.4153846153846154	0.13846153846153847	-0.000603376995737019
0.4307692307692308	0.13846153846153847	-0.0006622900224639073
0.4461538461538462	0.13846153846153847	-0.0006900272171078956
0.46153846153846156	0.13846153846153847	-0.0006843347879433323
0.47692307692307695	0.13846153846153847	-0.0006433502123286433
0.49230769230769234	0.13846153846153847	-0.0005655547731500635
0.015384615384615385	0.15384615384615385	-0.006499911864078839
0.03076923076923077	0.15384615384615385	-0.010437303954171757
0.046153846153846156	0.15384615384615385	-0.012683179131428158
0.06153846153846154	0.15384615384615385	-0.01366655211960819
0.07692307692307693	0.15384615384615385	-0.013553910633632347
0.09230769230769231	0.15384615384615385	-0.012319529154272256
0.1076923076923077	0.15384615384615385	-0.009733907892813008
0.12307692307692308	0.15384615384615385	-0.005263723241935526
0.13846153846153847	0.15384615384615385	0.0021508522734557047
0.15384615384615385	0.15384615384615385	0.006788239077093583
0.16923076923076924	0.15384615384615385	0.00971892397590615
0.18461538461538463	0.15384615384615385	0.011500071542579518
0.2	0.15384615384615385	0.012404091037981825
0.2153846153846154	0.15384615384615385	0.01253015231803313
0.23076923076923078	0.15384615384615385	0.01183786796114461
0.24615384615384617	0.15384615384615385	0.010120989392947664
0.26153846153846155	0.15384615384615385	0.006915534935761965
0.27692307692307694	0.15384615384615385	0.004858434999423712
0.2923076923076923	0.15384615384615385	0.0034605024798032733
0.3076923076923077	0.15384615384615385	0.0024586820699689094
0.3230769230769231	0.15384615384615385	0.0017089103986719341
0.3384615384615385	0.15384615384615385	0.0011289855600967855
0.35384615384615387	0.15384615384615385	0.0006703094945224316
0.36923076923076925	0.15384615384615385	0.00030345307569234646
0.38461538461538464	0.15384615384615385	1.033874119644166e-5
0.4	0.15384615384615385	-0.00022022741900695067
0.4153846153846154	0.15384615384615385	-0.0003952123308693784
0.4307692307692308	0.15384615384615385	-0.0005189771011506101
0.4461538461538462	0.15384615384615385	-0.0005942824399572818
0.46153846153846156	0.15384615384615385	-0.0006229179959755595
0.47692307692307695	0.15384615384615385	-0.0006060961812781165
0.49230769230769234	0.15384615384615385	-0.0005446926830382074
0.015384615384615385	0.16923076923076924	-0.008936464426406531
0.03076923076923077	0.16923076923076924	-0.014770969319826325
0.046153846153846156	0.16923076923076924	-0.01823720106989694
0.06153846153846154	0.16923076923076924	-0.019771896874298957
0.07692307692307693	0.16923076923076924	-0.019563316841378058
0.09230769230769231	0.16923076923076924	-0.01758123722346397
0.1076923076923077	0.16923076923076924	-0.013571601854140605
0.12307692307692308	0.16923076923076924	-0.007017785056494474
0.13846153846153847	0.16923076923076924	0.002903462640713593
0.15384615384615385	0.16923076923076924	0.009718923975906155
0.16923076923076924	0.16923076923076924	0.014270518833587292
0.18461538461538463	0.16923076923076924	0.017115411786443116
0.2	0.16923076923076924	0.018577126192857413
0.2153846153846154	0.16923076923076924	0.0187966582944273
0.23076923076923078	0.16923076923076924	0.01775789097556301
0.24615384615384617	0.16923076923076924	0.015288039950855125
0.26153846153846155	0.16923076923076924	0.01104869989373862
0.27692307692307694	0.16923076923076924	0.008030973460269672
0.2923076923076923	0.16923076923076924	0.005853649699875219
0.3076923076923077	0.16923076923076924	0.004250751709652413
0.3230769230769231	0.16923076923076924	0.0030458199735739814
0.3384615384615385	0.16923076923076924	0.0021230529973597524
0.35384615384615387	0.16923076923076924	0.001406214159283426
0.36923076923076925	0.16923076923076924	0.0008447336456815318
0.38461538461538464	0.16923076923076924	0.00040477598454898516
0.4	0.16923076923076924	6.349508607564932e-5
0.4153846153846154	0.16923076923076924	-0.00019469212097567688
0.4307692307692308	0.16923076923076924	-0.000380547924704616
0.4461538461538462	0.16923076923076924	-0.0005016317589878055
0.46153846153846156	0.16923076923076924	-0.0005633828881162521
0.47692307692307695	0.16923076923076924	-0.0005698481471627995
0.49230769230769234	0.16923076923076924	-0.0005241628559119638
0.015384615384615385	0.18461538461538463	-0.01035442479151049
0.03076923076923077	0.18461538461538463	-0.0173523560986196
0.046153846153846156	0.18461538461538463	-0.021602207223823854
0.06153846153846154	0.18461538461538463	-0.02349996573610217
0.07692307692307693	0.18461538461538463	-0.023225670903906478
0.09230769230769231	0.18461538461538463	-0.02074994931385448
0.1076923076923077	0.18461538461538463	-0.0158329255135805
0.12307692307692308	0.18461538461538463	-0.008018726040404892
0.13846153846153847	0.18461538461538463	0.003348455560336363
0.15384615384615385	0.18461538461538463	0.01150007154257952
0.16923076923076924	0.18461538461538463	0.017115411786443116
0.18461538461538463	0.18461538461538463	0.020700526767097608
0.2	0.18461538461538463	0.022578939842926787
0.2153846153846154	0.18461538461538463	0.022908059881605002
0.23076923076923078	0.18461538461538463	0.02169559388617439
0.24615384615384617	0.18461538461538463	0.018811175731520587
0.26153846153846155	0.18461538461538463	0.014003826914674965
0.27692307692307694	0.18461538461538463	0.010406684934648388
0.2923076923076923	0.18461538461538463	0.007715946836382776
0.3076923076923077	0.18461538461538463	0.005688430781798798
0.3230769230769231	0.18461538461538463	0.004144140475219085
0.3384615384615385	0.18461538461538463	0.0029547679830920766
0.35384615384615387	0.18461538461538463	0.0020303361861772457
0.36923076923076925	0.18461538461538463	0.001308067049808627
0.38461538461538464	0.18461538461538463	0.0007441121518495748
0.4	0.18461538461538463	0.0003076995863434969
0.4153846153846154	0.18461538461538463	-2.2927627797105784e-5
0.4307692307692308	0.18461538461538463	-0.0002633150310971142
0.4461538461538462	0.18461538461538463	-0.0004247380965658157
0.46153846153846156	0.18461538461538463	-0.0005155579637315871
0.47692307692307695	0.18461538461538463	-0.0005421749767376083
0.49230769230769234	0.18461538461538463	-0.0005096895658751443
0.015384615384615385	0.2	-0.011008326910805347
0.03076923076923077	0.2	-0.01856127132910725
0.046153846153846156	0.2	-0.023198754260466223
0.06153846153846154	0.2	-0.025279536212168913
0.07692307692307693	0.2	-0.024968899994080723
0.09230769230769231	0.2	-0.0222394118842565
0.1076923076923077	0.2	-0.016870873115711553
0.12307692307692308	0.2	-0.008452097421670487
0.13846153846153847	0.2	0.0035956102888066227
0.15384615384615385	0.2	0.012404091037981832
0.16923076923076924	0.2	0.018577126192857413
0.18461538461538463	0.2	0.02257893984292679
0.2	0.2	0.02471664272049651
0.2153846153846154	0.2	0.02514764369324092
0.23076923076923078	0.2	0.023891845146358344
0.24615384615384617	0.2	0.020843838364727245
0.26153846153846155	0.2	0.015792322785399517
0.27692307692307694	0.2	0.011919568213873388
0.2923076923076923	0.2	0.00895859761581596
0.3076923076923077	0.2	0.006686459792548175
0.3230769230769231	0.2	0.004931118849018738
0.3384615384615385	0.2	0.00356511796021948
0.35384615384615387	0.2	0.0024958712391321106
0.36923076923076925	0.2	0.0016566619021334155
0.38461538461538464	0.2	0.0009994816733044462
0.4	0.2	0.0004896944218531252
0.4153846153846154	0.2	0.00010217274114812755
0.4307692307692308	0.2	-0.00018147078871366213
0.4461538461538462	0.2	-0.00037487194583950056
0.46153846153846156	0.2	-0.0004883602068994172
0.47692307692307695	0.2	-0.0005300285435736458
0.49230769230769234	0.2	-0.0005065263387925668
0.015384615384615385	0.2153846153846154	-0.010997059792393186
0.03076923076923077	0.2153846153846154	-0.01856509631632735
0.046153846153846156	0.2153846153846154	-0.023231450546554417
0.06153846153846154	0.2153846153846154	-0.025329973127816062
0.07692307692307693	0.2153846153846154	-0.025010429245780525
0.09230769230769231	0.2153846153846154	-0.02224737338316876
0.1076923076923077	0.2153846153846154	-0.016838505913128257
0.12307692307692308	0.2153846153846154	-0.008393849089161676
0.13846153846153847	0.2153846153846154	0.003668588168928175
0.15384615384615385	0.2153846153846154	0.012530152318033134
0.16923076923076924	0.2153846153846154	0.018796658294427296
0.18461538461538463	0.2153846153846154	0.022908059881605002
0.2	0.2153846153846154	0.02514764369324092
0.2153846153846154	0.2153846153846154	0.02566062321485321
0.23076923076923078	0.2153846153846154	0.02446690083164019
0.24615384615384617	0.2153846153846154	0.02146660598597991
0.26153846153846155	0.2153846153846154	0.016445633334929727
0.27692307692307694	0.2153846153846154	0.012564243206236942
0.2923076923076923	0.2153846153846154	0.009555991307066755
0.3076923076923077	0.2153846153846154	0.007211267610166461
0.3230769230769231	0.2153846153846154	0.005372332854695465
0.3384615384615385	0.2153846153846154	0.003922289456242248
0.35384615384615387	0.2153846153846154	0.0027749445946055593
0.36923076923076925	0.2153846153846154	0.0018668033328957342
0.38461538461538464	0.2153846153846154	0.0011510339039889272
0.4	0.2153846153846154	0.0005929993732236888
0.4153846153846154	0.2153846153846154	0.0001669706458574089
0.4307692307692308	0.2153846153846154	-0.0001462932324589041
0.4461538461538462	0.2153846153846154	-0.0003613430045718501
0.46153846153846156	0.2153846153846154	-0.000489406687845679
0.47692307692307695	0.2153846153846154	-0.0005394769652577346
0.49230769230769234	0.2153846153846154	-0.0005192246070525854
0.015384615384615385	0.23076923076923078	-0.010294264212229582
0.03076923076923077	0.23076923076923078	-0.01735005186704407
0.046153846153846156	0.23076923076923078	-0.02171142675139756
0.06153846153846154	0.23076923076923078	-0.023677924776549925
0.07692307692307693	0.23076923076923078	-0.023374918747846075
0.09230769230769231	0.23076923076923078	-0.020780594759299286
0.1076923076923077	0.23076923076923078	-0.015721376334260552
0.12307692307692308	0.23076923076923078	-0.007832829460565679
0.13846153846153847	0.23076923076923078	0.003529035348384014
0.15384615384615385	0.23076923076923078	0.011837867961144612
0.16923076923076924	0.23076923076923078	0.017757890975563007
0.18461538461538463	0.23076923076923078	0.021695593886174386
0.2	0.23076923076923078	0.02389184514635834
0.2153846153846154	0.23076923076923078	0.02446690083164019
0.23076923076923078	0.23076923076923078	0.02343512516971868
0.24615384615384617	0.23076923076923078	0.020696647602971862
0.26153846153846155	0.23076923076923078	0.0160029370487098
0.27692307692307694	0.23076923076923078	0.012379355655685152
0.2923076923076923	0.23076923076923078	0.009533432482654914
0.3076923076923077	0.23076923076923078	0.007273862172962706
0.3230769230769231	0.23076923076923078	0.0054682311899616675
0.3384615384615385	0.23076923076923078	0.004020338102055744
0.35384615384615387	0.23076923076923078	0.0028583900367594017
0.36923076923076925	0.23076923076923078	0.0019281486174622905
0.38461538461538464	0.23076923076923078	0.001188426923139097
0.4	0.23076923076923078	0.0006078742078025514
0.4153846153846154	0.23076923076923078	0.00016257938812397818
0.4307692307692308	0.23076923076923078	-0.0001657540958002566
0.4461538461538462	0.23076923076923078	-0.00039122446553606024
0.46153846153846156	0.23076923076923078	-0.0005248708880464594
0.47692307692307695	0.23076923076923078	-0.0005756723359517718
0.49230769230769234	0.23076923076923078	-0.0005515848570319441
0.015384615384615385	0.24615384615384617	-0.008709393459270595
0.03076923076923077	0.24615384615384617	-0.01470886845801131
0.046153846153846156	0.24615384615384617	-0.018465728085231354
0.06153846153846154	0.24615384615384617	-0.020174828748929532
0.07692307692307693	0.24615384615384617	-0.019910174479544088
0.09230769230769231	0.24615384615384617	-0.017658158841711263
0.1076923076923077	0.24615384615384617	-0.013313023473838522
0.12307692307692308	0.24615384615384617	-0.006624576037014035
0.13846153846153847	0.24615384615384617	0.0030291109143783385
0.15384615384615385	0.24615384615384617	0.010120989392947664
0.16923076923076924	0.24615384615384617	0.015288039950855117
0.18461538461538463	0.24615384615384617	0.018811175731520576
0.2	0.24615384615384617	0.020843838364727238
0.2153846153846154	0.24615384615384617	0.021466605985979905
0.23076923076923078	0.24615384615384617	0.020696647602971862
0.24615384615384617	0.24615384615384617	0.01846851839782844
0.26153846153846155	0.24615384615384617	0.014533687287859707
0.27692307692307694	0.24615384615384617	0.011460385571746199
0.2923076923076923	0.24615384615384617	0.008968096481512302
0.3076923076923077	0.24615384615384617	0.006926093095675038
0.3230769230769231	0.24615384615384617	0.005249967316740006
0.3384615384615385	0.24615384615384617	0.0038760174118669132
0.35384615384615387	0.24615384615384617	0.0027537045195212702
0.36923076923076925	0.24615384615384617	0.0018425498636621867
0.38461538461538464	0.24615384615384617	0.0011102266499098744
0.4	0.24615384615384617	0.0005310668333306982
0.4153846153846154	0.24615384615384617	8.480248124346511e-5
0.4307692307692308	0.24615384615384617	-0.00024450238672278494
0.4461538461538462	0.24615384615384617	-0.0004693541871184176
0.46153846153846156	0.24615384615384617	-0.0005996043762450716
0.47692307692307695	0.24615384615384617	-0.0006431809468636928
0.49230769230769234	0.24615384615384617	-0.0006070373769418676
0.015384615384615385	0.26153846153846155	-0.005713889436631012
0.03076923076923077	0.26153846153846155	-0.010189748690288747
0.046153846153846156	0.26153846153846155	-0.013147236652376541
0.06153846153846154	0.26153846153846155	-0.014524935924182292
0.07692307692307693	0.26153846153846155	-0.014312239849479023
0.09230769230769231	0.26153846153846155	-0.012508290923952683
0.1076923076923077	0.26153846153846155	-0.009127430952157766
0.12307692307692308	0.26153846153846155	-0.004261010397819808
0.13846153846153847	0.26153846153846155	0.001677591143545103
0.15384615384615385	0.26153846153846155	0.006915534935761959
0.16923076923076924	0.26153846153846155	0.011048699893738611
0.18461538461538463	0.26153846153846155	0.014003826914674956
0.2	0.26153846153846155	0.015792322785399514
0.2153846153846154	0.26153846153846155	0.016445633334929724
0.23076923076923078	0.26153846153846155	0.016002937048709795
0.24615384615384617	0.26153846153846155	0.014533687287859707
0.26153846153846155	0.26153846153846155	0.01224648381976165
0.27692307692307694	0.26153846153846155	0.01000397854853488
0.2923076923076923	0.26153846153846155	0.007996050462580317
0.3076923076923077	0.26153846153846155	0.0062560220980923936
0.3230769230769231	0.26153846153846155	0.004773103256063662
0.3384615384615385	0.26153846153846155	0.003523635395757889
0.35384615384615387	0.26153846153846155	0.002481436452403837
0.36923076923076925	0.26153846153846155	0.00162169535436257
0.38461538461538464	0.26153846153846155	0.0009224386661147723
0.4	0.26153846153846155	0.00036493968097415944
0.4153846153846154	0.26153846153846155	-6.635822315077518e-5
0.4307692307692308	0.26153846153846155	-0.0003841280586086763
0.4461538461538462	0.26153846153846155	-0.0005985098333624967
0.46153846153846156	0.26153846153846155	-0.0007174357963444629
0.47692307692307695	0.26153846153846155	-0.0007468340117088043
0.49230769230769234	0.26153846153846155	-0.0006904586659966208
0.015384615384615385	0.27692307692307694	-0.003912839910357463
0.03076923076923077	0.27692307692307694	-0.007145424527528865
0.046153846153846156	0.27692307692307694	-0.009364958223196513
0.06153846153846154	0.27692307692307694	-0.010421862759336818
0.07692307692307693	0.27692307692307694	-0.010261982383629766
0.09230769230769231	0.27692307692307694	-0.008891758365855415
0.1076923076923077	0.27692307692307694	-0.006383823326412791
0.12307692307692308	0.27692307692307694	-0.0029260500590452816
0.13846153846153847	0.27692307692307694	0.0010703048084671901
0.15384615384615385	0.27692307692307694	0.004858434999423707
0.16923076923076924	0.27692307692307694	0.008030973460269663
0.18461538461538463	0.27692307692307694	0.010406684934648379
0.2	0.27692307692307694	0.011919568213873384
0.2153846153846154	0.27692307692307694	0.01256424320623694
0.23076923076923078	0.27692307692307694	0.012379355655685145
0.24615384615384617	0.27692307692307694	0.011460385571746192
0.26153846153846155	0.27692307692307694	0.01000397854853488
0.27692307692307694	0.27692307692307694	0.008402390733793928
0.2923076923076923	0.27692307692307694	0.006845501115924265
0.3076923076923077	0.27692307692307694	0.005418237971793133
0.3230769230769231	0.27692307692307694	0.0041521846074069274
0.3384615384615385	0.27692307692307694	0.003053380856439713
0.35384615384615387	0.27692307692307694	0.002116106933716193
0.36923076923076925	0.27692307692307694	0.0013297528290120543
0.38461538461538464	0.27692307692307694	0.0006822893729550586
0.4	0.27692307692307694	0.00016200784134451514
0.4153846153846154	0.27692307692307694	-0.00024165060246947437
0.4307692307692308	0.27692307692307694	-0.0005377453974560744
0.4461538461538462	0.27692307692307694	-0.0007337248976358557
0.46153846153846156	0.27692307692307694	-0.000835398570318905
0.47692307692307695	0.27692307692307694	-0.0008468642438878678
0.49230769230769234	0.27692307692307694	-0.0007702321840986915
0.015384615384615385	0.2923076923076923	-0.002748469990662712
0.03076923076923077	0.2923076923076923	-0.0050705755996654734
0.046153846153846156	0.2923076923076923	-0.006701733266936572
0.06153846153846154	0.2923076923076923	-0.00749199881973144
0.07692307692307693	0.2923076923076923	-0.007378492873240558
0.09230769230769231	0.2923076923076923	-0.006369361142819161
0.1076923076923077	0.2923076923076923	-0.0045464782419854495
0.12307692307692308	0.2923076923076923	-0.002086095633808469
0.13846153846153847	0.2923076923076923	0.0007148188365524995
0.15384615384615385	0.2923076923076923	0.0034605024798032664
0.16923076923076924	0.2923076923076923	0.005853649699875213
0.18461538461538463	0.2923076923076923	0.0077159468363827725
0.2	0.2923076923076923	0.008958597615815952
0.2153846153846154	0.2923076923076923	0.009555991307066747
0.23076923076923078	0.2923076923076923	0.009533432482654907
0.24615384615384617	0.2923076923076923	0.008968096481512294
0.26153846153846155	0.2923076923076923	0.007996050462580315
0.27692307692307694	0.2923076923076923	0.006845501115924263
0.2923076923076923	0.2923076923076923	0.005654721689272251
0.3076923076923077	0.2923076923076923	0.004508640459491524
0.3230769230769231	0.2923076923076923	0.003453412739073772
0.3384615384615385	0.2923076923076923	0.0025109928826204143
0.35384615384615387	0.2923076923076923	0.001689253990751741
0.36923076923076925	0.2923076923076923	0.0009883160487569674
0.38461538461538464	0.2923076923076923	0.00040435454909146695
0.4	0.2923076923076923	-6.815069233910907e-5
0.4153846153846154	0.2923076923076923	-0.00043511023687298916
0.4307692307692308	0.2923076923076923	-0.0007020816373677182
0.4461538461538462	0.2923076923076923	-0.0008738493956633726
0.46153846153846156	0.2923076923076923	-0.0009541729496648603
0.47692307692307695	0.2923076923076923	-0.0009455958156824977
0.49230769230769234	0.2923076923076923	-0.0008492511534443268
0.015384615384615385	0.3076923076923077	-0.0019668887660206635
0.03076923076923077	0.3076923076923077	-0.003643098926926492
0.046153846153846156	0.3076923076923077	-0.004835824738545606
0.06153846153846154	0.3076923076923077	-0.0054223306928045615
0.07692307692307693	0.3076923076923077	-0.005347053460174606
0.09230769230769231	0.3076923076923077	-0.00461713940358796
0.1076923076923077	0.3076923076923077	-0.0033030571782941215
0.12307692307692308	0.3076923076923077	-0.0015430973841483893
0.13846153846153847	0.3076923076923077	0.0004581393783552657
0.15384615384615385	0.3076923076923077	0.0024586820699689033
0.16923076923076924	0.3076923076923077	0.0042507517096524085
0.18461538461538463	0.3076923076923077	0.005688430781798796
0.2	0.3076923076923077	0.006686459792548169
0.2153846153846154	0.3076923076923077	0.007211267610166455
0.23076923076923078	0.3076923076923077	0.007273862172962699
0.24615384615384617	0.3076923076923077	0.006926093095675032
0.26153846153846155	0.3076923076923077	0.006256022098092393
0.27692307692307694	0.3076923076923077	0.0054182379717931314
0.2923076923076923	0.3076923076923077	0.004508640459491524
0.3076923076923077	0.3076923076923077	0.0035975858315695154
0.3230769230769231	0.3076923076923077	0.0027312294005187943
0.3384615384615385	0.3076923076923077	0.001937320337959003
0.35384615384615387	0.3076923076923077	0.0012309964916559638
0.36923076923076925	0.3076923076923077	0.0006192992199151805
0.38461538461538464	0.3076923076923077	0.00010435986073552504
0.4	0.3076923076923077	-0.00031445852917685554
0.4153846153846154	0.3076923076923077	-0.0006391616215730817
0.4307692307692308	0.3076923076923077	-0.0008722251257358634
0.4461538461538462	0.3076923076923077	-0.0010160217042424827
0.46153846153846156	0.3076923076923077	-0.001072451623252093
0.47692307692307695	0.3076923076923077	-0.0010426985219903631
0.49230769230769234	0.3076923076923077	-0.0009270774911823207
0.015384615384615385	0.3230769230769231	-0.0014324104598862028
0.03076923076923077	0.3230769230769231	-0.0026555309168669753
0.046153846153846156	0.3230769230769231	-0.0035325603809075404
0.06153846153846154	0.3230769230769231	-0.003970870066159339
0.07692307692307693	0.3230769230769231	-0.003926675184458089
0.09230769230769231	0.3230769230769231	-0.0034055101464566927
0.1076923076923077	0.3230769230769231	-0.002461937996847431
0.12307692307692308	0.3230769230769231	-0.0011978004162389831
0.13846153846153847	0.3230769230769231	0.00024572967765530457
0.15384615384615385	0.3230769230769231	0.0017089103986719254
0.16923076923076924	0.3230769230769231	0.0030458199735739766
0.18461538461538463	0.3230769230769231	0.004144140475219081
0.2	0.3230769230769231	0.004931118849018734
0.2153846153846154	0.3230769230769231	0.005372332854695461
0.23076923076923078	0.3230769230769231	0.005468231189961662
0.24615384615384617	0.3230769230769231	0.005249967316740002
0.26153846153846155	0.3230769230769231	0.004773103256063656
0.27692307692307694	0.3230769230769231	0.004152184607406921
0.2923076923076923	0.3230769230769231	0.0034534127390737665
0.3076923076923077	0.3230769230769231	0.002731229400518789
0.3230769230769231	0.3230769230769231	0.002025995087215457
0.3384615384615385	0.3230769230769231	0.001365458970783409
0.35384615384615387	0.3230769230769231	0.0007675088117405026
0.36923076923076925	0.3230769230769231	0.00024292087225483546
0.38461538461538464	0.3230769230769231	-0.0002023594031451177
0.4	0.3230769230769231	-0.0005654852697881834
0.4153846153846154	0.3230769230769231	-0.0008454562007640444
0.4307692307692308	0.3230769230769231	-0.001042239146017597
0.4461538461538462	0.3230769230769231	-0.0011561642785760278
0.46153846153846156	0.3230769230769231	-0.0011875169233680925
0.47692307692307695	0.3230769230769231	-0.0011362727641019686
0.49230769230769234	0.3230769230769231	-0.0010019522618532524
0.015384615384615385	0.3384615384615385	-0.001063646470049917
0.03076923076923077	0.3384615384615385	-0.0019704782131404063
0.046153846153846156	0.3384615384615385	-0.0026244401154509834
0.06153846153846154	0.3384615384615385	-0.0029583383198599073
0.07692307692307693	0.3384615384615385	-0.0029396913784344586
0.09230769230769231	0.3384615384615385	-0.0025727123143260327
0.1076923076923077	0.3384615384615385	-0.0018978085597926705
0.12307692307692308	0.3384615384615385	-0.0009883202750081601
0.13846153846153847	0.3384615384615385	5.7245036440270545e-5
0.15384615384615385	0.3384615384615385	0.001128985560096778
0.16923076923076924	0.3384615384615385	0.0021230529973597497
0.18461538461538463	0.3384615384615385	0.0029547679830920753
0.2	0.3384615384615385	0.003565117960219478
0.2153846153846154	0.3384615384615385	0.003922289456242247
0.23076923076923078	0.3384615384615385	0.0040203381020557415
0.24615384615384617	0.3384615384615385	0.003876017411866911
0.26153846153846155	0.3384615384615385	0.0035236353957578846
0.27692307692307694	0.3384615384615385	0.0030533808564397087
0.2923076923076923	0.3384615384615385	0.00251099288262041
0.3076923076923077	0.3384615384615385	0.001937320337958999
0.3230769230769231	0.3384615384615385	0.0013654589707834093
0.3384615384615385	0.3384615384615385	0.0008204080399612495
0.35384615384615387	0.3384615384615385	0.0003200553060103766
0.36923076923076925	0.3384615384615385	-0.00012336874574864638
0.38461538461538464	0.3384615384615385	-0.0005018366820400785
0.4	0.3384615384615385	-0.0008102705523241441
0.4153846153846154	0.3384615384615385	-0.0010455423719347432
0.4307692307692308	0.3384615384615385	-0.0012057145852518798
0.4461538461538462	0.3384615384615385	-0.0012894829469333657
0.46153846153846156	0.3384615384615385	-0.001295782633799708
0.47692307692307695	0.3384615384615385	-0.0012235269554535932
0.49230769230769234	0.3384615384615385	-0.0010714606217387271
0.015384615384615385	0.35384615384615387	-0.0008081215205658051
0.03076923076923077	0.35384615384615387	-0.0014947196635864935
0.046153846153846156	0.35384615384615387	-0.0019928078612888207
0.06153846153846154	0.35384615384615387	-0.0022547760327875917
0.07692307692307693	0.35384615384615387	-0.0022574640084865507
0.09230769230769231	0.35384615384615387	-0.002004263486013052
0.1076923076923077	0.35384615384615387	-0.0015246879663818036
0.12307692307692308	0.35384615384615387	-0.0008713414738340029
0.13846153846153847	0.35384615384615387	-0.00011383913037558258
0.15384615384615385	0.35384615384615387	0.0006703094945224268
0.16923076923076924	0.35384615384615387	0.0014062141592834242
0.18461538461538463	0.35384615384615387	0.002030336186177246
0.2	0.35384615384615387	0.00249587123913211
0.2153846153846154	0.35384615384615387	0.002774944594605559
0.23076923076923078	0.35384615384615387	0.0028583900367594
0.24615384615384617	0.35384615384615387	0.0027537045195212685
0.26153846153846155	0.35384615384615387	0.0024814364524038367
0.27692307692307694	0.35384615384615387	0.002116106933716192
0.2923076923076923	0.35384615384615387	0.00168925399075174
0.3076923076923077	0.35384615384615387	0.0012309964916559627
0.3230769230769231	0.35384615384615387	0.0007675088117405032
0.3384615384615385	0.35384615384615387	0.0003200553060103767
0.35384615384615387	0.35384615384615387	-9.493048816902648e-5
0.36923076923076925	0.35384615384615387	-0.0004652180854771436
0.38461538461538464	0.35384615384615387	-0.0007819516331998355
0.4	0.35384615384615387	-0.0010388214917909989
0.4153846153846154	0.35384615384615387	-0.0012313317556563318
0.4307692307692308	0.35384615384615387	-0.0013561974823792405
0.4461538461538462	0.35384615384615387	-0.0014108738963632744
0.46153846153846156	0.35384615384615387	-0.0013932073157012076
0.47692307692307695	0.35384615384615387	-0.001301195408431396
0.49230769230769234	0.35384615384615387	-0.0011328464129754627
0.015384615384615385	0.36923076923076925	-0.0006305442620195593
0.03076923076923077	0.36923076923076925	-0.001163895372743687
0.046153846153846156	0.36923076923076925	-0.0015537199467229586
0.06153846153846154	0.36923076923076925	-0.0017669182549078337
0.07692307692307693	0.36923076923076925	-0.0017875494501038431
0.09230769230769231	0.36923076923076925	-0.001618613968250563
0.1076923076923077	0.36923076923076925	-0.001281762659280232
0.12307692307692308	0.36923076923076925	-0.000814942836963212
0.13846153846153847	0.36923076923076925	-0.000267993892023767
0.15384615384615385	0.36923076923076925	0.00030345307569234396
0.16923076923076924	0.36923076923076925	0.0008447336456815313
0.18461538461538463	0.36923076923076925	0.0013080670498086284
0.2	0.36923076923076925	0.001656661902133416
0.2153846153846154	0.36923076923076925	0.0018668033328957346
0.23076923076923078	0.36923076923076925	0.0019281486174622903
0.24615384615384617	0.36923076923076925	0.0018425498636621862
0.26153846153846155	0.36923076923076925	0.0016216953543625708
0.27692307692307694	0.36923076923076925	0.0013297528290120548
0.2923076923076923	0.36923076923076925	0.0009883160487569676
0.3076923076923077	0.36923076923076925	0.0006192992199151798
0.3230769230769231	0.36923076923076925	0.00024292087225483665
0.3384615384615385	0.36923076923076925	-0.00012336874574864578
0.35384615384615387	0.36923076923076925	-0.0004652180854771432
0.36923076923076925	0.36923076923076925	-0.0007712250810484912
0.38461538461538464	0.36923076923076925	-0.0010325338797485505
0.4	0.36923076923076925	-0.0012423356322411115
0.4153846153846154	0.36923076923076925	-0.0013953692827777726
0.4307692307692308	0.36923076923076925	-0.0014874732985029034
0.4461538461538462	0.36923076923076925	-0.0015152114466967096
0.46153846153846156	0.36923076923076925	-0.0014755809304678792
0.47692307692307695	0.36923076923076925	-0.0013658045558527464
0.49230769230769234	0.36923076923076925	-0.0011832054380216945
0.015384615384615385	0.38461538461538464	-0.0005065844681614978
0.03076923076923077	0.38461538461538464	-0.0009330219320384837
0.046153846153846156	0.38461538461538464	-0.0012476826113442389
0.06153846153846154	0.38461538461538464	-0.0014280519034096872
0.07692307692307693	0.38461538461538464	-0.0014636258821631692
0.09230769230769231	0.38461538461538464	-0.0013573045909978682
0.1076923076923077	0.38461538461538464	-0.0011252301789180944
0.12307692307692308	0.38461538461538464	-0.0007950976361075936
0.13846153846153847	0.38461538461538464	-0.0004030709898413585
0.15384615384615385	0.38461538461538464	1.0338741196442094e-5
0.16923076923076924	0.38461538461538464	0.0004047759845489868
0.18461538461538463	0.38461538461538464	0.0007441121518495775
0.2	0.38461538461538464	0.000999481673304449
0.2153846153846154	0.38461538461538464	0.0011510339039889298
0.23076923076923078	0.38461538461538464	0.0011884269231390984
0.24615384615384617	0.38461538461538464	0.001110226649909876
0.26153846153846155	0.38461538461538464	0.0009224386661147754
0.27692307692307694	0.38461538461538464	0.0006822893729550616
0.2923076923076923	0.38461538461538464	0.0004043545490914694
0.3076923076923077	0.38461538461538464	0.0001043598607355263
0.3230769230769231	0.38461538461538464	-0.00020235940314511814
0.3384615384615385	0.38461538461538464	-0.0005018366820400794
0.35384615384615387	0.38461538461538464	-0.0007819516331998367
0.36923076923076925	0.38461538461538464	-0.001032533879748552
0.38461538461538464	0.38461538461538464	-0.0012452267787621957
0.4	0.38461538461538464	-0.001413221480904553
0.4153846153846154	0.38461538461538464	-0.0015309400509681736
0.4307692307692308	0.38461538461538464	-0.001593718588415321
0.4461538461538462	0.38461538461538464	-0.0015975212677102088
0.46153846153846156	0.38461538461538464	-0.0015387040098782812
0.47692307692307695	0.38461538461538464	-0.0014138400527474438
0.49230769230769234	0.38461538461538464	-0.0012196156925692106
0.015384615384615385	0.4	-0.0004191959919806857
0.03076923076923077	0.4	-0.0007703495892972514
0.046153846153846156	0.4	-0.0010323609765985676
0.06153846153846154	0.4	-0.0011904051786162484
0.07692307692307693	0.4	-0.0012380218975340223
0.09230769230769231	0.4	-0.001178172648052388
0.1076923076923077	0.4	-0.0010231801426794271
0.12307692307692308	0.4	-0.0007935708521004518
0.13846153846153847	0.4	-0.0005159554858232586
0.15384615384615385	0.4	-0.00022022741900694907
0.16923076923076924	0.4	6.349508607565171e-5
0.18461538461538463	0.4	0.0003076995863434998
0.2	0.4	0.0004896944218531288
0.2153846153846154	0.4	0.0005929993732236922
0.23076923076923078	0.4	0.0006078742078025547
0.24615384615384617	0.4	0.0005310668333307015
0.26153846153846155	0.4	0.0003649396809741634
0.27692307692307694	0.4	0.0001620078413445191
0.2923076923076923	0.4	-6.815069233910608e-5
0.3076923076923077	0.4	-0.00031445852917685396
0.3230769230769231	0.4	-0.000565485269788183
0.3384615384615385	0.4	-0.0008102705523241443
0.35384615384615387	0.4	-0.0010388214917909995
0.36923076923076925	0.4	-0.0012423356322411123
0.38461538461538464	0.4	-0.0014132214809045522
0.4	0.4	-0.001544987067904156
0.4153846153846154	0.4	-0.0016320544580324737
0.4307692307692308	0.4	-0.0016695433427374236
0.4461538461538462	0.4	-0.0016530546321079495
0.46153846153846156	0.4	-0.0015784773948450193
0.47692307692307695	0.4	-0.001441839558946963
0.49230769230769234	0.4	-0.0012392222551146984
0.015384615384615385	0.4153846153846154	-0.0003562742238567349
0.03076923076923077	0.4153846153846154	-0.0006532437699640122
0.046153846153846156	0.4153846153846154	-0.0008774308405292754
0.06153846153846154	0.4153846153846154	-0.001019610250315459
0.07692307692307693	0.4153846153846154	-0.0010763081946970291
0.09230769230769231	0.4153846153846154	-0.0010506082743909767
0.1076923076923077	0.4153846153846154	-0.0009521712050395196
0.12307692307692308	0.4153846153846154	-0.0007964744571842721
0.13846153846153847	0.4153846153846154	-0.0006033769957370184
0.15384615384615385	0.4153846153846154	-0.0003952123308693765
0.16923076923076924	0.4153846153846154	-0.0001946921209756744
0.18461538461538463	0.4153846153846154	-2.292762779710291e-5
0.2	0.4153846153846154	0.00010217274114813139
0.2153846153846154	0.4153846153846154	0.00016697064585741254
0.23076923076923078	0.4153846153846154	0.00016257938812398184
0.24615384615384617	0.4153846153846154	8.480248124346899e-5
0.26153846153846155	0.4153846153846154	-6.635822315077e-5
0.27692307692307694	0.4153846153846154	-0.0002416506024694694
0.2923076923076923	0.4153846153846154	-0.0004351102368729847
0.3076923076923077	0.4153846153846154	-0.0006391616215730782
0.3230769230769231	0.4153846153846154	-0.0008454562007640429
0.3384615384615385	0.4153846153846154	-0.0010455423719347423
0.35384615384615387	0.4153846153846154	-0.0012313317556563314
0.36923076923076925	0.4153846153846154	-0.0013953692827777732
0.38461538461538464	0.4153846153846154	-0.0015309400509681734
0.4	0.4153846153846154	-0.0016320544580324741
0.4153846153846154	0.4153846153846154	-0.0016933509767775691
0.4307692307692308	0.4153846153846154	-0.001709949298651378
0.4461538461538462	0.4153846153846154	-0.001677280129396573
0.46153846153846156	0.4153846153846154	-0.0015909149847043108
0.47692307692307695	0.4153846153846154	-0.001446422139338118
0.49230769230769234	0.4153846153846154	-0.0012392834294240834
0.015384615384615385	0.4307692307692308	-0.0003090814468749832
0.03076923076923077	0.4307692307692308	-0.0005653447395655307
0.046153846153846156	0.4307692307692308	-0.000760932678631807
0.06153846153846154	0.4307692307692308	-0.0008907211008120263
0.07692307692307693	0.4307692307692308	-0.0009534166699404035
0.09230769230769231	0.4307692307692308	-0.0009522053631677141
0.1076923076923077	0.4307692307692308	-0.0008948462592961451
0.12307692307692308	0.4307692307692308	-0.000793203089252845
0.13846153846153847	0.4307692307692308	-0.000662290022463906
0.15384615384615385	0.4307692307692308	-0.0005189771011506074
0.16923076923076924	0.4307692307692308	-0.00038054792470461286
0.18461538461538463	0.4307692307692308	-0.00026331503109711086
0.2	0.4307692307692308	-0.000181470788713658
0.2153846153846154	0.4307692307692308	-0.0001462932324589003
0.23076923076923078	0.4307692307692308	-0.00016575409580025358
0.24615384615384617	0.4307692307692308	-0.00024450238672278185
0.26153846153846155	0.4307692307692308	-0.0003841280586086714
0.27692307692307694	0.4307692307692308	-0.0005377453974560695
0.2923076923076923	0.4307692307692308	-0.0007020816373677135
0.3076923076923077	0.4307692307692308	-0.0008722251257358595
0.3230769230769231	0.4307692307692308	-0.001042239146017595
0.3384615384615385	0.4307692307692308	-0.0012057145852518785
0.35384615384615387	0.4307692307692308	-0.0013561974823792392
0.36923076923076925	0.4307692307692308	-0.0014874732985029032
0.38461538461538464	0.4307692307692308	-0.0015937185884153202
0.4	0.4307692307692308	-0.0016695433427374234
0.4153846153846154	0.4307692307692308	-0.0017099492986513778
0.4307692307692308	0.4307692307692308	-0.0017102263519513732
0.4461538461538462	0.4307692307692308	-0.0016658052083800819
0.46153846153846156	0.4307692307692308	-0.0015720838814949597
0.47692307692307695	0.4307692307692308	-0.0014242541905345426
0.49230769230769234	0.4307692307692308	-0.001217178913815405
0.015384615384615385	0.4461538461538462	-0.0002711311374704082
0.03076923076923077	0.4461538461538462	-0.0004945453761840647
0.046153846153846156	0.4461538461538462	-0.0006666583470131399
0.06153846153846154	0.4461538461538462	-0.0007853491177531802
0.07692307692307693	0.4461538461538462	-0.0008508563344775894
0.09230769230769231	0.4461538461538462	-0.0008663745624360745
0.1076923076923077	0.4461538461538462	-0.0008382296931172446
0.12307692307692308	0.4461538461538462	-0.0007756259314598028
0.13846153846153847	0.4461538461538462	-0.0006900272171078935
0.15384615384615385	0.4461538461538462	-0.0005942824399572791
0.16923076923076924	0.4461538461538462	-0.0005016317589878021
0.18461538461538463	0.4461538461538462	-0.00042473809656581223
0.2	0.4461538461538462	-0.00037487194583949595
0.2153846153846154	0.4461538461538462	-0.0003613430045718458
0.23076923076923078	0.4461538461538462	-0.00039122446553605607
0.24615384615384617	0.4461538461538462	-0.00046935418711841327
0.26153846153846155	0.4461538461538462	-0.0005985098333624909
0.27692307692307694	0.4461538461538462	-0.0007337248976358498
0.2923076923076923	0.4461538461538462	-0.0008738493956633672
0.3076923076923077	0.4461538461538462	-0.001016021704242478
0.3230769230769231	0.4461538461538462	-0.001156164278576024
0.3384615384615385	0.4461538461538462	-0.0012894829469333624
0.35384615384615387	0.4461538461538462	-0.0014108738963632711
0.36923076923076925	0.4461538461538462	-0.0015152114466967072
0.38461538461538464	0.4461538461538462	-0.0015975212677102068
0.4	0.4461538461538462	-0.001653054632107948
0.4153846153846154	0.4461538461538462	-0.0016772801293965718
0.4307692307692308	0.4461538461538462	-0.001665805208380081
0.4461538461538462	0.4461538461538462	-0.001614234076934848
0.46153846153846156	0.4461538461538462	-0.0015179647486183291
0.47692307692307695	0.4461538461538462	-0.0013719354337471143
0.49230769230769234	0.4461538461538462	-0.0011703709304749829
0.015384615384615385	0.46153846153846156	-0.00023732204021532815
0.03076923076923077	0.46153846153846156	-0.0004314715940799246
0.046153846153846156	0.46153846153846156	-0.0005822305288762515
0.06153846153846154	0.46153846153846156	-0.0006895850021027063
0.07692307692307693	0.46153846153846156	-0.0007547093011734457
0.09230769230769231	0.46153846153846156	-0.0007806311723744937
0.1076923076923077	0.46153846153846156	-0.0007724963326697005
0.12307692307692308	0.46153846153846156	-0.0007374680397539726
0.13846153846153847	0.46153846153846156	-0.00068433478794333
0.15384615384615385	0.46153846153846156	-0.000622917995975557
0.16923076923076924	0.46153846153846156	-0.0005633828881162485
0.18461538461538463	0.46153846153846156	-0.0005155579637315837
0.2	0.46153846153846156	-0.0004883602068994131
0.2153846153846154	0.46153846153846156	-0.0004894066878456754
0.23076923076923078	0.46153846153846156	-0.000524870888046456
0.24615384615384617	0.46153846153846156	-0.0005996043762450682
0.26153846153846155	0.46153846153846156	-0.0007174357963444577
0.27692307692307694	0.46153846153846156	-0.0008353985703188999
0.2923076923076923	0.46153846153846156	-0.0009541729496648556
0.3076923076923077	0.46153846153846156	-0.0010724516232520887
0.3230769230769231	0.46153846153846156	-0.0011875169233680892
0.3384615384615385	0.46153846153846156	-0.0012957826337997053
0.35384615384615387	0.46153846153846156	-0.001393207315701205
0.36923076923076925	0.46153846153846156	-0.001475580930467877
0.38461538461538464	0.46153846153846156	-0.0015387040098782789
0.4	0.46153846153846156	-0.0015784773948450174
0.4153846153846154	0.46153846153846156	-0.0015909149847043089
0.4307692307692308	0.46153846153846156	-0.0015720838814949584
0.4461538461538462	0.46153846153846156	-0.0015179647486183287
0.46153846153846156	0.46153846153846156	-0.001424209208553823
0.47692307692307695	0.46153846153846156	-0.001285755471618031
0.49230769230769234	0.46153846153846156	-0.0010962809629796433
0.015384615384615385	0.47692307692307695	-0.00020310974270372308
0.03076923076923077	0.47692307692307695	-0.0003682127444367987
0.046153846153846156	0.47692307692307695	-0.0004976314857019793
0.06153846153846154	0.47692307692307695	-0.0005924753740006904
0.07692307692307693	0.47692307692307695	-0.0006541890091317385
0.09230769230769231	0.47692307692307695	-0.0006853688066114983
0.1076923076923077	0.47692307692307695	-0.0006900807388258344
0.12307692307692308	0.47692307692307695	-0.0006738394203358011
0.13846153846153847	0.47692307692307695	-0.0006433502123286403
0.15384615384615385	0.47692307692307695	-0.000606096181278113
0.16923076923076924	0.47692307692307695	-0.0005698481471627952
0.18461538461538463	0.47692307692307695	-0.0005421749767376041
0.2	0.47692307692307695	-0.0005300285435736417
0.2153846153846154	0.47692307692307695	-0.0005394769652577307
0.23076923076923078	0.47692307692307695	-0.0005756723359517681
0.24615384615384617	0.47692307692307695	-0.0006431809468636893
0.26153846153846155	0.47692307692307695	-0.0007468340117088001
0.27692307692307694	0.47692307692307695	-0.0008468642438878639
0.2923076923076923	0.47692307692307695	-0.000945595815682494
0.3076923076923077	0.47692307692307695	-0.00104269852199036
0.3230769230769231	0.47692307692307695	-0.0011362727641019655
0.3384615384615385	0.47692307692307695	-0.0012235269554535905
0.35384615384615387	0.47692307692307695	-0.001301195408431393
0.36923076923076925	0.47692307692307695	-0.0013658045558527442
0.38461538461538464	0.47692307692307695	-0.0014138400527474414
0.4	0.47692307692307695	-0.0014418395589469609
0.4153846153846154	0.47692307692307695	-0.0014464221393381163
0.4307692307692308	0.47692307692307695	-0.0014242541905345413
0.4461538461538462	0.47692307692307695	-0.001371935433747114
0.46153846153846156	0.47692307692307695	-0.0012857554716180308
0.47692307692307695	0.47692307692307695	-0.0011611998874489708
0.49230769230769234	0.47692307692307695	-0.0009919461064086246
0.015384615384615385	0.49230769230769234	-0.00016332849955550806
0.03076923076923077	0.49230769230769234	-0.0002970624686543119
0.046153846153846156	0.49230769230769234	-0.0004040316088869208
0.06153846153846154	0.49230769230769234	-0.00048492031245907946
0.07692307692307693	0.49230769230769234	-0.0005406268681340656
0.09230769230769231	0.49230769230769234	-0.0005729986195066699
0.1076923076923077	0.49230769230769234	-0.0005850427090790823
0.12307692307692308	0.49230769230769234	-0.0005808830038275018
0.13846153846153847	0.49230769230769234	-0.0005655547731500605
0.15384615384615385	0.49230769230769234	-0.0005446926830382037
0.16923076923076924	0.49230769230769234	-0.0005241628559119594
0.18461538461538463	0.49230769230769234	-0.0005096895658751398
0.2	0.49230769230769234	-0.0005065263387925627
0.2153846153846154	0.49230769230769234	-0.0005192246070525816
0.23076923076923078	0.49230769230769234	-0.0005515848570319405
0.24615384615384617	0.49230769230769234	-0.0006070373769418642
0.26153846153846155	0.49230769230769234	-0.000690458665996617
0.27692307692307694	0.49230769230769234	-0.0007702321840986883
0.2923076923076923	0.49230769230769234	-0.0008492511534443236
0.3076923076923077	0.49230769230769234	-0.000927077491182318
0.3230769230769231	0.49230769230769234	-0.0010019522618532502
0.3384615384615385	0.49230769230769234	-0.0010714606217387254
0.35384615384615387	0.49230769230769234	-0.0011328464129754608
0.36923076923076925	0.49230769230769234	-0.0011832054380216928
0.38461538461538464	0.49230769230769234	-0.0012196156925692086
0.4	0.49230769230769234	-0.0012392222551146964
0.4153846153846154	0.49230769230769234	-0.0012392834294240817
0.4307692307692308	0.49230769230769234	-0.0012171789138154035
0.4461538461538462	0.49230769230769234	-0.0011703709304749827
0.46153846153846156	0.49230769230769234	-0.0010962809629796431
0.47692307692307695	0.49230769230769234	-0.0009919461064086242
0.49230769230769234	0.49230769230769234	-0.0008529262798674584


==> figures/csv/decay_figure/scatter_br.csv <==
0.49230769230769234	0.015384615384615385	0.0001192318344046721
0.5076923076923077	0.015384615384615385	0.0002460402283372743
0.5230769230769231	0.015384615384615385	0.00029926342663673226
0.5384615384615385	0.015384615384615385	0.0003012720455563083
0.5538461538461539	0.015384615384615385	0.0002567498897956811
0.5692307692307692	0.015384615384615385	0.0001601213472366599
0.5846153846153846	0.015384615384615385	-4.343090402347198e-6
0.6000000000000001	0.015384615384615385	-0.0002679652360331149
0.6153846153846154	0.015384615384615385	-0.0006942905435645115
0.6307692307692307	0.015384615384615385	-0.0014295397793419934
0.6461538461538462	0.015384615384615385	-0.001739361722240756
0.6615384615384616	0.015384615384615385	-0.0017542148458998693
0.676923076923077	0.015384615384615385	-0.0015034314748094246
0.6923076923076923	0.015384615384615385	-0.0009591528384697561
0.7076923076923077	0.015384615384615385	-3.9146615209295285e-5
0.7230769230769232	0.015384615384615385	0.0014188529478884556
0.7384615384615385	0.015384615384615385	0.0037364083786822202
0.7538461538461538	0.015384615384615385	0.00763221762920326
0.7692307692307693	0.015384615384615385	0.009757894752360302
0.7846153846153847	0.015384615384615385	0.01080645252487911
0.8	0.015384615384615385	0.011043749200360595
0.8153846153846154	0.015384615384615385	0.010535859903244479
0.8307692307692308	0.015384615384615385	0.009206279267065968
0.8461538461538463	0.015384615384615385	0.006812259659489906
0.8615384615384616	0.015384615384615385	0.002817245513303317
0.8769230769230769	0.015384615384615385	-0.004014531464883335
0.8923076923076924	0.015384615384615385	-0.007945576655335001
0.9076923076923078	0.015384615384615385	-0.010203184350683406
0.9230769230769231	0.015384615384615385	-0.01130572255050798
0.9384615384615385	0.015384615384615385	-0.011465218080799582
0.9538461538461539	0.015384615384615385	-0.010709587140121516
0.9692307692307693	0.015384615384615385	-0.00889609095450648
0.9846153846153847	0.015384615384615385	-0.005632750107210054
0.49230769230769234	0.03076923076923077	0.0002136994585377416
0.5076923076923077	0.03076923076923077	0.00039876554861694314
0.5230769230769231	0.03076923076923077	0.0004828413289625929
0.5384615384615385	0.03076923076923077	0.00048217476210206926
0.5538461538461539	0.03076923076923077	0.0003987060626990061
0.5692307692307692	0.03076923076923077	0.00022117848586255157
0.5846153846153846	0.03076923076923077	-7.642857650368745e-5
0.6000000000000001	0.03076923076923077	-0.0005401274138563517
0.6153846153846154	0.03076923076923077	-0.0012465572625736908
0.6307692307692307	0.03076923076923077	-0.002320130983276384
0.6461538461538462	0.03076923076923077	-0.0028093163954348386
0.6615384615384616	0.03076923076923077	-0.0028096903182629794
0.676923076923077	0.03076923076923077	-0.002335982346581754
0.6923076923076923	0.03076923076923077	-0.001329657395573984
0.7076923076923077	0.03076923076923077	0.0003480892980304404
0.7230769230769232	0.03076923076923077	0.0029425258963672145
0.7384615384615385	0.03076923076923077	0.006858938805923491
0.7538461538461538	0.03076923076923077	0.012749161003311646
0.7692307692307693	0.03076923076923077	0.01630750247289997
0.7846153846153847	0.03076923076923077	0.018138759764336692
0.8	0.03076923076923077	0.01854727799085993
0.8153846153846154	0.03076923076923077	0.01760800476309249
0.8307692307692308	0.03076923076923077	0.01519159112307062
0.8461538461538463	0.03076923076923077	0.010940107475131487
0.8615384615384616	0.03076923076923077	0.00418584747614782
0.8769230769230769	0.03076923076923077	-0.006192793789253882
0.8923076923076924	0.03076923076923077	-0.012827589877525504
0.9076923076923078	0.03076923076923077	-0.016824437268642897
0.9230769230769231	0.03076923076923077	-0.018817486842301168
0.9384615384615385	0.03076923076923077	-0.019108561704321084
0.9538461538461539	0.03076923076923077	-0.017740038596932246
0.9692307692307693	0.03076923076923077	-0.014505025642446571
0.9846153846153847	0.03076923076923077	-0.00889790854608596
0.49230769230769234	0.046153846153846156	0.0002732568310224969
0.5076923076923077	0.046153846153846156	0.0004855810749394108
0.5230769230769231	0.046153846153846156	0.0005842614748038715
0.5384615384615385	0.046153846153846156	0.0005789795074996116
0.5538461538461539	0.046153846153846156	0.0004678210093449647
0.5692307692307692	0.046153846153846156	0.00023541500632747107
0.5846153846153846	0.046153846153846156	-0.00014932239130935926
0.6000000000000001	0.046153846153846156	-0.0007364586840056706
0.6153846153846154	0.046153846153846156	-0.0015985802132882742
0.6307692307692307	0.046153846153846156	-0.002830734627468696
0.6461538461538462	0.046153846153846156	-0.0034037066896729176
0.6615384615384616	0.046153846153846156	-0.003374871816849139
0.676923076923077	0.046153846153846156	-0.0027367743293943104
0.6923076923076923	0.046153846153846156	-0.0014072078269885507
0.7076923076923077	0.046153846153846156	0.0007830111748241444
0.7230769230769232	0.046153846153846156	0.004108598401912789
0.7384615384615385	0.046153846153846156	0.008972035813619212
0.7538461538461538	0.046153846153846156	0.015912578722761
0.7692307692307693	0.046153846153846156	0.020298787989132386
0.7846153846153847	0.046153846153846156	0.022608399686248892
0.8	0.046153846153846156	0.02311319185319109
0.8153846153846154	0.046153846153846156	0.02187188365273606
0.8307692307692308	0.046153846153846156	0.018726566604533677
0.8461538461538463	0.046153846153846156	0.013285325259358743
0.8615384615384616	0.046153846153846156	0.004893424322951486
0.8769230769230769	0.046153846153846156	-0.007377900362506747
0.8923076923076924	0.046153846153846156	-0.015610550868622496
0.9076923076923078	0.046153846153846156	-0.020712487075813753
0.9230769230769231	0.046153846153846156	-0.023294224917484955
0.9384615384615385	0.046153846153846156	-0.0236745023690036
0.9538461538461539	0.046153846153846156	-0.021899978972592077
0.9692307692307693	0.046153846153846156	-0.01774906354401384
0.9846153846153847	0.046153846153846156	-0.010716857506439465
0.49230769230769234	0.06153846153846154	0.0002972136754421838
0.5076923076923077	0.06153846153846154	0.0005191403416235801
0.5230769230769231	0.06153846153846154	0.0006227438841231143
0.5384615384615385	0.06153846153846154	0.0006147606800567854
0.5538461538461539	0.06153846153846154	0.0004912833571630149
0.5692307692307692	0.06153846153846154	0.00023508281772097403
0.5846153846153846	0.06153846153846154	-0.0001867174147463047
0.6000000000000001	0.06153846153846154	-0.0008247048212594527
0.6153846153846154	0.06153846153846154	-0.0017474703827957936
0.6307692307692307	0.06153846153846154	-0.0030361447553508914
0.6461538461538462	0.06153846153846154	-0.003635528050652678
0.6615384615384616	0.06153846153846154	-0.0035849400617800316
0.676923076923077	0.06153846153846154	-0.0028646594588714836
0.6923076923076923	0.06153846153846154	-0.00138103488952373
0.7076923076923077	0.06153846153846154	0.001046940694628217
0.7230769230769232	0.06153846153846154	0.004701196591126904
0.7384615384615385	0.06153846153846154	0.009972403192165892
0.7538461538461538	0.06153846153846154	0.01734492370252189
0.7692307692307693	0.06153846153846154	0.022081264692160815
0.7846153846153847	0.06153846153846154	0.024597452755876537
0.8	0.06153846153846154	0.02513979970046061
0.8153846153846154	0.06153846153846154	0.02375436500766813
0.8307692307692308	0.06153846153846154	0.020272060000510423
0.8461538461538463	0.06153846153846154	0.014295796252359445
0.8615384615384616	0.06153846153846154	0.00519501853634726
0.8769230769230769	0.06153846153846154	-0.007864680186854331
0.8923076923076924	0.06153846153846154	-0.016787225230396236
0.9076923076923078	0.06153846153846154	-0.02238373432025692
0.9230769230769231	0.06153846153846154	-0.025235422454573542
0.9384615384615385	0.06153846153846154	-0.025658242953368545
0.9538461538461539	0.06153846153846154	-0.023699310452170885
0.9692307692307693	0.06153846153846154	-0.01913739112632949
0.9846153846153847	0.06153846153846154	-0.011483457007410304
0.49230769230769234	0.07692307692307693	0.0002859673764827508
0.5076923076923077	0.07692307692307693	0.0005041226282988587
0.5230769230769231	0.07692307692307693	0.0006059129363174613
0.5384615384615385	0.07692307692307693	0.0005991358677506438
0.5538461538461539	0.07692307692307693	0.00048056881783857866
0.5692307692307692	0.07692307692307693	0.0002334502184489584
0.5846153846153846	0.07692307692307693	-0.00017482536782813883
0.6000000000000001	0.07692307692307693	-0.0007950729071807981
0.6153846153846154	0.07692307692307693	-0.001697351844975311
0.6307692307692307	0.07692307692307693	-0.0029664700922000784
0.6461538461538462	0.07692307692307693	-0.003552944827520549
0.6615384615384616	0.07692307692307693	-0.0035003250524605076
0.676923076923077	0.07692307692307693	-0.0027915126865015456
0.6923076923076923	0.07692307692307693	-0.0013348370985767834
0.7076923076923077	0.07692307692307693	0.0010489657703718679
0.7230769230769232	0.07692307692307693	0.0046412199440870345
0.7384615384615385	0.07692307692307693	0.009835832529681883
0.7538461538461538	0.07692307692307693	0.017128041820541
0.7692307692307693	0.07692307692307693	0.02179848793865359
0.7846153846153847	0.07692307692307693	0.024274940562176977
0.8	0.07692307692307693	0.024808782802647825
0.8153846153846154	0.07692307692307693	0.023448310294506565
0.8307692307692308	0.07692307692307693	0.02002610575502158
0.8461538461538463	0.07692307692307693	0.014145374830762485
0.8615384615384616	0.07692307692307693	0.005170127374473567
0.8769230769230769	0.07692307692307693	-0.0077516127626138355
0.8923076923076924	0.07692307692307693	-0.016552934617603456
0.9076923076923078	0.07692307692307693	-0.022062801591996407
0.9230769230769231	0.07692307692307693	-0.02486848669893599
0.9384615384615385	0.07692307692307693	-0.02528673560947843
0.9538461538461539	0.07692307692307693	-0.02336462782814569
0.9692307692307693	0.07692307692307693	-0.01888073257347517
0.9846153846153847	0.07692307692307693	-0.011342578468624501
0.49230769230769234	0.09230769230769231	0.00023893690517034374
0.5076923076923077	0.09230769230769231	0.000438569755080892
0.5230769230769231	0.09230769230769231	0.000530749261406473
0.5384615384615385	0.09230769230769231	0.0005284009330989943
0.5538461538461539	0.09230769230769231	0.00043150572430094224
0.5692307692307692	0.09230769230769231	0.00022607450237366455
0.5846153846153846	0.09230769230769231	-0.00011786147152516473
0.6000000000000001	0.09230769230769231	-0.0006503096983510454
0.6153846153846154	0.09230769230769231	-0.001447294101415326
0.6307692307692307	0.09230769230769231	-0.002615063072667252
0.6461538461538462	0.09230769230769231	-0.003145080246482623
0.6615384615384616	0.09230769230769231	-0.0031075267657535892
0.676923076923077	0.09230769230769231	-0.002501853267811093
0.6923076923076923	0.09230769230769231	-0.0012513907203674133
0.7076923076923077	0.09230769230769231	0.0008069154096353199
0.7230769230769232	0.09230769230769231	0.003943260753453798
0.7384615384615385	0.09230769230769231	0.008566041030219927
0.7538461538461538	0.09230769230769231	0.015247516728847752
0.7692307692307693	0.09230769230769231	0.01942429829727667
0.7846153846153847	0.09230769230769231	0.021609632369071086
0.8	0.09230769230769231	0.02208667427098827
0.8153846153846154	0.09230769230769231	0.020918581230229872
0.8307692307692308	0.09230769230769231	0.017953271511847974
0.8461538461538463	0.09230769230769231	0.012804063558736485
0.8615384615384616	0.09230769230769231	0.0048063225109394835
0.8769230769230769	0.09230769230769231	-0.007021962692223358
0.8923076923076924	0.09230769230769231	-0.014873097957159591
0.9076923076923078	0.09230769230769231	-0.019709049802941515
0.9230769230769231	0.09230769230769231	-0.022151986211447837
0.9384615384615385	0.09230769230769231	-0.022518584029215735
0.9538461538461539	0.09230769230769231	-0.02085473174921053
0.9692307692307693	0.09230769230769231	-0.01694133194255325
0.9846153846153847	0.09230769230769231	-0.010269123365364768
0.49230769230769234	0.1076923076923077	0.0001549973376127652
0.5076923076923077	0.1076923076923077	0.00031357012175714223
0.5230769230769231	0.1076923076923077	0.00038321331743778854
0.5384615384615385	0.1076923076923077	0.0003853127752471623
0.5538461538461539	0.1076923076923077	0.00032407854020177616
0.5692307692307692	0.1076923076923077	0.0001903034345791655
0.5846153846153846	0.1076923076923077	-3.928542598589558e-5
0.6000000000000001	0.1076923076923077	-0.000407910416973647
0.6153846153846154	0.1076923076923077	-0.0009933518933584469
0.6307692307692307	0.1076923076923077	-0.0019370319822846675
0.6461538461538462	0.1076923076923077	-0.002340410451702787
0.6615384615384616	0.1076923076923077	-0.0023184726279738156
0.676923076923077	0.1076923076923077	-0.001892607030335504
0.6923076923076923	0.1076923076923077	-0.0010114120564307843
0.7076923076923077	0.1076923076923077	0.000451201703369341
0.7230769230769232	0.1076923076923077	0.00272324249815922
0.7384615384615385	0.1076923076923077	0.006201929977182592
0.7538461538461538	0.1076923076923077	0.011586279384894543
0.7692307692307693	0.1076923076923077	0.014756149770075395
0.7846153846153847	0.1076923076923077	0.016367209963383554
0.8	0.1076923076923077	0.016724294299545434
0.8153846153846154	0.1076923076923077	0.015900662461117817
0.8307692307692308	0.1076923076923077	0.01377892912094511
0.8461538461538463	0.1076923076923077	0.010025878998937136
0.8615384615384616	0.1076923076923077	0.003987655420312363
0.8769230769230769	0.1076923076923077	-0.005532461631811728
0.8923076923076924	0.1076923076923077	-0.011471443787622276
0.9076923076923078	0.1076923076923077	-0.015011312522914471
0.9230769230769231	0.1076923076923077	-0.01677482338645036
0.9384615384615385	0.1076923076923077	-0.017043881618478383
0.9538461538461539	0.1076923076923077	-0.015857382268679693
0.9692307692307693	0.1076923076923077	-0.013023739153914783
0.9846153846153847	0.1076923076923077	-0.008055582122033552
0.49230769230769234	0.12307692307692308	3.6106767279214295e-5
0.5076923076923077	0.12307692307692308	0.00011059997320636946
0.5230769230769231	0.12307692307692308	0.0001363210076496189
0.5384615384615385	0.12307692307692308	0.00013865820655933504
0.5538461538461539	0.12307692307692308	0.00012229212298907918
0.5692307692307692	0.12307692307692308	8.344601803636002e-5
0.5846153846153846	0.12307692307692308	1.1426646285307716e-5
0.6000000000000001	0.12307692307692308	-0.00011559475388995768
0.6153846153846154	0.12307692307692308	-0.0003480711764509001
0.6307692307692307	0.12307692307692308	-0.0008349266431238686
0.6461538461538462	0.12307692307692308	-0.000996681081783723
0.6615384615384616	0.12307692307692308	-0.0009689703958170682
0.676923076923077	0.12307692307692308	-0.0007743143008400079
0.6923076923076923	0.12307692307692308	-0.0003884763101032405
0.7076923076923077	0.12307692307692308	0.0002504368303999242
0.7230769230769232	0.12307692307692308	0.0012609534269174688
0.7384615384615385	0.12307692307692308	0.0028965328637430045
0.7538461538461538	0.12307692307692308	0.0058541146810135525
0.7692307692307693	0.12307692307692308	0.007361405052287935
0.7846153846153847	0.12307692307692308	0.008093357032383452
0.8	0.12307692307692308	0.008257224120233228
0.8153846153846154	0.12307692307692308	0.00789543881129198
0.8307692307692308	0.12307692307692308	0.0069504971294186355
0.8461538461538463	0.12307692307692308	0.005247461513295715
0.8615384615384616	0.12307692307692308	0.0023654754207256827
0.8769230769230769	0.12307692307692308	-0.0028870945394658867
0.8923076923076924	0.12307692307692308	-0.005731902110355562
0.9076923076923078	0.12307692307692308	-0.00735293218639599
0.9230769230769231	0.12307692307692308	-0.008155112264713
0.9384615384615385	0.12307692307692308	-0.008287735861319992
0.9538461538461539	0.12307692307692308	-0.007770175624867343
0.9692307692307693	0.12307692307692308	-0.00650365935414489
0.9846153846153847	0.12307692307692308	-0.004192465040606894
0.49230769230769234	0.13846153846153847	-9.886613676229126e-5
0.5076923076923077	0.13846153846153847	-0.00021049810755124584
0.5230769230769231	0.13846153846153847	-0.00025408757029577025
0.5384615384615385	0.13846153846153847	-0.0002561931833392745
0.5538461538461539	0.13846153846153847	-0.00022391437653190868
0.5692307692307692	0.13846153846153847	-0.00015713823539886544
0.5846153846153846	0.13846153846153847	-4.9759356710028725e-5
0.6000000000000001	0.13846153846153847	0.0001152758278886523
0.6153846153846154	0.13846153846153847	0.0003846884808779218
0.6307692307692307	0.13846153846153847	0.000906453536310124
0.6461538461538462	0.13846153846153847	0.0011219590317951443
0.6615384615384616	0.13846153846153847	0.0011779622956155902
0.676923076923077	0.13846153846153847	0.0011171724011820976
0.6923076923076923	0.13846153846153847	0.0009457601547442228
0.7076923076923077	0.13846153846153847	0.0006424443697024425
0.7230769230769232	0.13846153846153847	0.0001379773836540552
0.7384615384615385	0.13846153846153847	-0.0007664907618552671
0.7538461538461538	0.13846153846153847	-0.0027131649593301233
0.7692307692307693	0.13846153846153847	-0.0035434076567795003
0.7846153846153847	0.13846153846153847	-0.0038978173888297605
0.8	0.13846153846153847	-0.003969600044746801
0.8153846153846154	0.13846153846153847	-0.0038120348480606106
0.8307692307692308	0.13846153846153847	-0.003405247310317103
0.8461538461538463	0.13846153846153847	-0.0026374118783574403
0.8615384615384616	0.13846153846153847	-0.0011715270936983242
0.8769230769230769	0.13846153846153847	0.002087511091825838
0.8923076923076924	0.13846153846153847	0.0035208630003096732
0.9076923076923078	0.13846153846153847	0.004223599080646834
0.9230769230769231	0.13846153846153847	0.004532043303562103
0.9384615384615385	0.13846153846153847	0.004555226991026515
0.9538461538461539	0.13846153846153847	0.004305075912922958
0.9692307692307693	0.13846153846153847	0.0037087433310572194
0.9846153846153847	0.13846153846153847	0.002526382241998641
0.49230769230769234	0.15384615384615385	-0.00022213920061784102
0.5076923076923077	0.15384615384615385	-0.0004177180083958434
0.5230769230769231	0.15384615384615385	-0.0005040593099847313
0.5384615384615385	0.15384615384615385	-0.0005035083051313053
0.5538461538461539	0.15384615384615385	-0.0004226975224211249
0.5692307692307692	0.15384615384615385	-0.00025640453843243395
0.5846153846153846	0.15384615384615385	1.331902234224112e-5
0.6000000000000001	0.15384615384615385	0.0004236896292341236
0.6153846153846154	0.15384615384615385	0.0010470164237212606
0.6307692307692307	0.15384615384615385	0.0020216388041586204
0.6461538461538462	0.15384615384615385	0.002467646905505907
0.6615384615384616	0.15384615384615385	0.0025092336737695025
0.676923076923077	0.15384615384615385	0.002186826983675905
0.6923076923076923	0.15384615384615385	0.0014794456866629026
0.7076923076923077	0.15384615384615385	0.0003031486384788833
0.7230769230769232	0.15384615384615385	-0.001517451971681119
0.7384615384615385	0.15384615384615385	-0.004319762807020685
0.7538461538461538	0.15384615384615385	-0.008741371612274507
0.7692307692307693	0.15384615384615385	-0.01126854884382127
0.7846153846153847	0.15384615384615385	-0.012516114398751419
0.8	0.15384615384615385	-0.012770267574905278
0.8153846153846154	0.15384615384615385	-0.012113226361045726
0.8307692307692308	0.15384615384615385	-0.010466535156844203
0.8461538461538463	0.15384615384615385	-0.007564830135285266
0.8615384615384616	0.15384615384615385	-0.0028461785215626242
0.8769230769230769	0.15384615384615385	0.004778962681629442
0.8923076923076924	0.15384615384615385	0.009395403620593108
0.9076923076923078	0.15384615384615385	0.012085581886583088
0.9230769230769231	0.15384615384615385	0.013395619088759601
0.9384615384615385	0.15384615384615385	0.013562684290412524
0.9538461538461539	0.15384615384615385	0.012617668635946967
0.9692307692307693	0.15384615384615385	0.010398334204923693
0.9846153846153847	0.15384615384615385	0.006480410359015766
0.49230769230769234	0.16923076923076924	-0.00031556057366829776
0.5076923076923077	0.16923076923076924	-0.0005522547274721043
0.5230769230769231	0.16923076923076924	-0.000659002668158555
0.5384615384615385	0.16923076923076924	-0.0006491625168226402
0.5538461538461539	0.16923076923076924	-0.0005250421816314012
0.5692307692307692	0.16923076923076924	-0.00027718073029453977
0.5846153846153846	0.16923076923076924	0.00011767104323475022
0.6000000000000001	0.16923076923076924	0.0007010679309417911
0.6153846153846154	0.16923076923076924	0.0015399694685718276
0.6307692307692307	0.16923076923076924	0.0027329838795645033
0.6461538461538462	0.16923076923076924	0.0032853016407676707
0.6615384615384616	0.16923076923076924	0.0032720440387479246
0.676923076923077	0.16923076923076924	0.0027090017015564366
0.6923076923076923	0.16923076923076924	0.0015495924982199083
0.7076923076923077	0.16923076923076924	-0.00032429800230137815
0.7230769230769232	0.16923076923076924	-0.003123625573369419
0.7384615384615385	0.16923076923076924	-0.00718619135380452
0.7538461538461538	0.16923076923076924	-0.013008505351501163
0.7692307692307693	0.16923076923076924	-0.01661779722005486
0.7846153846153847	0.16923076923076924	-0.018472319300024572
0.8	0.16923076923076924	-0.018826625007652364
0.8153846153846154	0.16923076923076924	-0.017748563376948023
0.8307692307692308	0.16923076923076924	-0.015127332333303942
0.8461538461538463	0.16923076923076924	-0.01065369049695199
0.8615384615384616	0.16923076923076924	-0.003771815051471567
0.8769230769230769	0.16923076923076924	0.006370274217132999
0.8923076923076924	0.16923076923076924	0.013087366595321762
0.9076923076923078	0.16923076923076924	0.017218865437804345
0.9230769230769231	0.16923076923076924	0.01929332655595223
0.9384615384615385	0.16923076923076924	0.01957338212738856
0.9538461538461539	0.16923076923076924	0.018095739817000245
0.9692307692307693	0.16923076923076924	0.014677674175146363
0.9846153846153847	0.16923076923076924	0.008888084670612278
0.49230769230769234	0.18461538461538463	-0.00037861862224757513
0.5076923076923077	0.18461538461538463	-0.0006348169717082669
0.5230769230769231	0.18461538461538463	-0.0007486134303972917
0.5384615384615385	0.18461538461538463	-0.0007271762244118446
0.5538461538461539	0.18461538461538463	-0.0005692072690298474
0.5692307692307692	0.18461538461538463	-0.00026302655639161835
0.5846153846153846	0.18461538461538463	0.00021539863790696385
0.6000000000000001	0.18461538461538463	0.0009048622706839163
0.6153846153846154	0.18461538461538463	0.0018607303280172112
0.6307692307692307	0.18461538461538463	0.003152571133227213
0.6461538461538462	0.18461538461538463	0.0037360772677196685
0.6615384615384616	0.18461538461538463	0.0036521846673654053
0.676923076923077	0.18461538461538463	0.0028950888140493345
0.6923076923076923	0.18461538461538463	0.0014017661354289788
0.7076923076923077	0.18461538461538463	-0.0009587620440675722
0.7230769230769232	0.18461538461538463	-0.004399015437223352
0.7384615384615385	0.18461538461538463	-0.00922532615485949
0.7538461538461538	0.18461538461538463	-0.015833156732445976
0.7692307692307693	0.18461538461538463	-0.020066310897447634
0.7846153846153847	0.18461538461538463	-0.02227323608621485
0.8	0.18461538461538463	-0.02265984529130678
0.8153846153846154	0.18461538461538463	-0.021271565318365278
0.8307692307692308	0.18461538461538463	-0.01798503581504675
0.8461538461538463	0.18461538461538463	-0.012495279980322384
0.8615384615384616	0.18461538461538463	-0.004302160917079876
0.8769230769230769	0.18461538461538463	0.007277742324523925
0.8923076923076924	0.18461538461538463	0.015256082787228127
0.9076923076923078	0.18461538461538463	0.020300346394831827
0.9230769230769231	0.18461538461538463	0.02287659925132796
0.9384615384615385	0.18461538461538463	0.02323293752766078
0.9538461538461539	0.18461538461538463	0.021405394010990637
0.9692307692307693	0.18461538461538463	0.017219697689520766
0.9846153846153847	0.18461538461538463	0.010285413829758519
0.49230769230769234	0.2	-0.0004146087161683782
0.5076923076923077	0.2	-0.0006778604187586427
0.5230769230769231	0.2	-0.0007915371693530469
0.5384615384615385	0.2	-0.000759800993440146
0.5538461538461539	0.2	-0.000579663425727075
0.5692307692307692	0.2	-0.00023919617619159555
0.5846153846153846	0.2	0.0002840084820582615
0.6000000000000001	0.2	0.0010241728738271498
0.6153846153846154	0.2	0.002027439127543341
0.6307692307692307	0.2	0.0033480385860747866
0.6461538461538462	0.2	0.003921797157985701
0.6615384615384616	0.2	0.0037730740774120078
0.676923076923077	0.2	0.002884948280313839
0.6923076923076923	0.2	0.0011886908019815498
0.7076923076923077	0.2	-0.0014459553437072238
0.7230769230769232	0.2	-0.005220802448129618
0.7384615384615385	0.2	-0.010415395567496794
0.7538461538461538	0.2	-0.017376980038550822
0.7692307692307693	0.2	-0.02188554906365006
0.7846153846153847	0.2	-0.024238964368655615
0.8	0.2	-0.024612450265569828
0.8153846153846154	0.2	-0.02303731230273476
0.8307692307692308	0.2	-0.01939046114077059
0.8461538461538463	0.2	-0.013384728204786117
0.8615384615384616	0.2	-0.004563786473624697
0.8769230769230769	0.2	0.007677932892286021
0.8923076923076924	0.2	0.01625003551570652
0.9076923076923078	0.2	0.021740997784438408
0.9230769230769231	0.2	0.024570946208338537
0.9384615384615385	0.2	0.024967534402407492
0.9538461538461539	0.2	0.022964360691252295
0.9692307692307693	0.2	0.018401468423659084
0.9846153846153847	0.2	0.01092503264037256
0.49230769230769234	0.2153846153846154	-0.00042690198535428876
0.5076923076923077	0.2153846153846154	-0.0006885581298474283
0.5230769230769231	0.2153846153846154	-0.0007979531468586569
0.5384615384615385	0.2153846153846154	-0.0007589064663111666
0.5538461538461539	0.2153846153846154	-0.0005685285762892615
0.5692307692307692	0.2153846153846154	-0.00021618251674849885
0.5846153846153846	0.2153846153846154	0.0003175792806479767
0.6000000000000001	0.2153846153846154	0.0010623023029805328
0.6153846153846154	0.2153846153846154	0.002058735410211667
0.6307692307692307	0.2153846153846154	0.0033578924540102056
0.6461538461538462	0.2153846153846154	0.0038975442292036567
0.6615384615384616	0.2153846153846154	0.003700911732450401
0.676923076923077	0.2153846153846154	0.002750484956279782
0.6923076923076923	0.2153846153846154	0.0009815496643579159
0.7076923076923077	0.2153846153846154	-0.00172540215614594
0.7230769230769232	0.2153846153846154	-0.00555529791562379
0.7384615384615385	0.2153846153846154	-0.010770928099979905
0.7538461538461538	0.2153846153846154	-0.017718314303185684
0.7692307692307693	0.2153846153846154	-0.022204436462521383
0.7846153846153847	0.2153846153846154	-0.02452911757176292
0.8	0.2153846153846154	-0.024858174612157346
0.8153846153846154	0.2153846153846154	-0.02321926799880857
0.8307692307692308	0.2153846153846154	-0.01949926375308994
0.8461538461538463	0.2153846153846154	-0.01343388073700201
0.8615384615384616	0.2153846153846154	-0.004590685177494036
0.8769230769230769	0.2153846153846154	0.007638899884009903
0.8923076923076924	0.2153846153846154	0.01621628828034504
0.9076923076923078	0.2153846153846154	0.021733822700348293
0.9230769230769231	0.2153846153846154	0.02458981307665183
0.9384615384615385	0.2153846153846154	0.024993052863849907
0.9538461538461539	0.2153846153846154	0.022974205609423502
0.9692307692307693	0.2153846153846154	0.018387942354962265
0.9846153846153847	0.2153846153846154	0.010904407989544182
0.49230769230769234	0.23076923076923078	-0.0004181108857407397
0.5076923076923077	0.23076923076923078	-0.0006695962804606736
0.5230769230769231	0.23076923076923078	-0.0007708901339655347
0.5384615384615385	0.23076923076923078	-0.0007274224606991498
0.5538461538461539	0.23076923076923078	-0.0005374412084128551
0.5692307692307692	0.23076923076923078	-0.00019266390720366135
0.5846153846153846	0.23076923076923078	0.0003221095422590635
0.6000000000000001	0.23076923076923078	0.0010306423351927893
0.6153846153846154	0.23076923076923078	0.0019692284442700382
0.6307692307692307	0.23076923076923078	0.0031947971190180273
0.6461538461538462	0.23076923076923078	0.0036771211008356348
0.6615384615384616	0.23076923076923078	0.0034500891953734717
0.676923076923077	0.23076923076923078	0.0025020756764642885
0.6923076923076923	0.23076923076923078	0.0007799705837835814
0.7076923076923077	0.23076923076923078	-0.0018143595011433475
0.7230769230769232	0.23076923076923078	-0.005436513429772389
0.7384615384615385	0.23076923076923078	-0.010327159085146016
0.7538461538461538	0.23076923076923078	-0.016865408124265856
0.7692307692307693	0.23076923076923078	-0.02102926042406207
0.7846153846153847	0.23076923076923078	-0.023159390356292543
0.8	0.23076923076923078	-0.023416358125063267
0.8153846153846154	0.23076923076923078	-0.021826816839827446
0.8307692307692308	0.23076923076923078	-0.0182979406483538
0.8461538461538463	0.23076923076923078	-0.012605341325213152
0.8615384615384616	0.23076923076923078	-0.004348468895934557
0.8769230769230769	0.23076923076923078	0.00714322322237416
0.8923076923076924	0.23076923076923078	0.015133554702786963
0.9076923076923078	0.23076923076923078	0.020279351341429434
0.9230769230769231	0.23076923076923078	0.022952590215542124
0.9384615384615385	0.23076923076923078	0.02333181804838834
0.9538461538461539	0.23076923076923078	0.021442626209101076
0.9692307692307693	0.23076923076923078	0.01716284707869383
0.9846153846153847	0.23076923076923078	0.010195816644313443
0.49230769230769234	0.24615384615384617	-0.00039087203769790893
0.5076923076923077	0.24615384615384617	-0.0006189052843315417
0.5230769230769231	0.24615384615384617	-0.0007066679598862053
0.5384615384615385	0.24615384615384617	-0.0006605313461495917
0.5538461538461539	0.24615384615384617	-0.00047922920150189624
0.5692307692307692	0.24615384615384617	-0.00015722075795490353
0.5846153846153846	0.24615384615384617	0.0003148011483566006
0.6000000000000001	0.24615384615384617	0.0009508497392189728
0.6153846153846154	0.24615384615384617	0.0017746596006151198
0.6307692307692307	0.24615384615384617	0.002842492005423548
0.6461538461538462	0.24615384615384617	0.0032335993882146963
0.6615384615384616	0.24615384615384617	0.0029877938002108788
0.676923076923077	0.24615384615384617	0.0020953034988876367
0.6923076923076923	0.24615384615384617	0.0005181620239227774
0.7076923076923077	0.24615384615384617	-0.001807947473971332
0.7230769230769232	0.24615384615384617	-0.004981691688709092
0.7384615384615385	0.24615384615384617	-0.009168241158098589
0.7538461538461538	0.24615384615384617	-0.01473139419724487
0.7692307692307693	0.24615384615384617	-0.01823230226574371
0.7846153846153847	0.24615384615384617	-0.020007320816857115
0.8	0.24615384615384617	-0.020165546204550935
0.8153846153846154	0.24615384615384617	-0.018718196099659357
0.8307692307692308	0.24615384615384617	-0.01560483618785986
0.8461538461538463	0.24615384615384617	-0.010685570532137447
0.8615384615384616	0.24615384615384617	-0.003685567815980421
0.8769230769230769	0.24615384615384617	0.006040066880105884
0.8923076923076924	0.24615384615384617	0.012786515648470755
0.9076923076923078	0.24615384615384617	0.017188597428511896
0.9230769230769231	0.24615384615384617	0.01950053807717042
0.9384615384615385	0.24615384615384617	0.01983016258653179
0.9538461538461539	0.24615384615384617	0.018192793781370165
0.9692307692307693	0.24615384615384617	0.014516162787870091
0.9846153846153847	0.24615384615384617	0.008607171190487284
0.49230769230769234	0.26153846153846155	-0.00035184986234127526
0.5076923076923077	0.26153846153846155	-0.000526564171323927
0.5230769230769231	0.26153846153846155	-0.0005944243871406982
0.5384615384615385	0.26153846153846155	-0.0005468850745536624
0.5538461538461539	0.26153846153846155	-0.00037980280553278137
0.5692307692307692	0.26153846153846155	-8.987038351320216e-5
0.5846153846153846	0.26153846153846155	0.00032538675786072447
0.6000000000000001	0.26153846153846155	0.000865216560668834
0.6153846153846154	0.26153846153846155	0.0015179889015053726
0.6307692307692307	0.26153846153846155	0.002234457442313667
0.6461538461538462	0.26153846153846155	0.002494536174856038
0.6615384615384616	0.26153846153846155	0.002239728646835027
0.676923076923077	0.26153846153846155	0.0014407280234199212
0.6923076923076923	0.26153846153846155	7.286701545853387e-5
0.7076923076923077	0.26153846153846155	-0.001886355201488352
0.7230769230769232	0.26153846153846155	-0.0044465191645267485
0.7384615384615385	0.26153846153846155	-0.007565174132827049
0.7538461538461538	0.26153846153846155	-0.01100412075344654
0.7692307692307693	0.26153846153846155	-0.013505729137385998
0.7846153846153847	0.26153846153846155	-0.014816539953416474
0.8	0.26153846153846155	-0.01486480528919919
0.8153846153846154	0.26153846153846155	-0.013620080678974411
0.8307692307692308	0.26153846153846155	-0.011062132983864067
0.8461538461538463	0.26153846153846155	-0.007191032312071565
0.8615384615384616	0.26153846153846155	-0.0020927942285307974
0.8769230769230769	0.26153846153846155	0.003807256147030596
0.8923076923076924	0.26153846153846155	0.008675003263949814
0.9076923076923078	0.26153846153846155	0.01207914432844852
0.9230769230769231	0.26153846153846155	0.013921961759567418
0.9384615384615385	0.26153846153846155	0.014186660120669778
0.9538461538461539	0.26153846153846155	0.012873383223449244
0.9692307692307693	0.26153846153846155	0.009992998782400637
0.9846153846153847	0.26153846153846155	0.005607865011237138
0.49230769230769234	0.27692307692307694	-0.00031311695465193796
0.5076923076923077	0.27692307692307694	-0.00046399214796779555
0.5230769230769231	0.27692307692307694	-0.0005204953392846011
0.5384615384615385	0.27692307692307694	-0.00047569675587717927
0.5538461538461539	0.27692307692307694	-0.0003261415590479667
0.5692307692307692	0.27692307692307694	-7.075972491145076e-5
0.5846153846153846	0.27692307692307694	0.00028848470944506084
0.6000000000000001	0.27692307692307694	0.0007437258476046658
0.6153846153846154	0.27692307692307694	0.001274707005938265
0.6307692307692307	0.27692307692307694	0.0018365464984054073
0.6461538461538462	0.27692307692307694	0.002024093032996455
0.6615384615384616	0.27692307692307694	0.001789590399788968
0.676923076923077	0.27692307692307694	0.0011087467434341852
0.6923076923076923	0.27692307692307694	-2.7332973084513495e-5
0.7076923076923077	0.27692307692307694	-0.0016100873719781604
0.7230769230769232	0.27692307692307694	-0.003599121824146805
0.7384615384615385	0.27692307692307694	-0.005888081644300615
0.7538461538461538	0.27692307692307694	-0.008239040433924542
0.7692307692307693	0.27692307692307694	-0.009994808464533555
0.7846153846153847	0.27692307692307694	-0.010913159457819887
0.8	0.27692307692307694	-0.010881909207451239
0.8153846153846154	0.27692307692307694	-0.009860043230771299
0.8307692307692308	0.27692307692307694	-0.007857437644146698
0.8461538461538463	0.27692307692307694	-0.0049484863913502345
0.8615384615384616	0.27692307692307694	-0.001326687820698091
0.8769230769230769	0.27692307692307694	0.0025818937850011934
0.8923076923076924	0.27692307692307694	0.006002242044253098
0.9076923076923078	0.27692307692307694	0.008506159974168656
0.9230769230769231	0.27692307692307694	0.00989664962438466
0.9384615384615385	0.27692307692307694	0.01009627802553436
0.9538461538461539	0.27692307692307694	0.009096225321760092
0.9692307692307693	0.27692307692307694	0.00694972921944978
0.9846153846153847	0.27692307692307694	0.003806435184464327
0.49230769230769234	0.2923076923076923	-0.0002796745016842532
0.5076923076923077	0.2923076923076923	-0.0004187071230963168
0.5230769230769231	0.2923076923076923	-0.0004707830626383321
0.5384615384615385	0.2923076923076923	-0.00043218004710808637
0.5538461538461539	0.2923076923076923	-0.00030122194635605576
0.5692307692307692	0.2923076923076923	-7.842666301529526e-5
0.5846153846153846	0.2923076923076923	0.00023267096074070084
0.6000000000000001	0.2923076923076923	0.0006235801178809068
0.6153846153846154	0.2923076923076923	0.001077651779752012
0.6307692307692307	0.2923076923076923	0.001566662323308945
0.6461538461538462	0.2923076923076923	0.0017294328698711032
0.6615384615384616	0.2923076923076923	0.001539526986825904
0.676923076923077	0.2923076923076923	0.0009857353345480641
0.6923076923076923	0.2923076923076923	7.287553168308127e-5
0.7076923076923077	0.2923076923076923	-0.0011738056782572732
0.7230769230769232	0.2923076923076923	-0.002698065304846003
0.7384615384615385	0.2923076923076923	-0.004395256375368361
0.7538461538461538	0.2923076923076923	-0.006094005761013761
0.7692307692307693	0.2923076923076923	-0.007346159716600095
0.7846153846153847	0.2923076923076923	-0.007984235093474576
0.8	0.2923076923076923	-0.007914483739610876
0.8153846153846154	0.2923076923076923	-0.00710560028010914
0.8307692307692308	0.2923076923076923	-0.005583942858197484
0.8461538461538463	0.2923076923076923	-0.0034436426760808755
0.8615384615384616	0.2923076923076923	-0.0008722193355088282
0.8769230769230769	0.2923076923076923	0.0018199098818228823
0.8923076923076924	0.2923076923076923	0.004221056266296441
0.9076923076923078	0.2923076923076923	0.0060217490119920496
0.9230769230769231	0.2923076923076923	0.0070373438506719215
0.9384615384615385	0.2923076923076923	0.007180722147726616
0.9538461538461539	0.2923076923076923	0.006440655931010693
0.9692307692307693	0.2923076923076923	0.004878402701577771
0.9846153846153847	0.2923076923076923	0.00264329161957409
0.49230769230769234	0.3076923076923077	-0.0002508518235407733
0.5076923076923077	0.3076923076923077	-0.0003832937765804853
0.5230769230769231	0.3076923076923077	-0.0004346647375499256
0.5384615384615385	0.3076923076923077	-0.0004039334200463776
0.5538461538461539	0.3076923076923077	-0.0002910545127384753
0.5692307692307692	0.3076923076923077	-9.731093801997498e-5
0.5846153846153846	0.3076923076923077	0.00017413068216653148
0.6000000000000001	0.3076923076923077	0.000517356886940649
0.6153846153846154	0.3076923076923077	0.0009227426753943302
0.6307692307692307	0.3076923076923077	0.0013767519561429546
0.6461538461538462	0.3076923076923077	0.001541182947288804
0.6615384615384616	0.3076923076923077	0.0014070831540311797
0.676923076923077	0.3076923076923077	0.0009755258871847809
0.6923076923076923	0.3076923076923077	0.0002606392544617493
0.7076923076923077	0.3076923076923077	-0.0007062117569523106
0.7230769230769232	0.3076923076923077	-0.0018703435306758759
0.7384615384615385	0.3076923076923077	-0.0031471389803773594
0.7538461538461538	0.3076923076923077	-0.004420421405758351
0.7692307692307693	0.3076923076923077	-0.00533644443497478
0.7846153846153847	0.3076923076923077	-0.005787992347463738
0.8	0.3076923076923077	-0.005711045265004844
0.8153846153846154	0.3076923076923077	-0.005088786179453193
0.8307692307692308	0.3076923076923077	-0.003953945720049517
0.8461538461538463	0.3076923076923077	-0.002394777006863246
0.8615384615384616	0.3076923076923077	-0.0005633116146755315
0.8769230769230769	0.3076923076923077	0.00132405392390644
0.8923076923076924	0.3076923076923077	0.003015469239521441
0.9076923076923078	0.3076923076923077	0.004297581069234883
0.9230769230769231	0.3076923076923077	0.005025399730988067
0.9384615384615385	0.3076923076923077	0.005123755896093202
0.9538461538461539	0.3076923076923077	0.004582418665382001
0.9692307692307693	0.3076923076923077	0.003455079148680232
0.9846153846153847	0.3076923076923077	0.0018634737046579763
0.49230769230769234	0.3230769230769231	-0.0002244346049545473
0.5076923076923077	0.3230769230769231	-0.00035186641862052393
0.5230769230769231	0.3230769230769231	-0.00040356368742010826
0.5384615384615385	0.3230769230769231	-0.00038074937927461995
0.5538461538461539	0.3230769230769231	-0.00028466674301709115
0.5692307692307692	0.3230769230769231	-0.00011680825497826242
0.5846153846153846	0.3230769230769231	0.0001208908225191494
0.6000000000000001	0.3230769230769231	0.00042605907583523025
0.6153846153846154	0.3230769230769231	0.0007962950822561059
0.6307692307692307	0.3230769230769231	0.0012301536895154357
0.6461538461538462	0.3230769230769231	0.001405197620045671
0.6615384615384616	0.3230769230769231	0.001325830605760932
0.676923076923077	0.3230769230769231	0.0010023796166338283
0.6923076923076923	0.3230769230769231	0.00045410116686714623
0.7076923076923077	0.3230769230769231	-0.0002876032624021419
0.7230769230769232	0.3230769230769231	-0.0011762242695921308
0.7384615384615385	0.3230769230769231	-0.002148800798771143
0.7538461538461538	0.3230769230769231	-0.0031289513342638033
0.7692307692307693	0.3230769230769231	-0.003816059157673229
0.7846153846153847	0.3230769230769231	-0.004145099483997046
0.8	0.3230769230769231	-0.004077773681087861
0.8153846153846154	0.3230769230769231	-0.0036094083402455597
0.8307692307692308	0.3230769230769231	-0.0027731317232804345
0.8461538461538463	0.3230769230769231	-0.001643062904243346
0.8615384615384616	0.3230769230769231	-0.000335158927832792
0.8769230769230769	0.3230769230769231	0.0009992933013606871
0.8923076923076924	0.3230769230769231	0.002194330811051711
0.9076923076923078	0.3230769230769231	0.003102851406841684
0.9230769230769231	0.3230769230769231	0.003618063220355966
0.9384615384615385	0.3230769230769231	0.0036816281526798355
0.9538461538461539	0.3230769230769231	0.003285328798147585
0.9692307692307693	0.3230769230769231	0.002471166635506889
0.9846153846153847	0.3230769230769231	0.0013306691627812943
0.49230769230769234	0.3384615384615385	-0.00019791489796727968
0.5076923076923077	0.3384615384615385	-0.0003190886020125547
0.5230769230769231	0.3384615384615385	-0.0003698892107209647
0.5384615384615385	0.3384615384615385	-0.0003537486631005046
0.5538461538461539	0.3384615384615385	-0.00027296982156260947
0.5692307692307692	0.3384615384615385	-0.0001290611578807317
0.5846153846153846	0.3384615384615385	7.726679056749853e-5
0.6000000000000001	0.3384615384615385	0.00034677851513941675
0.6153846153846154	0.3384615384615385	0.0006833098917938236
0.6307692307692307	0.3384615384615385	0.0010961039105527124
0.6461538461538462	0.3384615384615385	0.0012773570485532125
0.6615384615384616	0.3384615384615385	0.0012423958432687414
0.676923076923077	0.3384615384615385	0.001007794617658151
0.6923076923076923	0.3384615384615385	0.0005947228697108435
0.7076923076923077	0.3384615384615385	3.165562100442397e-5
0.7230769230769232	0.3384615384615385	-0.0006444156755836649
0.7384615384615385	0.3384615384615385	-0.0013891547999155757
0.7538461538461538	0.3384615384615385	-0.0021553788624487924
0.7692307692307693	0.3384615384615385	-0.0026785962650535794
0.7846153846153847	0.3384615384615385	-0.0029234276373596487
0.8	0.3384615384615385	-0.002870396522700291
0.8153846153846154	0.3384615384615385	-0.002522796664757042
0.8307692307692308	0.3384615384615385	-0.0019109648161796076
0.8461538461538463	0.3384615384615385	-0.0010940388465932045
0.8615384615384616	0.3384615384615385	-0.00015840938136927707
0.8769230769230769	0.3384615384615385	0.0007890925107211025
0.8923076923076924	0.3384615384615385	0.0016348544088867374
0.9076923076923078	0.3384615384615385	0.002276575639127884
0.9230769230769231	0.3384615384615385	0.002637518703317988
0.9384615384615385	0.3384615384615385	0.002674509808526294
0.9538461538461539	0.3384615384615385	0.002381246851425325
0.9692307692307693	0.3384615384615385	0.0017887345448221552
0.9846153846153847	0.3384615384615385	0.0009631814233640131
0.49230769230769234	0.35384615384615387	-0.00016912392538542213
0.5076923076923077	0.35384615384615387	-0.00027959887722704994
0.5230769230769231	0.35384615384615387	-0.0003260708868362923
0.5384615384615385	0.35384615384615387	-0.00031430123732942425
0.5538461538461539	0.35384615384615387	-0.00024731771873771105
0.5692307692307692	0.35384615384615387	-0.00012664834203515246
0.5846153846153846	0.35384615384615387	4.7543986006560324e-5
0.6000000000000001	0.35384615384615387	0.0002775633058755158
0.6153846153846154	0.35384615384615387	0.0005711470627414567
0.6307692307692307	0.35384615384615387	0.0009473288232840784
0.6461538461538462	0.35384615384615387	0.0011194646312814235
0.6615384615384616	0.35384615384615387	0.0011123349120383667
0.676923076923077	0.35384615384615387	0.0009454139519548886
0.6923076923076923	0.35384615384615387	0.0006390738842493469
0.7076923076923077	0.35384615384615387	0.00021765236322835533
0.7230769230769232	0.35384615384615387	-0.0002902054428956817
0.7384615384615385	0.35384615384615387	-0.0008542900519229999
0.7538461538461538	0.35384615384615387	-0.0014496679381585085
0.7692307692307693	0.35384615384615387	-0.0018443742903289338
0.7846153846153847	0.35384615384615387	-0.002024473165283968
0.8	0.35384615384615387	-0.0019824429951929034
0.8153846153846154	0.35384615384615387	-0.0017252718674989965
0.8307692307692308	0.35384615384615387	-0.0012787469176840384
0.8461538461538463	0.35384615384615387	-0.0006885731721768778
0.8615384615384616	0.35384615384615387	-1.838714936851167e-5
0.8769230769230769	0.35384615384615387	0.0006557768264099796
0.8923076923076924	0.35384615384615387	0.0012545637870499614
0.9076923076923078	0.35384615384615387	0.001706223149868835
0.9230769230769231	0.35384615384615387	0.0019560712576655206
0.9384615384615385	0.35384615384615387	0.001972790639085734
0.9538461538461539	0.35384615384615387	0.0017515593666089756
0.9692307692307693	0.35384615384615387	0.0013144883813961045
0.9846153846153847	0.35384615384615387	0.0007084670982563063
0.49230769230769234	0.36923076923076925	-0.00013719978908942356
0.5076923076923077	0.36923076923076925	-0.00022702709115952918
0.5230769230769231	0.36923076923076925	-0.00026340921855333123
0.5384615384615385	0.36923076923076925	-0.0002529826771287888
0.5538461538461539	0.36923076923076925	-0.00019826647050925865
0.5692307692307692	0.36923076923076925	-0.00010067347401432675
0.5846153846153846	0.36923076923076925	3.907919313277851e-5
0.6000000000000001	0.36923076923076925	0.0002218686631290297
0.6153846153846154	0.36923076923076925	0.00045347123352680667
0.6307692307692307	0.36923076923076925	0.0007563334994964196
0.6461538461538462	0.36923076923076925	0.0008945715521857336
0.6615384615384616	0.36923076923076925	0.0008957990325841101
0.676923076923077	0.36923076923076925	0.0007761862048093862
0.6923076923076923	0.36923076923076925	0.0005522401630389988
0.7076923076923077	0.36923076923076925	0.00024381920149103118
0.7230769230769232	0.36923076923076925	-0.00012603459636871734
0.7384615384615385	0.36923076923076925	-0.0005343982157865248
0.7538461538461538	0.36923076923076925	-0.0009694834355296076
0.7692307692307693	0.36923076923076925	-0.001249614680415969
0.7846153846153847	0.36923076923076925	-0.0013725026258506767
0.8	0.36923076923076925	-0.0013344853128846514
0.8153846153846154	0.36923076923076925	-0.0011419557799582885
0.8307692307692308	0.36923076923076925	-0.0008150327024769634
0.8461538461538463	0.36923076923076925	-0.0003879746626580457
0.8615384615384616	0.36923076923076925	9.280224206583055e-5
0.8769230769230769	0.36923076923076925	0.000572983269641081
0.8923076923076924	0.36923076923076925	0.0009965458754380011
0.9076923076923078	0.36923076923076925	0.0013128270280356798
0.9230769230769231	0.36923076923076925	0.0014828976507932365
0.9384615384615385	0.36923076923076925	0.001484167235945851
0.9538461538461539	0.36923076923076925	0.0013128567069324508
0.9692307692307693	0.36923076923076925	0.000984337628300688
0.9846153846153847	0.36923076923076925	0.0005313437006688132
0.49230769230769234	0.38461538461538464	-0.00010578768319906114
0.5076923076923077	0.38461538461538464	-0.000150815476253914
0.5230769230769231	0.38461538461538464	-0.00017047121557431957
0.5384615384615385	0.38461538461538464	-0.00015886877860874483
0.5538461538461539	0.38461538461538464	-0.00011500700864181294
0.5692307692307692	0.38461538461538464	-3.977327313127568e-5
0.5846153846153846	0.38461538461538464	6.46626009242473e-5
0.6000000000000001	0.38461538461538464	0.0001944459234954152
0.6153846153846154	0.38461538461538464	0.0003416207122547157
0.6307692307692307	0.38461538461538464	0.00048369619992475854
0.6461538461538462	0.38461538461538464	0.000560422856316677
0.6615384615384616	0.38461538461538464	0.0005538372722386472
0.676923076923077	0.38461538461538464	0.0004650254825952408
0.6923076923076923	0.38461538461538464	0.0003036151725419296
0.7076923076923077	0.38461538461538464	8.515268700118634e-5
0.7230769230769232	0.38461538461538464	-0.00016962011734799622
0.7384615384615385	0.38461538461538464	-0.00043405096838906783
0.7538461538461538	0.38461538461538464	-0.0006691077953537342
0.7692307692307693	0.38461538461538464	-0.0008369532575509535
0.7846153846153847	0.38461538461538464	-0.0009062922324144147
0.8	0.38461538461538464	-0.000865894738133035
0.8153846153846154	0.38461538461538464	-0.0007178881245688341
0.8307692307692308	0.38461538461538464	-0.00047630833720377493
0.8461538461538463	0.38461538461538464	-0.0001659499056404647
0.8615384615384616	0.38461538461538464	0.00017973262305249864
0.8769230769230769	0.38461538461538464	0.0005219532470542274
0.8923076923076924	0.38461538461538464	0.0008209545294289894
0.9076923076923078	0.38461538461538464	0.001040786548446354
0.9230769230769231	0.38461538461538464	0.0011536701939296062
0.9384615384615385	0.38461538461538464	0.0011432690593756846
0.9538461538461539	0.38461538461538464	0.0010065077092779968
0.9692307692307693	0.38461538461538464	0.0007538068366090891
0.9846153846153847	0.38461538461538464	0.0004077151885219611
0.49230769230769234	0.4	-7.630100587558687e-5
0.5076923076923077	0.4	-0.00010055147847478897
0.5230769230769231	0.4	-0.00010936695227333287
0.5384615384615385	0.4	-9.758977648210267e-5
0.5538461538461539	0.4	-6.369507571001694e-5
0.5692307692307692	0.4	-8.65077418525703e-6
0.5846153846153846	0.4	6.432299680802584e-5
0.6000000000000001	0.4	0.00014905615428162134
0.6153846153846154	0.4	0.00023429392867983534
0.6307692307692307	0.4	0.0002992166241609756
0.6461538461538462	0.4	0.0003323952934473239
0.6615384615384616	0.4	0.0003169106099883141
0.676923076923077	0.4	0.00024927217332075416
0.6923076923076923	0.4	0.0001348512500620453
0.7076923076923077	0.4	-1.4394616150466678e-5
0.7230769230769232	0.4	-0.0001807386991056325
0.7384615384615385	0.4	-0.00034026885253825735
0.7538461538461538	0.4	-0.00046079840754159943
0.7692307692307693	0.4	-0.0005476532096159825
0.7846153846153847	0.4	-0.0005746731957192807
0.8	0.4	-0.0005297681702605261
0.8153846153846154	0.4	-0.000412248530576526
0.8307692307692308	0.4	-0.0002312175037251266
0.8461538461538463	0.4	-4.1041333488231e-6
0.8615384615384616	0.4	0.0002452700211341087
0.8769230769230769	0.4	0.0004892876784980538
0.8923076923076924	0.4	0.0006996775591810852
0.9076923076923078	0.4	0.0008508395547948489
0.9230769230769231	0.4	0.0009228726295068564
0.9384615384615385	0.4	0.0009038762107529986
0.9538461538461539	0.4	0.0007912433465984747
0.9692307692307693	0.4	0.0005918119327394215
0.9846153846153847	0.4	0.0003208553292136535
0.49230769230769234	0.4153846153846154	-5.279941020531196e-5
0.5076923076923077	0.4153846153846154	-6.629804288836786e-5
0.5230769230769231	0.4153846153846154	-6.943090195416806e-5
0.5384615384615385	0.4153846153846154	-5.900386272836472e-5
0.5538461538461539	0.4153846153846154	-3.4108306922942986e-5
0.5692307692307692	0.4153846153846154	3.966691900189722e-6
0.5846153846153846	0.4153846153846154	5.164844281944411e-5
0.6000000000000001	0.4153846153846154	0.0001025862047511604
0.6153846153846154	0.4153846153846154	0.00014670666062998095
0.6307692307692307	0.4153846153846154	0.00016928996712173647
0.6461538461538462	0.4153846153846154	0.00017583997585308208
0.6615384615384616	0.4153846153846154	0.00015494659347628403
0.676923076923077	0.4153846153846154	0.00010311024316716999
0.6923076923076923	0.4153846153846154	2.3721163065717313e-5
0.7076923076923077	0.4153846153846154	-7.403481002971296e-5
0.7230769230769232	0.4153846153846154	-0.00017586231785605765
0.7384615384615385	0.4153846153846154	-0.00026267844258697176
0.7538461538461538	0.4153846153846154	-0.0003110186602547206
0.7692307692307693	0.4153846153846154	-0.00034304286524838835
0.7846153846153847	0.4153846153846154	-0.00033983405818249226
0.8	0.4153846153846154	-0.0002911111042095536
0.8153846153846154	0.4153846153846154	-0.00019497521134791018
0.8307692307692308	0.4153846153846154	-5.70639013676758e-5
0.8461538461538463	0.4153846153846154	0.00011062596723990067
0.8615384615384616	0.4153846153846154	0.0002913090287384086
0.8769230769230769	0.4153846153846154	0.000465394999026507
0.8923076923076924	0.4153846153846154	0.0006127735864061589
0.9076923076923078	0.4153846153846154	0.0007151665944488076
0.9230769230769231	0.4153846153846154	0.0007582496709536798
0.9384615384615385	0.4153846153846154	0.000733264919934689
0.9538461538461539	0.4153846153846154	0.0006379226460271911
0.9692307692307693	0.4153846153846154	0.0004764873309401775
0.9846153846153847	0.4153846153846154	0.0002590393079969395
0.49230769230769234	0.4307692307692308	-3.52457690547355e-5
0.5076923076923077	0.4307692307692308	-4.298594431124871e-5
0.5230769230769231	0.4307692307692308	-4.363031331865513e-5
0.5384615384615385	0.4307692307692308	-3.546202894629416e-5
0.5538461538461539	0.4307692307692308	-1.827654454562802e-5
0.5692307692307692	0.4307692307692308	6.40184249746481e-6
0.5846153846153846	0.4307692307692308	3.5142314426351787e-5
0.6000000000000001	0.4307692307692308	6.235799788154568e-5
0.6153846153846154	0.4307692307692308	8.008097857514196e-5
0.6307692307692307	0.4307692307692308	7.820550037265943e-5
0.6461538461538462	0.4307692307692308	6.953694189673669e-5
0.6615384615384616	0.4307692307692308	4.673443742632219e-5
0.676923076923077	0.4307692307692308	7.30993533567593e-6
0.6923076923076923	0.4307692307692308	-4.623313840688058e-5
0.7076923076923077	0.4307692307692308	-0.00010679457664829229
0.7230769230769232	0.4307692307692308	-0.00016318842717216056
0.7384615384615385	0.4307692307692308	-0.00020075504716909404
0.7538461538461538	0.4307692307692308	-0.00020240981323822022
0.7692307692307693	0.4307692307692308	-0.00019852042053664955
0.7846153846153847	0.4307692307692308	-0.0001753639551490389
0.8	0.4307692307692308	-0.00012472186464357717
0.8153846153846154	0.4307692307692308	-4.433219683417809e-5
0.8307692307692308	0.4307692307692308	6.24562547661409e-5
0.8461538461538463	0.4307692307692308	0.0001875079873414007
0.8615384615384616	0.4307692307692308	0.00031909023995682254
0.8769230769230769	0.4307692307692308	0.0004433548148671175
0.8923076923076924	0.4307692307692308	0.0005460003053719459
0.9076923076923078	0.4307692307692308	0.000613948678044251
0.9230769230769231	0.4307692307692308	0.0006368396523280737
0.9384615384615385	0.4307692307692308	0.0006081562644085959
0.9538461538461539	0.4307692307692308	0.0005258400990391329
0.9692307692307693	0.4307692307692308	0.00039232054940086577
0.9846153846153847	0.4307692307692308	0.0002139596842376365
0.49230769230769234	0.4461538461538462	-2.267299381052105e-5
0.5076923076923077	0.4461538461538462	-2.7345215375281957e-5
0.5230769230769231	0.4461538461538462	-2.7217941454957487e-5
0.5384615384615385	0.4461538461538462	-2.1512958584576747e-5
0.5538461538461539	0.4461538461538462	-1.051324820278704e-5
0.5692307692307692	0.4461538461538462	4.1993448168956955e-6
0.5846153846153846	0.4461538461538462	1.9585411114904533e-5
0.6000000000000001	0.4461538461538462	3.10469303814793e-5
0.6153846153846154	0.4461538461538462	3.247819202433255e-5
0.6307692307692307	0.4461538461538462	1.672300642677334e-5
0.6461538461538462	0.4461538461538462	1.7674646463510057e-7
0.6615384615384616	0.4461538461538462	-2.2046828473657663e-5
0.676923076923077	0.4461538461538462	-5.1562908314157746e-5
0.6923076923076923	0.4461538461538462	-8.636018285087113e-5
0.7076923076923077	0.4461538461538462	-0.00012091303845466289
0.7230769230769232	0.4461538461538462	-0.00014653287448544695
0.7384615384615385	0.4461538461538462	-0.00015193461314926755
0.7538461538461538	0.4461538461538462	-0.0001242000125887132
0.7692307692307693	0.4461538461538462	-9.811993610724235e-5
0.7846153846153847	0.4461538461538462	-6.323436482973043e-5
0.8	0.4461538461538462	-1.2935089977830012e-5
0.8153846153846154	0.4461538461538462	5.505714629233961e-5
0.8307692307692308	0.4461538461538462	0.0001388582423287235
0.8461538461538463	0.4461538461538462	0.0002330045998064458
0.8615384615384616	0.4461538461538462	0.0003293342412840671
0.8769230769230769	0.4461538461538462	0.00041807882751690705
0.8923076923076924	0.4461538461538462	0.0004890692545739666
0.9076923076923078	0.4461538461538462	0.0005329332724318843
0.9230769230769231	0.4461538461538462	0.0005421491083094753
0.9384615384615385	0.4461538461538462	0.0005118254987361978
0.9538461538461539	0.4461538461538462	0.0004401060487235891
0.9692307692307693	0.4461538461538462	0.0003281401957902233
0.9846153846153847	0.4461538461538462	0.00017962399195644945
0.49230769230769234	0.46153846153846156	-1.4024146771687494e-5
0.5076923076923077	0.46153846153846156	-1.7079545316447377e-5
0.5230769230769231	0.46153846153846156	-1.695884193336562e-5
0.5384615384615385	0.46153846153846156	-1.3434179126317146e-5
0.5538461538461539	0.46153846153846156	-7.038397889886931e-6
0.5692307692307692	0.46153846153846156	7.478104659508055e-7
0.5846153846153846	0.46153846153846156	7.377491442841809e-6
0.6000000000000001	0.46153846153846156	9.19055711308561e-6
0.6153846153846154	0.46153846153846156	1.4862893218850522e-6
0.6307692307692307	0.46153846153846156	-2.1159520624778015e-5
0.6461538461538462	0.46153846153846156	-4.069724146155762e-5
0.6615384615384616	0.46153846153846156	-6.072669694167507e-5
0.676923076923077	0.46153846153846156	-8.23456647380228e-5
0.6923076923076923	0.46153846153846156	-0.00010392275369802965
0.7076923076923077	0.46153846153846156	-0.00012115562730428725
0.7230769230769232	0.46153846153846156	-0.00012728652663594216
0.7384615384615385	0.46153846153846156	-0.0001134416258240552
0.7538461538461538	0.46153846153846156	-6.919057545642041e-5
0.7692307692307693	0.46153846153846156	-3.1379834070167444e-5
0.7846153846153847	0.46153846153846156	8.626634318898016e-6
0.8	0.46153846153846156	5.630383567335614e-5
0.8153846153846154	0.46153846153846156	0.00011378274205635364
0.8307692307692308	0.46153846153846156	0.00018006008085367747
0.8461538461538463	0.46153846153846156	0.00025146304067530227
0.8615384615384616	0.46153846153846156	0.0003223084102598004
0.8769230769230769	0.46153846153846156	0.0003857021117461869
0.8923076923076924	0.46153846153846156	0.0004344097253788368
0.9076923076923078	0.46153846153846156	0.00046171116120355497
0.9230769230769231	0.46153846153846156	0.00046214312214545384
0.9384615384615385	0.46153846153846156	0.00043203568590684076
0.9538461538461539	0.46153846153846156	0.00036976351373250944
0.9692307692307693	0.46153846153846156	0.00027565530548369984
0.9846153846153847	0.46153846153846156	0.000151541200201647
0.49230769230769234	0.47692307692307695	-8.396955277672348e-6
0.5076923076923077	0.47692307692307695	-1.0565540577500685e-5
0.5230769230769231	0.47692307692307695	-1.067926522778927e-5
0.5384615384615385	0.47692307692307695	-8.802081489489001e-6
0.5538461538461539	0.47692307692307695	-5.529538088443359e-6
0.5692307692307692	0.47692307692307695	-2.122759898095875e-6
0.5846153846153846	0.47692307692307695	-5.893763146224871e-7
0.6000000000000001	0.47692307692307695	-3.724046085911453e-6
0.6153846153846154	0.47692307692307695	-1.5139634617149355e-5
0.6307692307692307	0.47692307692307695	-3.934124425645827e-5
0.6461538461538462	0.47692307692307695	-5.8270602214659057e-5
0.6615384615384616	0.47692307692307695	-7.500816056370911e-5
0.676923076923077	0.47692307692307695	-9.036140746847604e-5
0.6923076923076923	0.47692307692307695	-0.00010302064736918471
0.7076923076923077	0.47692307692307695	-0.00010969129789876129
0.7230769230769232	0.47692307692307695	-0.0001052070864002273
0.7384615384615385	0.47692307692307695	-8.254589552483272e-5
0.7538461538461538	0.47692307692307695	-3.25957169390425e-5
0.7692307692307693	0.47692307692307695	8.309653367804375e-6
0.7846153846153847	0.47692307692307695	4.796201290584306e-5
0.8	0.47692307692307695	9.088616869971214e-5
0.8153846153846154	0.47692307692307695	0.00013885501780975032
0.8307692307692308	0.47692307692307695	0.0001912814107580391
0.8461538461538463	0.47692307692307695	0.00024562418418499506
0.8615384615384616	0.47692307692307695	0.0002978793597373515
0.8769230769230769	0.47692307692307695	0.0003431565962329139
0.8923076923076924	0.47692307692307695	0.0003763014863953478
0.9076923076923078	0.47692307692307695	0.0003925036372617539
0.9230769230769231	0.47692307692307695	0.0003878216455656508
0.9384615384615385	0.47692307692307695	0.00035955572141691206
0.9538461538461539	0.47692307692307695	0.00030640212721961586
0.9692307692307693	0.47692307692307695	0.00022832142461412993
0.9846153846153847	0.47692307692307695	0.000126030615770147
0.49230769230769234	0.49230769230769234	-5.110685548942831e-6
0.5076923076923077	0.49230769230769234	-6.6819598801392606e-6
0.5230769230769231	0.49230769230769234	-6.966160302850223e-6
0.5384615384615385	0.49230769230769234	-6.140906907455383e-6
0.5538461538461539	0.49230769230769234	-4.730476468349393e-6
0.5692307692307692	0.49230769230769234	-3.695499047318486e-6
0.5846153846153846	0.49230769230769234	-4.463754109373274e-6
0.6000000000000001	0.49230769230769234	-8.933293917009272e-6
0.6153846153846154	0.49230769230769234	-1.9555100840163387e-5
0.6307692307692307	0.49230769230769234	-3.9986327039493244e-5
0.6461538461538462	0.49230769230769234	-5.522687004715933e-5
0.6615384615384616	0.49230769230769234	-6.786504310027369e-5
0.676923076923077	0.49230769230769234	-7.826226467323608e-5
0.6923076923076923	0.49230769230769234	-8.529823788171696e-5
0.7076923076923077	0.49230769230769234	-8.657293799159192e-5
0.7230769230769232	0.49230769230769234	-7.849573301161923e-5
0.7384615384615385	0.49230769230769234	-5.613026040624448e-5
0.7538461538461538	0.49230769230769234	-1.1810937739021378e-5
0.7692307692307693	0.49230769230769234	2.4397263978292154e-5
0.7846153846153847	0.49230769230769234	5.917070764066536e-5
0.8	0.49230769230769234	9.556892081360621e-5
0.8153846153846154	0.49230769230769234	0.00013461486212860572
0.8307692307692308	0.49230769230769234	0.00017573147258744166
0.8461538461538463	0.49230769230769234	0.00021701803797299536
0.8615384615384616	0.49230769230769234	0.0002555733606754038
0.8769230769230769	0.49230769230769234	0.00028788853945648033
0.8923076923076924	0.49230769230769234	0.00031028109911159483
0.9076923076923078	0.49230769230769234	0.0003193253682861711
0.9230769230769231	0.49230769230769234	0.0003122292138421931
0.9384615384615385	0.49230769230769234	0.0002871085393792491
0.9538461538461539	0.49230769230769234	0.00024311296151861955
0.9692307692307693	0.49230769230769234	0.0001803427623867649
0.9846153846153847	0.49230769230769234	9.94049506685207e-5


==> figures/csv/decay_figure/scatter_tl.csv <==
0.015384615384615385	0.49230769230769234	0.00012393705415769874
0.03076923076923077	0.49230769230769234	0.00022106364715290117
0.046153846153846156	0.49230769230769234	0.00028094130583271315
0.06153846153846154	0.49230769230769234	0.00030274697054403284
0.07692307692307693	0.49230769230769234	0.00028676316783103715
0.09230769230769231	0.49230769230769234	0.00023230791341599696
0.1076923076923077	0.49230769230769234	0.00013826208960999263
0.12307692307692308	0.49230769230769234	6.994059326036503e-6
0.13846153846153847	0.49230769230769234	-0.00014078946944113662
0.15384615384615385	0.49230769230769234	-0.0002682604423669506
0.16923076923076924	0.49230769230769234	-0.00035500041334103616
0.18461538461538463	0.49230769230769234	-0.0003992599072052019
0.2	0.49230769230769234	-0.00040318142152938325
0.2153846153846154	0.49230769230769234	-0.00036896177202270375
0.23076923076923078	0.49230769230769234	-0.00029841844040094526
0.24615384615384617	0.49230769230769234	-0.00019526434726623517
0.26153846153846155	0.49230769230769234	-7.462936976194964e-5
0.27692307692307694	0.49230769230769234	4.114479488452159e-5
0.2923076923076923	0.49230769230769234	0.00013831228113189036
0.3076923076923077	0.49230769230769234	0.00021591983397384543
0.3230769230769231	0.49230769230769234	0.00027619135856960626
0.3384615384615385	0.49230769230769234	0.0003218632238769568
0.35384615384615387	0.49230769230769234	0.0003553551122940441
0.36923076923076925	0.49230769230769234	0.00037852940200108553
0.38461538461538464	0.49230769230769234	0.0003926753156895243
0.4	0.49230769230769234	0.00039858455631456766
0.4153846153846154	0.49230769230769234	0.0003966600082364925
0.4307692307692308	0.49230769230769234	0.00038703119857988645
0.4461538461538462	0.49230769230769234	0.0003696690878709162
0.46153846153846156	0.49230769230769234	0.0003445118517413531
0.47692307692307695	0.49230769230769234	0.00031165609739795873
0.49230769230769234	0.49230769230769234	0.00027182374527511823
0.015384615384615385	0.5076923076923077	0.0002529865463915167
0.03076923076923077	0.5076923076923077	0.00040931135577555755
0.046153846153846156	0.5076923076923077	0.0004966931232185929
0.06153846153846154	0.5076923076923077	0.0005277920140259616
0.07692307692307693	0.5076923076923077	0.0005070965686390457
0.09230769230769231	0.5076923076923077	0.0004322749398581517
0.1076923076923077	0.5076923076923077	0.0002938285655919295
0.12307692307692308	0.5076923076923077	7.225946976947208e-5
0.13846153846153847	0.5076923076923077	-0.0002747853031068478
0.15384615384615385	0.5076923076923077	-0.0004911902866692899
0.16923076923076924	0.5076923076923077	-0.000619602963038596
0.18461538461538463	0.5076923076923077	-0.0006801915525134872
0.2	0.5076923076923077	-0.000683647140305489
0.2153846153846154	0.5076923076923077	-0.0006341893020671212
0.23076923076923078	0.5076923076923077	-0.000530024581075413
0.24615384615384617	0.5076923076923077	-0.0003618130492870307
0.26153846153846155	0.5076923076923077	-0.00010446086742942613
0.27692307692307694	0.5076923076923077	7.700905396309011e-5
0.2923076923076923	0.5076923076923077	0.00020981305735448178
0.3076923076923077	0.5076923076923077	0.00030774231797089886
0.3230769230769231	0.5076923076923077	0.0003797748761360665
0.3384615384615385	0.5076923076923077	0.00043225053097185515
0.35384615384615387	0.5076923076923077	0.00046961755710060873
0.36923076923076925	0.5076923076923077	0.0004948536381808734
0.38461538461538464	0.5076923076923077	0.0005097960717758368
0.4	0.5076923076923077	0.000515421839629556
0.4153846153846154	0.5076923076923077	0.0005120791904176999
0.4307692307692308	0.5076923076923077	0.0004996680501517797
0.4461538461538462	0.5076923076923077	0.0004777662224590239
0.46153846153846156	0.5076923076923077	0.00044569015992507134
0.47692307692307695	0.5076923076923077	0.00040244186585112834
0.49230769230769234	0.5076923076923077	0.0003463398736215348
0.015384615384615385	0.5230769230769231	0.00030728008172811977
0.03076923076923077	0.5230769230769231	0.0004950844124345277
0.046153846153846156	0.5230769230769231	0.0005973101233354503
0.06153846153846154	0.5230769230769231	0.0006332136997974856
0.07692307692307693	0.5230769230769231	0.0006101384589363412
0.09230769230769231	0.5230769230769231	0.000524449017880945
0.1076923076923077	0.5230769230769231	0.0003611000692254143
0.12307692307692308	0.5230769230769231	9.158286336208293e-5
0.13846153846153847	0.5230769230769231	-0.0003305741776338996
0.15384615384615385	0.5230769230769231	-0.0005932656897122263
0.16923076923076924	0.5230769230769231	-0.0007431828511780315
0.18461538461538463	0.5230769230769231	-0.0008094094510521246
0.2	0.5230769230769231	-0.0008081795366594237
0.2153846153846154	0.5230769230769231	-0.0007452769664123382
0.23076923076923078	0.5230769230769231	-0.0006168307840940156
0.24615384615384617	0.5230769230769231	-0.00040865565292450766
0.26153846153846155	0.5230769230769231	-9.368615848273613e-5
0.27692307692307694	0.5230769230769231	0.00012626317719186282
0.2923076923076923	0.5230769230769231	0.00028091252250112865
0.3076923076923077	0.5230769230769231	0.00039018545056828204
0.3230769230769231	0.5230769230769231	0.00046763924318098506
0.3384615384615385	0.5230769230769231	0.0005224704129228681
0.35384615384615387	0.5230769230769231	0.0005607348931047423
0.36923076923076925	0.5230769230769231	0.0005861954679950393
0.38461538461538464	0.5230769230769231	0.0006009574397524765
0.4	0.5230769230769231	0.0006059514861592008
0.4153846153846154	0.5230769230769231	0.0006012908098020506
0.4307692307692308	0.5230769230769231	0.000586519535299589
0.4461538461538462	0.5230769230769231	0.0005607615380374079
0.46153846153846156	0.5230769230769231	0.0005227646457978595
0.47692307692307695	0.5230769230769231	0.0004708052786090294
0.49230769230769234	0.5230769230769231	0.0004023620873261233
0.015384615384615385	0.5384615384615385	0.00030963167418174476
0.03076923076923077	0.5384615384615385	0.000495018394994292
0.046153846153846156	0.5384615384615385	0.0005928315639865053
0.06153846153846154	0.5384615384615385	0.0006261965089874984
0.07692307692307693	0.5384615384615385	0.0006043768555231972
0.09230769230769231	0.5384615384615385	0.0005228649095991826
0.1076923076923077	0.5384615384615385	0.000363122136162009
0.12307692307692308	0.5384615384615385	9.212839818265389e-5
0.13846153846153847	0.5384615384615385	-0.00033698183262607245
0.15384615384615385	0.5384615384615385	-0.000599268694915148
0.16923076923076924	0.5384615384615385	-0.0007416065524566412
0.18461538461538463	0.5384615384615385	-0.000797237115405019
0.2	0.5384615384615385	-0.0007855378404152062
0.2153846153846154	0.5384615384615385	-0.0007130614943762552
0.23076923076923078	0.5384615384615385	-0.0005745191875112647
0.24615384615384617	0.5384615384615385	-0.00035344587138170814
0.26153846153846155	0.5384615384615385	-2.3167344619795093e-5
0.27692307692307694	0.5384615384615385	0.00020554123693504917
0.2923076923076923	0.5384615384615385	0.0003621123510389691
0.3076923076923077	0.5384615384615385	0.0004691716647691965
0.3230769230769231	0.5384615384615385	0.000542850179245804
0.3384615384615385	0.5384615384615385	0.0005939809305829708
0.35384615384615387	0.5384615384615385	0.0006293800805495344
0.36923076923076925	0.5384615384615385	0.0006529598470911424
0.38461538461538464	0.5384615384615385	0.0006666106792289125
0.4	0.5384615384615385	0.0006708598016018006
0.4153846153846154	0.5384615384615385	0.0006653369734807939
0.4307692307692308	0.5384615384615385	0.0006490816893561996
0.4461538461538462	0.5384615384615385	0.0006207196947422388
0.46153846153846156	0.5384615384615385	0.0005785255527690096
0.47692307692307695	0.5384615384615385	0.0005203764616100875
0.49230769230769234	0.5384615384615385	0.0004436045292509523
0.015384615384615385	0.5538461538461539	0.0002648105260998755
0.03076923076923077	0.5538461538461539	0.0004111082354696979
0.046153846153846156	0.5538461538461539	0.00048138353472409063
0.06153846153846154	0.5538461538461539	0.000502946222738115
0.07692307692307693	0.5538461538461539	0.0004868898506650767
0.09230769230769231	0.5538461538461539	0.00042809393492588817
0.1076923076923077	0.5538461538461539	0.00030497747373609387
0.12307692307692308	0.5538461538461539	7.937273192790739e-5
0.13846153846153847	0.5538461538461539	-0.00030136610768535934
0.15384615384615385	0.5538461538461539	-0.0005163739564131149
0.16923076923076924	0.5538461538461539	-0.0006178907998758285
0.18461538461538463	0.5538461538461539	-0.0006435478692435658
0.2	0.5538461538461539	-0.000614826466767591
0.2153846153846154	0.5538461538461539	-0.0005380652347136748
0.23076923076923078	0.5538461538461539	-0.000405891851740543
0.24615384615384617	0.5538461538461539	-0.00019859455201872816
0.26153846153846155	0.5538461538461539	0.00011364536059929531
0.27692307692307694	0.5538461538461539	0.00032168071027824087
0.2923076923076923	0.5538461538461539	0.00045754792609958253
0.3076923076923077	0.5538461538461539	0.0005462626243728136
0.3230769230769231	0.5538461538461539	0.0006053328245991427
0.3384615384615385	0.5538461538461539	0.0006459469957627571
0.35384615384615387	0.5538461538461539	0.0006745685975683627
0.36923076923076925	0.5538461538461539	0.0006943771067401606
0.38461538461538464	0.5538461538461539	0.0007063895746193142
0.4	0.5538461538461539	0.0007102640136873757
0.4153846153846154	0.5538461538461539	0.000704839539312205
0.4307692307692308	0.5538461538461539	0.0006884745000512568
0.4461538461538462	0.5538461538461539	0.0006592339449554197
0.46153846153846156	0.5538461538461539	0.0006149653550749333
0.47692307692307695	0.5538461538461539	0.0005532944319604396
0.49230769230769234	0.5538461538461539	0.00047158060456502227
0.015384615384615385	0.5692307692307692	0.00016708450084336796
0.03076923076923077	0.5692307692307692	0.0002318027921558415
0.046153846153846156	0.5692307692307692	0.0002472304227973548
0.06153846153846154	0.5692307692307692	0.00024589730267110375
0.07692307692307693	0.5692307692307692	0.00024072469556841617
0.09230769230769231	0.5692307692307692	0.0002262258117985086
0.1076923076923077	0.5692307692307692	0.0001779033980238796
0.12307692307692308	0.5692307692307692	5.0333469573552684e-5
0.13846153846153847	0.5692307692307692	-0.00022263462517762257
0.15384615384615385	0.5692307692307692	-0.0003381234747235883
0.16923076923076924	0.5692307692307692	-0.0003611880729374547
0.18461538461538463	0.5692307692307692	-0.00033539034647328683
0.2	0.5692307692307692	-0.0002833081742453808
0.2153846153846154	0.5692307692307692	-0.00020963437751777251
0.23076923076923078	0.5692307692307692	-0.00010354168426596628
0.24615384615384617	0.5692307692307692	6.016090290058101e-5
0.26153846153846155	0.5692307692307692	0.00031938657490654203
0.27692307692307694	0.5692307692307692	0.0004747122636281152
0.2923076923076923	0.5692307692307692	0.0005648599648573854
0.3076923076923077	0.5692307692307692	0.0006177220281724128
0.3230769230769231	0.5692307692307692	0.0006509954451642751
0.3384615384615385	0.5692307692307692	0.0006746295764496312
0.35384615384615387	0.5692307692307692	0.0006932941533700784
0.36923076923076925	0.5692307692307692	0.0007083143538308986
0.38461538461538464	0.5692307692307692	0.0007190304449698917
0.4	0.5692307692307692	0.0007236910853652633
0.4153846153846154	0.5692307692307692	0.0007200066161784739
0.4307692307692308	0.5692307692307692	0.0007054667727302827
0.4461538461538462	0.5692307692307692	0.0006775001761023309
0.46153846153846156	0.5692307692307692	0.0006335314367639448
0.47692307692307695	0.5692307692307692	0.0005709792527407964
0.49230769230769234	0.5692307692307692	0.0004872374044834302
0.015384615384615385	0.5846153846153846	3.069912130637968e-7
0.03076923076923077	0.5846153846153846	-6.962968439174616e-5
0.046153846153846156	0.5846153846153846	-0.0001415796322663054
0.06153846153846154	0.5846153846153846	-0.0001787298243241617
0.07692307692307693	0.5846153846153846	-0.00016753187676571375
0.09230769230769231	0.5846153846153846	-0.00011323647522884067
0.1076923076923077	0.5846153846153846	-4.134085691732411e-5
0.12307692307692308	0.5846153846153846	-4.725320384644426e-6
0.13846153846153847	0.5846153846153846	-9.2535639422559e-5
0.15384615384615385	0.5846153846153846	-4.345049591362153e-5
0.16923076923076924	0.5846153846153846	5.5499077775423666e-5
0.18461538461538463	0.5846153846153846	0.00015532947898579146
0.2	0.5846153846153846	0.00023546524222966338
0.2153846153846154	0.5846153846153846	0.00029522433160646735
0.23076923076923078	0.5846153846153846	0.0003500453377464066
0.24615384615384617	0.5846153846153846	0.0004322400214330161
0.26153846153846155	0.5846153846153846	0.0005937517186472556
0.27692307692307694	0.5846153846153846	0.0006576457506193719
0.2923076923076923	0.5846153846153846	0.0006741815876785138
0.3076923076923077	0.5846153846153846	0.0006734940244442598
0.3230769230769231	0.5846153846153846	0.0006710212975849942
0.3384615384615385	0.5846153846153846	0.0006730056576504962
0.35384615384615387	0.5846153846153846	0.0006803880317805038
0.36923076923076925	0.5846153846153846	0.0006912796563925446
0.38461538461538464	0.5846153846153846	0.0007024507122131731
0.4	0.5846153846153846	0.0007101872127743925
0.4153846153846154	0.5846153846153846	0.0007107530134552252
0.4307692307692308	0.5846153846153846	0.0007006097447381503
0.4461538461538462	0.5846153846153846	0.000676492496108757
0.46153846153846156	0.5846153846153846	0.0006354049092867994
0.47692307692307695	0.5846153846153846	0.0005745776839044511
0.49230769230769234	0.5846153846153846	0.0004914248287328792
0.015384615384615385	0.6000000000000001	-0.0002676445455040584
0.03076923076923077	0.6000000000000001	-0.0005404665825742762
0.046153846153846156	0.6000000000000001	-0.0007366071370513587
0.06153846153846154	0.6000000000000001	-0.000823122784840424
0.07692307692307693	0.6000000000000001	-0.0007903035969829574
0.09230769230769231	0.6000000000000001	-0.0006417166729355234
0.1076923076923077	0.6000000000000001	-0.00039672272398437886
0.12307692307692308	0.6000000000000001	-0.00010677594867693733
0.13846153846153847	0.6000000000000001	0.00010951463223818933
0.15384615384615385	0.6000000000000001	0.00041020480116877824
0.16923076923076924	0.6000000000000001	0.0006801521494195167
0.18461538461538463	0.6000000000000001	0.0008745906908639024
0.2	0.6000000000000001	0.0009834620810243134
0.2153846153846154	0.6000000000000001	0.0010138678724201091
0.23076923076923078	0.6000000000000001	0.0009851054306646459
0.24615384615384617	0.6000000000000001	0.0009338488748903602
0.26153846153846155	0.6000000000000001	0.0009304584737791729
0.27692307692307694	0.6000000000000001	0.0008526613786726845
0.2923076923076923	0.6000000000000001	0.0007654505569421182
0.3076923076923077	0.6000000000000001	0.0006957751304902006
0.3230769230769231	0.6000000000000001	0.0006513140092300249
0.3384615384615385	0.6000000000000001	0.0006307076709359364
0.35384615384615387	0.6000000000000001	0.0006286966058579758
0.36923076923076925	0.6000000000000001	0.0006386894738946809
0.38461538461538464	0.6000000000000001	0.0006540294808649459
0.4	0.6000000000000001	0.0006685779862129895
0.4153846153846154	0.6000000000000001	0.0006769324262789642
0.4307692307692308	0.6000000000000001	0.0006744506428074172
0.4461538461538462	0.6000000000000001	0.0006571791004568281
0.46153846153846156	0.6000000000000001	0.0006217419665191257
0.47692307692307695	0.6000000000000001	0.0005652256910064101
0.49230769230769234	0.6000000000000001	0.0004850813537248945
0.015384615384615385	0.6153846153846154	-0.0007018362845597096
0.03076923076923077	0.6153846153846154	-0.0012594026572546328
0.046153846153846156	0.6153846153846154	-0.0016126772424291183
0.06153846153846154	0.6153846153846154	-0.0017582682749079075
0.07692307692307693	0.6153846153846154	-0.0017002607472948578
0.09230769230769231	0.6153846153846154	-0.0014380215894506097
0.1076923076923077	0.6153846153846154	-0.0009684751113124192
0.12307692307692308	0.6153846153846154	-0.00030658807648160615
0.13846153846153847	0.6153846153846154	0.00043601206433601145
0.15384615384615385	0.6153846153846154	0.0011034496673835638
0.16923076923076924	0.6153846153846154	0.0015891607763224994
0.18461538461538463	0.6153846153846154	0.0018882658024785225
0.2	0.6153846153846154	0.0020187712670361184
0.2153846153846154	0.6153846153846154	0.002000526394837547
0.23076923076923078	0.6153846153846154	0.0018515063860542447
0.24615384615384617	0.6153846153846154	0.0015964383221371435
0.26153846153846155	0.6153846153846154	0.0013062958690554724
0.27692307692307694	0.6153846153846154	0.0010218146794991575
0.2923076923076923	0.6153846153846154	0.0008039080770761547
0.3076923076923077	0.6153846153846154	0.0006575658774934811
0.3230769230769231	0.6153846153846154	0.0005724758840580492
0.3384615384615385	0.6153846153846154	0.000534538357154331
0.35384615384615387	0.6153846153846154	0.0005297251929698632
0.36923076923076925	0.6153846153846154	0.0005454760986123374
0.38461538461538464	0.6153846153846154	0.0005711236972880214
0.4	0.6153846153846154	0.0005978867710827368
0.4153846153846154	0.6153846153846154	0.0006186720087893044
0.4307692307692308	0.6153846153846154	0.0006278052459048068
0.4461538461538462	0.6153846153846154	0.0006207552425410937
0.46153846153846156	0.6153846153846154	0.0005938821114755452
0.47692307692307695	0.6153846153846154	0.0005442257060262501
0.49230769230769234	0.6153846153846154	0.00046934010670712523
0.015384615384615385	0.6307692307692307	-0.00145171562938484
0.03076923076923077	0.6307692307692307	-0.002354048213360121
0.046153846153846156	0.6307692307692307	-0.0028678485944072683
0.06153846153846154	0.6307692307692307	-0.003068430018971923
0.07692307692307693	0.6307692307692307	-0.0029858672217426465
0.09230769230769231	0.6307692307692307	-0.0026130515201643312
0.1076923076923077	0.6307692307692307	-0.0019039857492377712
0.12307692307692308	0.6307692307692307	-0.0007585310041777704
0.13846153846153847	0.6307692307692307	0.0010465187826564388
0.15384615384615385	0.6307692307692307	0.0021872677761595053
0.16923076923076924	0.6307692307692307	0.002893622234460935
0.18461538461538463	0.6307692307692307	0.003279387224144109
0.2	0.6307692307692307	0.003411677538256634
0.2153846153846154	0.6307692307692307	0.0033268068022922585
0.23076923076923078	0.6307692307692307	0.003032802145030186
0.24615384615384617	0.6307692307692307	0.002502948907001041
0.26153846153846155	0.6307692307692307	0.0016411959469554926
0.27692307692307694	0.6307692307692307	0.001089117339341396
0.2923076923076923	0.6307692307692307	0.0007355251405189432
0.3076923076923077	0.6307692307692307	0.0005228283644986008
0.3230769230769231	0.6307692307692307	0.0004112092385034382
0.3384615384615385	0.6307692307692307	0.0003699686268025553
0.35384615384615387	0.6307692307692307	0.00037491365640388865
0.36923076923076925	0.6307692307692307	0.00040708997644586364
0.38461538461538464	0.6307692307692307	0.00045182638474114834
0.4	0.6307692307692307	0.0004978973381897151
0.4153846153846154	0.6307692307692307	0.0005367875380397926
0.4307692307692308	0.6307692307692307	0.0005620670356304955
0.4461538461538462	0.6307692307692307	0.0005688784584762772
0.46153846153846156	0.6307692307692307	0.0005535294769647929
0.47692307692307695	0.6307692307692307	0.0005131788610650022
0.49230769230769234	0.6307692307692307	0.0004456027812599941
0.015384615384615385	0.6461538461538462	-0.0017692763653005797
0.03076923076923077	0.6461538461538462	-0.0028555243180747956
0.046153846153846156	0.6461538461538462	-0.003454537248548967
0.06153846153846154	0.6461538461538462	-0.003680034330510925
0.07692307692307693	0.6461538461538462	-0.0035800249462205336
0.09230769230769231	0.6461538461538462	-0.003142629865907359
0.1076923076923077	0.6461538461538462	-0.002294183706977622
0.12307692307692308	0.6461538461538462	-0.0008883673193292003
0.13846153846153847	0.6461538461538462	0.001318235762529406
0.15384615384615385	0.6461538461538462	0.002702389888358487
0.16923076923076924	0.6461538461538462	0.0035155826294390223
0.18461538461538463	0.6461538461538462	0.00392089278960174
0.2	0.6461538461538462	0.004018654327775453
0.2153846153846154	0.6461538461538462	0.0038591305992660674
0.23076923076923078	0.6461538461538462	0.0034468559529945986
0.24615384615384617	0.6461538461538462	0.0027382686821027387
0.26153846153846155	0.6461538461538462	0.0016311456185731455
0.27692307692307694	0.6461538461538462	0.000922657536541071
0.2923076923076923	0.6461538461538462	0.0004909707273087026
0.3076923076923077	0.6461538461538462	0.0002517371476276227
0.3230769230769231	0.6461538461538462	0.00014428802480362832
0.3384615384615385	0.6461538461538462	0.00012393720129764494
0.35384615384615387	0.6461538461538462	0.00015759477554635508
0.36923076923076925	0.6461538461538462	0.00022086771217516414
0.38461538461538464	0.6461538461538462	0.0002959184731900692
0.4	0.6461538461538462	0.0003698126050442615
0.4153846153846154	0.6461538461538462	0.00043323771569873243
0.4307692307692308	0.6461538461538462	0.0004795208462501827
0.4461538461538462	0.6461538461538462	0.000503886024917807
0.46153846153846156	0.6461538461538462	0.0005029024229914264
0.47692307692307695	0.6461538461538462	0.0004740814261580518
0.49230769230769234	0.6461538461538462	0.00041558840665304483
0.015384615384615385	0.6615384615384616	-0.0017881638594237392
0.03076923076923077	0.6615384615384616	-0.0028625337907705753
0.046153846153846156	0.6615384615384616	-0.0034330400968839415
0.06153846153846154	0.6615384615384616	-0.0036354434539833374
0.07692307692307693	0.6615384615384616	-0.003529866712402262
0.09230769230769231	0.6615384615384616	-0.0031015576359480104
0.1076923076923077	0.6615384615384616	-0.0022600502391172143
0.12307692307692308	0.6615384615384616	-0.0008372886743718713
0.13846153846153847	0.6615384615384616	0.0014093111666532965
0.15384615384615385	0.6615384615384616	0.0027853828535274175
0.16923076923076924	0.6615384615384616	0.0035423350735563266
0.18461538461538463	0.6615384615384616	0.0038668564452697747
0.2	0.6615384615384616	0.003879825852198778
0.2153846153846154	0.6615384615384616	0.0036411147822233655
0.23076923076923078	0.6615384615384616	0.0031541318538008084
0.24615384615384617	0.6615384615384616	0.0023690337180635734
0.26153846153846155	0.6615384615384616	0.0011871842548423631
0.27692307692307694	0.6615384615384616	0.0004441204070901203
0.2923076923076923	0.6615384615384616	1.868703069625243e-5
0.3076923076923077	0.6615384615384616	-0.00018641457995136163
0.3230769230769231	0.6615384615384616	-0.0002450075420651126
0.3384615384615385	0.6615384615384616	-0.00021137867581287834
0.35384615384615387	0.6615384615384616	-0.00012461552154219638
0.36923076923076925	0.6615384615384616	-1.2408430332548615e-5
0.38461538461538464	0.6615384615384616	0.00010589113694878138
0.4	0.6615384615384616	0.00021692083924760991
0.4153846153846154	0.6615384615384616	0.00031155381960977225
0.4307692307692308	0.6615384615384616	0.0003836165549027755
0.4461538461538462	0.6615384615384616	0.00042896631810242377
0.46153846153846156	0.6615384615384616	0.0004448367100741346
0.47692307692307695	0.6615384615384616	0.0004293799600718146
0.49230769230769234	0.6615384615384616	0.0003813519095616336
0.015384615384615385	0.676923076923077	-0.0015391436273048537
0.03076923076923077	0.676923076923077	-0.002391705234380883
0.046153846153846156	0.676923076923077	-0.002797944239913943
0.06153846153846154	0.676923076923077	-0.0029171310218172753
0.07692307692307693	0.676923076923077	-0.002820739159138228
0.09230769230769231	0.676923076923077	-0.002491982072046265
0.1076923076923077	0.676923076923077	-0.0018254692848524137
0.12307692307692308	0.676923076923077	-0.0006283466513754231
0.13846153846153847	0.676923076923077	0.0013678241931496377
0.15384615384615385	0.676923076923077	0.002484404753762967
0.16923076923076924	0.676923076923077	0.0029984278342104964
0.18461538461538463	0.676923076923077	0.003121281533943659
0.2	0.676923076923077	0.002989587321747922
0.2153846153846154	0.676923076923077	0.0026682802918492118
0.23076923076923078	0.676923076923077	0.0021564324301430967
0.24615384615384617	0.676923076923077	0.0013934595497297787
0.26153846153846155	0.676923076923077	0.0002691612217917013
0.27692307692307694	0.676923076923077	-0.000387323247570125
0.2923076923076923	0.676923076923077	-0.0007092044855133695
0.3076923076923077	0.676923076923077	-0.0008063510099151272
0.3230769230769231	0.676923076923077	-0.0007618009911507599
0.3384615384615385	0.676923076923077	-0.0006351048947927713
0.35384615384615387	0.676923076923077	-0.00046754580942063445
0.36923076923076925	0.676923076923077	-0.0002870531027628626
0.38461538461538464	0.676923076923077	-0.00011214238816092468
0.4	0.676923076923077	4.5149741536705904e-5
0.4153846153846154	0.676923076923077	0.0001771641147390509
0.4307692307692308	0.676923076923077	0.00027914918179780345
0.4461538461538462	0.676923076923077	0.00034824992866405914
0.46153846153846156	0.676923076923077	0.0003828220852799547
0.47692307692307695	0.676923076923077	0.0003819737406425195
0.49230769230769234	0.676923076923077	0.00034526409870637393
0.015384615384615385	0.6923076923076923	-0.0009950037610958443
0.03076923076923077	0.6923076923076923	-0.0013854976252152167
0.046153846153846156	0.6923076923076923	-0.0014681989522547314
0.06153846153846154	0.6923076923076923	-0.0014326955799146498
0.07692307692307693	0.6923076923076923	-0.0013622751759681698
0.09230769230769231	0.6923076923076923	-0.0012384605539274688
0.1076923076923077	0.6923076923076923	-0.0009397965225518115
0.12307692307692308	0.6923076923076923	-0.00023675118510810048
0.13846153846153847	0.6923076923076923	0.0012028369717791115
0.15384615384615385	0.6923076923076923	0.0017828936023857234
0.16923076923076924	0.6923076923076923	0.0018425994438004353
0.18461538461538463	0.6923076923076923	0.001627164002767844
0.2	0.6923076923076923	0.0012858710772214418
0.2153846153846154	0.6923076923076923	0.0008828961015038652
0.23076923076923078	0.6923076923076923	0.0004067674934139943
0.24615384615384617	0.6923076923076923	-0.00022387970285785586
0.26153846153846155	0.6923076923076923	-0.0011519517236861256
0.27692307692307694	0.6923076923076923	-0.0015886461874998717
0.2923076923076923	0.6923076923076923	-0.0016971067691153993
0.3076923076923077	0.6923076923076923	-0.0016032600368959386
0.3230769230769231	0.6923076923076923	-0.0013960165716809464
0.3384615384615385	0.6923076923076923	-0.0011349701566377318
0.35384615384615387	0.6923076923076923	-0.0008586857724356251
0.36923076923076925	0.6923076923076923	-0.0005913918369882584
0.38461538461538464	0.6923076923076923	-0.000347833382217243
0.4	0.6923076923076923	-0.0001366196535298308
0.4153846153846154	0.6923076923076923	3.752766216100177e-5
0.4307692307692308	0.6923076923076923	0.00017229007503440866
0.4461538461538462	0.6923076923076923	0.00026678607562513585
0.46153846153846156	0.6923076923076923	0.0003209519078881871
0.47692307692307695	0.6923076923076923	0.0003351527646610159
0.49230769230769234	0.6923076923076923	0.00030994550934030523
0.015384615384615385	0.7076923076923077	-7.367213754436478e-5
0.03076923076923077	0.7076923076923077	0.00029461910118952766
0.046153846153846156	0.7076923076923077	0.0007250432903438268
0.06153846153846154	0.7076923076923077	0.0009985244847005206
0.07692307692307693	0.7076923076923077	0.001024496243426611
0.09230769230769231	0.7076923076923077	0.0008219132091753139
0.1076923076923077	0.7076923076923077	0.0005231965879996784
0.12307692307692308	0.7076923076923077	0.0004000031160346593
0.13846153846153847	0.7076923076923077	0.0008942907449105847
0.15384615384615385	0.7076923076923077	0.0005986427084217806
0.16923076923076924	0.7076923076923077	-4.117819594092202e-5
0.18461538461538463	0.7076923076923077	-0.0007441865756727601
0.2	0.7076923076923077	-0.001359253648912457
0.2153846153846154	0.7076923076923077	-0.0018324249882477838
0.23076923076923078	0.7076923076923077	-0.0021914693869117263
0.24615384615384617	0.7076923076923077	-0.0025468846626676726
0.26153846153846155	0.7076923076923077	-0.0030997182800293873
0.27692307692307694	0.7076923076923077	-0.00315347906347875
0.2923076923076923	0.7076923076923077	-0.002922592420403338
0.3076923076923077	0.7076923076923077	-0.002548841850723199
0.3230769230769231	0.7076923076923077	-0.0021193111558902773
0.3384615384615385	0.7076923076923077	-0.0016853494414925064
0.35384615384615387	0.7076923076923077	-0.0012761113405467973
0.36923076923076925	0.7076923076923077	-0.0009072711443882226
0.38461538461538464	0.7076923076923077	-0.0005864557040408788
0.4	0.7076923076923077	-0.00031659868945070786
0.4153846153846154	0.7076923076923077	-9.799994145054229e-5
0.4307692307692308	0.7076923076923077	7.042132670277292e-5
0.4461538461538462	0.7076923076923077	0.00019037633706296984
0.46153846153846156	0.7076923076923077	0.0002637706521357222
0.47692307692307695	0.7076923076923077	0.00029246384692213216
0.49230769230769234	0.7076923076923077	0.0002781503408727854
0.015384615384615385	0.7230769230769232	0.0013873977640477988
0.03076923076923077	0.7230769230769232	0.0028943045314928023
0.046153846153846156	0.7230769230769232	0.004056930182058928
0.06153846153846154	0.7230769230769232	0.004658955639265232
0.07692307692307693	0.7230769230769232	0.004621524110117719
0.09230769230769231	0.7230769230769232	0.003960122213521374
0.1076923076923077	0.7230769230769232	0.002792368203659494
0.12307692307692308	0.7230769230769232	0.0014009779706554153
0.13846153846153847	0.7230769230769232	0.0003725896516281876
0.15384615384615385	0.7230769230769232	-0.0012445258494468588
0.16923076923076924	0.7230769230769232	-0.002864858892091743
0.18461538461538463	0.7230769230769232	-0.004206568992384106
0.2	0.7230769230769232	-0.0051493646407293195
0.2153846153846154	0.7230769230769232	-0.005664963550449414
0.23076923076923078	0.7230769230769232	-0.005796425921924042
0.24615384615384617	0.7230769230769232	-0.005675561812650324
0.26153846153846155	0.7230769230769232	-0.005581833724135916
0.27692307692307694	0.7230769230769232	-0.005038235419833322
0.2923076923076923	0.7230769230769232	-0.004326218052146921
0.3076923076923077	0.7230769230769232	-0.003585479843554157
0.3230769230769231	0.7230769230769232	-0.002882312813515379
0.3384615384615385	0.7230769230769232	-0.002246281166746139
0.35384615384615387	0.7230769230769232	-0.0016884150577217546
0.36923076923076925	0.7230769230769232	-0.0012104017498278745
0.38461538461538464	0.7230769230769232	-0.000809395653958262
0.4	0.7230769230769232	-0.0004805955126324988
0.4153846153846154	0.7230769230769232	-0.00021862611906615565
0.4307692307692308	0.7230769230769232	-1.825721768666428e-5
0.4461538461538462	0.7230769230769232	0.00012525123993732985
0.46153846153846156	0.7230769230769232	0.00021601446281868024
0.47692307692307695	0.7230769230769232	0.0002575055761680861
0.49230769230769234	0.7230769230769232	0.00025260343099555197
0.015384615384615385	0.7384615384615385	0.003710660316561709
0.03076923076923077	0.7384615384615385	0.006819972732993897
0.046153846153846156	0.7384615384615385	0.008931118921452798
0.06153846153846154	0.7384615384615385	0.009940545434502714
0.07692307692307693	0.7384615384615385	0.009824223998576602
0.09230769230769231	0.7384615384615385	0.008586384985451908
0.1076923076923077	0.7384615384615385	0.00626687769678045
0.12307692307692308	0.7384615384615385	0.0030206525656182688
0.13846153846153847	0.7384615384615385	-0.0005634747913849903
0.15384615384615385	0.7384615384615385	-0.0040875673975242595
0.16923076923076924	0.7384615384615385	-0.0069702530623736905
0.18461538461538463	0.7384615384615385	-0.009070956392821204
0.2	0.7384615384615385	-0.0103697629029499
0.2153846153846154	0.7384615384615385	-0.01088472918267511
0.23076923076923078	0.7384615384615385	-0.010656799469463296
0.24615384615384617	0.7384615384615385	-0.009780193473652266
0.26153846153846155	0.7384615384615385	-0.008549095437881541
0.27692307692307694	0.7384615384615385	-0.007126686893422623
0.2923076923076923	0.7384615384615385	-0.005793840578647791
0.3076923076923077	0.7384615384615385	-0.00461982271168205
0.3230769230769231	0.7384615384615385	-0.0036134551417218606
0.3384615384615385	0.7384615384615385	-0.0027643234081058373
0.35384615384615387	0.7384615384615385	-0.0020561420276171273
0.36923076923076925	0.7384615384615385	-0.0014718011970941771
0.38461538461538464	0.7384615384615385	-0.0009954057031827152
0.4	0.7384615384615385	-0.000613037641905789
0.4153846153846154	0.7384615384615385	-0.00031292785834583696
0.4307692307692308	0.7384615384615385	-8.535137217152395e-5
0.4461538461538462	0.7384615384615385	7.759532370341542e-5
0.46153846153846156	0.7384615384615385	0.0001822543291826631
0.47692307692307695	0.7384615384615385	0.0002336645100850612
0.49230769230769234	0.7384615384615385	0.00023580439509999248
0.015384615384615385	0.7538461538461538	0.007616972423524103
0.03076923076923077	0.7538461538461538	0.012725508816787232
0.046153846153846156	0.7538461538461538	0.0158887289905746
0.06153846153846154	0.7538461538461538	0.017329584833035174
0.07692307692307693	0.7538461538461538	0.01713014311855302
0.09230769230769231	0.7538461538461538	0.015276017687248157
0.1076923076923077	0.7538461538461538	0.011649806686711077
0.12307692307692308	0.7538461538461538	0.005959931040741154
0.13846153846153847	0.7538461538461538	-0.002562664517040768
0.15384615384615385	0.7538461538461538	-0.008575106418670103
0.16923076923076924	0.7538461538461538	-0.012860720098836168
0.18461538461538463	0.7538461538461538	-0.01574033114535573
0.2	0.7538461538461538	-0.017377091927352574
0.2153846153846154	0.7538461538461538	-0.017850481339616444
0.23076923076923078	0.7538461538461538	-0.017168939831380382
0.24615384615384617	0.7538461538461538	-0.015242407706392524
0.26153846153846155	0.7538461538461538	-0.011742943714166279
0.27692307692307694	0.7538461538461538	-0.009160852191178763
0.2923076923076923	0.7538461538461538	-0.007137910711190496
0.3076923076923077	0.7538461538461538	-0.005521791336655318
0.3230769230769231	0.7538461538461538	-0.004222637687435094
0.3384615384615385	0.7538461538461538	-0.003176691350189143
0.35384615384615387	0.7538461538461538	-0.0023353045013976607
0.36923076923076925	0.7538461538461538	-0.0016605313615999093
0.38461538461538464	0.7538461538461538	-0.0011226643736235516
0.4	0.7538461538461538	-0.0006984975473130239
0.4153846153846154	0.7538461538461538	-0.00036997235409079807
0.4307692307692308	0.7538461538461538	-0.00012309179020792948
0.4461538461538462	0.7538461538461538	5.29510440142777e-5
0.46153846153846156	0.7538461538461538	0.00016646696627257876
0.47692307692307695	0.7538461538461538	0.00022381768603858796
0.49230769230769234	0.7538461538461538	0.00022983812545211303
0.015384615384615385	0.7692307692307693	0.009748323935830012
0.03076923076923077	0.7692307692307693	0.016292964495138885
0.046153846153846156	0.7692307692307693	0.02028530676610575
0.06153846153846154	0.7692307692307693	0.02207552516359292
0.07692307692307693	0.7692307692307693	0.02180734933043469
0.09230769230769231	0.7692307692307693	0.019454339333359175
0.1076923076923077	0.7692307692307693	0.014813003697157108
0.12307692307692308	0.7692307692307693	0.0074485328027585895
0.13846153846153847	0.7692307692307693	-0.0034270509329789034
0.15384615384615385	0.7692307692307693	-0.011144516695408998
0.16923076923076924	0.7692307692307693	-0.016512232803074935
0.18461538461538463	0.7692307692307693	-0.02000759919654277
0.2	0.7692307692307693	-0.021902835355618003
0.2153846153846154	0.7692307692307693	-0.022326207451187487
0.23076923076923078	0.7692307692307693	-0.02128111384417904
0.24615384615384617	0.7692307692307693	-0.018632596840500937
0.26153846153846155	0.7692307692307693	-0.014057062427664075
0.27692307692307694	0.7692307692307693	-0.010673510352387425
0.2923076923076923	0.7692307692307693	-0.008112801644731887
0.3076923076923077	0.7692307692307693	-0.006144437142765399
0.3230769230769231	0.7692307692307693	-0.00461625582762584
0.3384615384615385	0.7692307692307693	-0.0034221427102697584
0.35384615384615387	0.7692307692307693	-0.002485496172636243
0.36923076923076925	0.7692307692307693	-0.0017499982807360286
0.38461538461538464	0.7692307692307693	-0.0011738657888503378
0.4	0.7692307692307693	-0.0007259587260837378
0.4153846153846154	0.7692307692307693	-0.0003830151269481818
0.4307692307692308	0.7692307692307693	-0.00012763738503545024
0.4461538461538462	0.7692307692307693	5.319076983726075e-5
0.46153846153846156	0.7692307692307693	0.00016920189940300456
0.47692307692307695	0.7692307692307693	0.00022765823589281594
0.49230769230769234	0.7692307692307693	0.00023395232038877755
0.015384615384615385	0.7846153846153847	0.010799962199739615
0.03076923076923077	0.7846153846153847	0.018129321836915114
0.046153846153846156	0.7846153846153847	0.022600611790199156
0.06153846153846154	0.7846153846153847	0.024596463099878625
0.07692307692307693	0.7846153846153847	0.024285993081316203
0.09230769230769231	0.7846153846153847	0.021637589993679304
0.1076923076923077	0.7846153846153847	0.016415939340882153
0.12307692307692308	0.7846153846153847	0.008164850781197554
0.13846153846153847	0.7846153846153847	-0.0038045983563542198
0.15384615384615385	0.7846153846153847	-0.012418719661041844
0.16923076923076924	0.7846153846153847	-0.018391138255641613
0.18461538461538463	0.7846153846153847	-0.022230040516252214
0.2	0.7846153846153847	-0.024255485881518973
0.2153846153846154	0.7846153846153847	-0.024625442299466276
0.23076923076923078	0.7846153846153847	-0.02335175428777716
0.24615384615384617	0.7846153846153847	-0.02030484641789791
0.26153846153846155	0.7846153846153847	-0.015216841710053445
0.27692307692307694	0.7846153846153847	-0.011400968052426757
0.2923076923076923	0.7846153846153847	-0.00853299127903601
0.3076923076923077	0.7846153846153847	-0.006364542668500322
0.3230769230769231	0.7846153846153847	-0.004713448676484896
0.3384615384615385	0.7846153846153847	-0.003447770397079586
0.35384615384615387	0.7846153846153847	-0.002472182104593307
0.36923076923076925	0.7846153846153847	-0.001717742706309405
0.38461538461538464	0.7846153846153847	-0.0011344846814098117
0.4	0.7846153846153847	-0.0006860993476751876
0.4153846153846154	0.7846153846153847	-0.0003461349490345211
0.4307692307692308	0.7846153846153847	-9.527629927472775e-5
0.4461538461538462	0.7846153846153847	8.060461451542951e-5
0.46153846153846156	0.7846153846153847	0.0001918487191575847
0.47692307692307695	0.7846153846153847	0.0002460181312891139
0.49230769230769234	0.7846153846153847	0.00024862452284350604
0.015384615384615385	0.8	0.01103880640129589
0.03076923076923077	0.8	0.018540352237665356
0.046153846153846156	0.8	0.023107958832979707
0.06153846153846154	0.8	0.02514032573948878
0.07692307692307693	0.8	0.024819173276354748
0.09230769230769231	0.8	0.022110691594242244
0.1076923076923077	0.8	0.016764916266577216
0.12307692307692308	0.8	0.008316132712586258
0.13846153846153847	0.8	-0.003892516646723479
0.15384615384615385	0.8	-0.012689668370892339
0.16923076923076924	0.8	-0.018758603076327263
0.18461538461538463	0.8	-0.02262098176543529
0.2	0.8	-0.024618668388869197
0.2153846153846154	0.8	-0.024923364611511272
0.23076923076923078	0.8	-0.023550657623695206
0.24615384615384617	0.8	-0.020373235867389875
0.26153846153846155	0.8	-0.015142132848676824
0.27692307692307694	0.8	-0.011218171774681925
0.2923076923076923	0.8	-0.00829129565693685
0.3076923076923077	0.8	-0.006104936482166761
0.3230769230769231	0.8	-0.004462868719185618
0.3384615384615385	0.8	-0.0032209510034221654
0.35384615384615387	0.8	-0.0022753620487997728
0.36923076923076925	0.8	-0.0015519486649502542
0.38461538461538464	0.8	-0.0009978737892560945
0.4	0.8	-0.0005754619406244594
0.4153846153846154	0.8	-0.0002577919286917662
0.4307692307692308	0.8	-2.5580383996144353e-5
0.4461538461538462	0.8	0.00013501236188981778
0.46153846153846156	0.8	0.0002339273249710113
0.47692307692307695	0.8	0.00027829814081076974
0.49230769230769234	0.8	0.0002732260466446269
0.015384615384615385	0.8153846153846154	0.010531514542861152
0.03076923076923077	0.8153846153846154	0.017601925254553268
0.046153846153846156	0.8153846153846154	0.021867148939648105
0.06153846153846154	0.8153846153846154	0.02375431112382461
0.07692307692307693	0.8153846153846154	0.023456286065454322
0.09230769230769231	0.8153846153846154	0.020937690215440258
0.1076923076923077	0.8153846153846154	0.015933504793680775
0.12307692307692308	0.8153846153846154	0.007943883824376302
0.13846153846153847	0.8153846153846154	-0.003746975606363399
0.15384615384615385	0.8153846153846154	-0.012043877133606554
0.16923076923076924	0.8153846153846154	-0.01768766694746961
0.18461538461538463	0.8153846153846154	-0.021231658114422295
0.2	0.8153846153846154	-0.02302988433114105
0.2153846153846154	0.8153846153846154	-0.02325373316814422
0.23076923076923078	0.8153846153846154	-0.021909318762232316
0.24615384615384617	0.8153846153846154	-0.01885034961341935
0.26153846153846155	0.8153846153846154	-0.013797924949033837
0.27692307692307694	0.8153846153846154	-0.01007593344713906
0.2923076923076923	0.8153846153846154	-0.007346725998314478
0.3076923076923077	0.8153846153846154	-0.00533868179049603
0.3230769230769231	0.8153846153846154	-0.0038497816211204355
0.3384615384615385	0.8153846153846154	-0.0027354457550754644
0.35384615384615387	0.8153846153846154	-0.0018940093286851443
0.36923076923076925	0.8153846153846154	-0.001254459021887526
0.38461538461538464	0.8153846153846154	-0.0007672427764916324
0.4	0.8153846153846154	-0.00039772560332657065
0.4153846153846154	0.8153846153846154	-0.00012163334756372122
0.4307692307692308	0.8153846153846154	7.809142364032053e-5
0.4461538461538462	0.8153846153846154	0.000213454985617192
0.46153846153846156	0.8153846153846154	0.0002929071715740936
0.47692307692307695	0.8153846153846154	0.00032237815388654626
0.49230769230769234	0.8153846153846154	0.00030600313789529355
0.015384615384615385	0.8307692307692308	0.009201929890678015
0.03076923076923077	0.8307692307692308	0.015185288673121026
0.046153846153846156	0.8307692307692308	0.0187210039223174
0.06153846153846154	0.8307692307692308	0.020270087125789805
0.07692307692307693	0.8307692307692308	0.020030573021280248
0.09230769230769231	0.8307692307692308	0.017966881783466265
0.1076923076923077	0.8307692307692308	0.013804132243411885
0.12307692307692308	0.8307692307692308	0.006989476772684127
0.13846153846153847	0.8307692307692308	-0.0033504355036296568
0.15384615384615385	0.8307692307692308	-0.01040624064383067
0.16923076923076924	0.8307692307692308	-0.015071572499652127
0.18461538461538463	0.8307692307692308	-0.01794314244777302
0.2	0.8307692307692308	-0.019370520687258294
0.2153846153846154	0.8307692307692308	-0.019507408001822043
0.23076923076923078	0.8307692307692308	-0.018337577677800292
0.24615384615384617	0.8307692307692308	-0.015675961909151145
0.26153846153846155	0.8307692307692308	-0.01116092679335191
0.27692307692307694	0.8307692307692308	-0.00797855397297778
0.2923076923076923	0.8307692307692308	-0.005718636005137756
0.3076923076923077	0.8307692307692308	-0.004090925966834221
0.3230769230769231	0.8307692307692308	-0.0028997731261764122
0.3384615384615385	0.8307692307692308	-0.0020146839735258933
0.35384615384615387	0.8307692307692308	-0.0013484133954295944
0.36923076923076925	0.8307692307692308	-0.0008422782238748561
0.38461538461538464	0.8307692307692308	-0.0004565555979481129
0.4	0.8307692307692308	-0.0001642072550782479
0.4153846153846154	0.8307692307692308	5.32498116713533e-5
0.4307692307692308	0.8307692307692308	0.00020848153405217913
0.4461538461538462	0.8307692307692308	0.0003101660789127561
0.46153846153846156	0.8307692307692308	0.00036422531536984583
0.47692307692307695	0.8307692307692308	0.0003746612588142499
0.49230769230769234	0.8307692307692308	0.0003441308563555618
0.015384615384615385	0.8461538461538463	0.006807519721812436
0.03076923076923077	0.8461538461538463	0.010932899000017992
0.046153846153846156	0.8461538461538463	0.013278094325793225
0.06153846153846154	0.8461538461538463	0.014291063810819541
0.07692307692307693	0.8461538461538463	0.014145640485493152
0.09230769230769231	0.8461538461538463	0.012811735028815243
0.1076923076923077	0.8461538461538463	0.01004326899889893
0.12307692307692308	0.8461538461538463	0.0052769299016605315
0.13846153846153847	0.8461538461538463	-0.0025930455711384694
0.15384615384615385	0.8461538461538463	-0.007514120472564138
0.16923076923076924	0.8461538461538463	-0.010604282993664997
0.18461538461538463	0.8461538461538463	-0.01245386152388915
0.2	0.8461538461538463	-0.013356691002426865
0.2153846153846154	0.8461538461538463	-0.013422843508215153
0.23076923076923078	0.8461538461538463	-0.01261266507212547
0.24615384615384617	0.8461538461538463	-0.010710036586162826
0.26153846153846155	0.8461538461538463	-0.007228909248696666
0.27692307692307694	0.8461538461538463	-0.004996362552734175
0.2923076923076923	0.8461538461538463	-0.003495980988876329
0.3076923076923077	0.8461538461538463	-0.002444255851978459
0.3230769230769231	0.8461538461538463	-0.001681343849676885
0.3384615384615385	0.8461538461538463	-0.0011127465238738846
0.35384615384615387	0.8461538461538463	-0.0006803249620842627
0.36923076923076925	0.8461538461538463	-0.0003473277866859725
0.38461538461538464	0.8461538461538463	-9.013704279949269e-5
0.4	0.8461538461538463	0.0001065594628385583
0.4153846153846154	0.8461538461538463	0.00025271540882342356
0.4307692307692308	0.8461538461538463	0.00035477591553250847
0.4461538461538462	0.8461538461538463	0.00041685957416002795
0.46153846153846156	0.8461538461538463	0.00044152384572650503
0.47692307692307695	0.8461538461538463	0.00043026780319326653
0.49230769230769234	0.8461538461538463	0.0003838690659175377
0.015384615384615385	0.8615384615384616	0.0028118533716363038
0.03076923076923077	0.8615384615384616	0.004177296654427835
0.046153846153846156	0.8615384615384616	0.004884013945100529
0.06153846153846154	0.8615384615384616	0.005187036681284545
0.07692307692307693	0.8615384615384616	0.005165793456140143
0.09230769230769231	0.8615384615384616	0.004807752222485194
0.1076923076923077	0.8615384615384616	0.003996882196790633
0.12307692307692308	0.8615384615384616	0.0023846227812800882
0.13846153846153847	0.8615384615384616	-0.0011395992441503907
0.15384615384615385	0.8615384615384616	-0.0028079557157522153
0.16923076923076924	0.8615384615384616	-0.003732620512684366
0.18461538461538463	0.8615384615384616	-0.004266372685821513
0.2	0.8615384615384616	-0.004534581324474658
0.2153846153846154	0.8615384615384616	-0.004569652990616025
0.23076923076923078	0.8615384615384616	-0.004335245550453412
0.24615384615384617	0.8615384615384616	-0.0036776531488077998
0.26153846153846155	0.8615384615384616	-0.0020859539689895346
0.27692307692307694	0.8615384615384616	-0.001319648906837703
0.2923076923076923	0.8615384615384616	-0.0008623124521067033
0.3076923076923077	0.8615384615384616	-0.0005464155089781706
0.3230769230769231	0.8615384615384616	-0.0003062428031305719
0.3384615384615385	0.8615384615384616	-0.00011227621666028088
0.35384615384615387	0.8615384615384616	4.95449512006206e-5
0.36923076923076925	0.8615384615384616	0.00018578617556293714
0.38461538461538464	0.8615384615384616	0.00029913284414577983
0.4	0.8615384615384616	0.000390223833956771
0.4153846153846154	0.8615384615384616	0.0004586335387994954
0.4307692307692308	0.8615384615384616	0.0005034042386426263
0.4461538461538462	0.8615384615384616	0.0005233295500165601
0.46153846153846156	0.8615384615384616	0.0005170997837311001
0.47692307692307695	0.8615384615384616	0.00048337413586299345
0.49230769230769234	0.8615384615384616	0.0004208185450034269
0.015384615384615385	0.8769230769230769	-0.0040207995146125
0.03076923076923077	0.8769230769230769	-0.0062029763239609195
0.046153846153846156	0.8769230769230769	-0.0073897685060209176
0.06153846153846154	0.8769230769230769	-0.007876121111839461
0.07692307692307693	0.8769230769230769	-0.007760652189619759
0.09230769230769231	0.8769230769230769	-0.007026798416722682
0.1076923076923077	0.8769230769230769	-0.0055315118404191295
0.12307692307692308	0.8769230769230769	-0.0028791183540978855
0.13846153846153847	0.8769230769230769	0.0021029384948792634
0.15384615384615385	0.8769230769230769	0.004799474332260244
0.16923076923076924	0.8769230769230769	0.006393086310371471
0.18461538461538463	0.8769230769230769	0.007300529583632323
0.2	0.8769230769230769	0.007699348346835998
0.2153846153846154	0.8769230769230769	0.0076590153865493385
0.23076923076923078	0.8769230769230769	0.007163945975605872
0.24615384615384617	0.8769230769230769	0.0060655804762448015
0.26153846153846155	0.8769230769230769	0.003844752521932242
0.27692307692307694	0.8769230769230769	0.002628390440027816
0.2923076923076923	0.8769230769230769	0.0018751526898136107
0.3076923076923077	0.8769230769230769	0.001389506164851278
0.3230769230769231	0.8769230769230769	0.0010774214563412535
0.3384615384615385	0.8769230769230769	0.0008826966027109234
0.35384615384615387	0.8769230769230769	0.0007673519015323003
0.36923076923076925	0.8769230769230769	0.0007041517871395294
0.38461538461538464	0.8769230769230769	0.0006730155034111193
0.4	0.8769230769230769	0.0006589265835914629
0.4153846153846154	0.8769230769230769	0.0006505477673233733
0.4307692307692308	0.8769230769230769	0.0006392350437701563
0.4461538461538462	0.8769230769230769	0.0006183116970806952
0.46153846153846156	0.8769230769230769	0.000582528696866553
0.47692307692307695	0.8769230769230769	0.0005276675050723916
0.49230769230769234	0.8769230769230769	0.0004502565764094586
0.015384615384615385	0.8923076923076924	-0.007952476698533134
0.03076923076923077	0.8923076923076924	-0.012839035522045843
0.046153846153846156	0.8923076923076924	-0.015624392125791559
0.06153846153846154	0.8923076923076924	-0.016801502025409455
0.07692307692307693	0.8923076923076924	-0.016565884278464775
0.09230769230769231	0.8923076923076924	-0.014883183451744768
0.1076923076923077	0.8923076923076924	-0.011477414380054327
0.12307692307692308	0.8923076923076924	-0.0057329244445394984
0.13846153846153847	0.8923076923076924	0.0035249277184767765
0.15384615384615385	0.8923076923076924	0.009403758712514157
0.16923076923076924	0.8923076923076924	0.013098892311249376
0.18461538461538463	0.8923076923076924	0.015269986836115034
0.2	0.8923076923076924	0.01626636021460867
0.2153846153846154	0.8923076923076924	0.016236350687343196
0.23076923076923078	0.8923076923076924	0.015160364063054446
0.24615384615384617	0.8923076923076924	0.012825207029220576
0.26153846153846155	0.8923076923076924	0.008733350233994118
0.27692307692307694	0.8923076923076924	0.00607566254875134
0.2923076923076923	0.8923076923076924	0.0043073837000302696
0.3076923076923077	0.8923076923076924	0.003114223115776638
0.3230769230769231	0.8923076923076924	0.0023060829544816136
0.3384615384615385	0.8923076923076924	0.0017606463631786489
0.35384615384615387	0.8923076923076924	0.0013953713586263561
0.36923076923076925	0.8923076923076924	0.001152810661599982
0.38461538461538464	0.8923076923076924	0.0009922078923159403
0.4	0.8923076923076924	0.0008842763232228154
0.4153846153846154	0.8923076923076924	0.0008077529966806062
0.4307692307692308	0.8923076923076924	0.000747033565582158
0.4461538461538462	0.8923076923076924	0.0006905105912177409
0.46153846153846156	0.8923076923076924	0.0006293928951302554
0.47692307692307695	0.8923076923076924	0.0005568677046987908
0.49230769230769234	0.8923076923076924	0.000467517190690211
0.015384615384615385	0.9076923076923078	-0.010210473349881947
0.03076923076923077	0.9076923076923078	-0.01683669853230551
0.046153846153846156	0.9076923076923078	-0.020727664042097773
0.06153846153846154	0.9076923076923078	-0.022400012177949773
0.07692307692307693	0.9076923076923078	-0.022078601039492895
0.09230769230769231	0.9076923076923078	-0.019723038324145053
0.1076923076923077	0.9076923076923078	-0.01502243937592165
0.12307692307692308	0.9076923076923078	-0.007360494354890301
0.13846153846153847	0.9076923076923078	0.004219868584024884
0.15384615384615385	0.9076923076923078	0.012085670961041944
0.16923076923076924	0.9076923076923078	0.01722266785896854
0.18461538461538463	0.9076923076923078	0.02030809570794147
0.2	0.9076923076923078	0.021753685461112157
0.2153846153846154	0.9076923076923078	0.021753593558132032
0.23076923076923078	0.9076923076923078	0.020309883033019838
0.24615384615384617	0.9076923076923078	0.01723546381656062
0.26153846153846155	0.9076923076923078	0.012150135929620545
0.27692307692307694	0.9076923076923078	0.008595882914501371
0.2923076923076923	0.9076923076923078	0.006126853539327708
0.3076923076923077	0.9076923076923078	0.004416276737291607
0.3230769230769231	0.9076923076923078	0.0032343979761781322
0.3384615384615385	0.9076923076923078	0.0024207916304439226
0.35384615384615387	0.9076923076923078	0.0018630336017427147
0.36923076923076925	0.9076923076923078	0.0014818687018663156
0.38461538461538464	0.9076923076923078	0.001221086174578072
0.4	0.9076923076923078	0.0010405749138514724
0.4153846153846154	0.9076923076923078	0.0009115114241422993
0.4307692307692308	0.9076923076923078	0.0008129927242083496
0.4461538461538462	0.9076923076923078	0.0007296613006260745
0.46153846153846156	0.9076923076923078	0.0006500216812861573
0.47692307692307695	0.9076923076923078	0.0005652503214505248
0.49230769230769234	0.9076923076923078	0.00046837130512015297
0.015384615384615385	0.9230769230769231	-0.011313119761096897
0.03076923076923077	0.9230769230769231	-0.01883002280760423
0.046153846153846156	0.9230769230769231	-0.023309954924751995
0.06153846153846154	0.9230769230769231	-0.02525268319720671
0.07692307692307693	0.9230769230769231	-0.02488587096981971
0.09230769230769231	0.9230769230769231	-0.022168331021828632
0.1076923076923077	0.9230769230769231	-0.016789212037004664
0.12307692307692308	0.9230769230769231	-0.008166883775532693
0.13846153846153847	0.9230769230769231	0.004523300484442824
0.15384615384615385	0.9230769230769231	0.01339031916163189
0.16923076923076924	0.9230769230769231	0.01929194292861307
0.18461538461538463	0.9230769230769231	0.022879973148541857
0.2	0.9230769230769231	0.02458062283673815
0.2153846153846154	0.9230769230769231	0.024608385524024647
0.23076923076923078	0.9230769230769231	0.02298404116730396
0.24615384615384617	0.9230769230769231	0.019550559747353213
0.26153846153846155	0.9230769230769231	0.013998203846974307
0.27692307692307694	0.9230769230769231	0.009993236733854115
0.2923076923076923	0.9230769230769231	0.007150227899035808
0.3076923076923077	0.9230769230769231	0.005151989411432173
0.3230769230769231	0.9230769230769231	0.0037567976760436083
0.3384615384615385	0.9230769230769231	0.0027874456742244145
0.35384615384615387	0.9230769230769231	0.002116459809582484
0.36923076923076925	0.9230769230769231	0.001652901463092708
0.38461538461538464	0.9230769230769231	0.0013320502838267854
0.4	0.9230769230769231	0.0011077828270109227
0.4153846153846154	0.9230769230769231	0.0009470821553769877
0.4307692307692308	0.9230769230769231	0.0008261217000310845
0.4461538461538462	0.9230769230769231	0.0007274772993402722
0.46153846153846156	0.9230769230769231	0.0006381393014859959
0.47692307692307695	0.9230769230769231	0.0005480976882452186
0.49230769230769234	0.9230769230769231	0.00044935704151035077
0.015384615384615385	0.9384615384615385	-0.011472384479309167
0.03076923076923077	0.9384615384615385	-0.019120719604670253
0.046153846153846156	0.9384615384615385	-0.02368985124450701
0.06153846153846154	0.9384615384615385	-0.025675296308713107
0.07692307692307693	0.9384615384615385	-0.025304270213158352
0.09230769230769231	0.9384615384615385	-0.022535604348752843
0.1076923076923077	0.9384615384615385	-0.01705959556714342
0.12307692307692308	0.9384615384615385	-0.008301530787086382
0.13846153846153847	0.9384615384615385	0.004543828440618917
0.15384615384615385	0.9384615384615385	0.013554292745401417
0.16923076923076924	0.9384615384615385	0.01956874201828171
0.18461538461538463	0.9384615384615385	0.02323316159384645
0.2	0.9384615384615385	0.02497437768624563
0.2153846153846154	0.9384615384615385	0.025009215006896138
0.23076923076923078	0.9384615384615385	0.023361266837789836
0.24615384615384617	0.9384615384615385	0.01987846063154565
0.26153846153846155	0.9384615384615385	0.01426124007061758
0.27692307692307694	0.9384615384615385	0.01019098936845319
0.2923076923076923	0.9384615384615385	0.007291189005077452
0.3076923076923077	0.9384615384615385	0.005247012426905887
0.3230769230769231	0.9384615384615385	0.0038157147358879344
0.3384615384615385	0.9384615384615385	0.002818090674375862
0.35384615384615387	0.9384615384615385	0.002124815592818319
0.36923076923076925	0.9384615384615385	0.0016435841506434615
0.38461538461538464	0.9384615384615385	0.0013087877641736623
0.4	0.9384615384615385	0.0010737810485366643
0.4153846153846154	0.9384615384615385	0.0009052697638718631
0.4307692307692308	0.9384615384615385	0.0007792917147469471
0.4461538461538462	0.9384615384615385	0.0006783439887661544
0.46153846153846156	0.9384615384615385	0.0005893176306205558
0.47692307692307695	0.9384615384615385	0.0005020011820822226
0.49230769230769234	0.9384615384615385	0.000408009592069346
0.015384615384615385	0.9538461538461539	-0.01071610014387727
0.03076923076923077	0.9538461538461539	-0.01775102147966835
0.046153846153846156	0.9538461538461539	-0.02191383573230043
0.06153846153846154	0.9538461538461539	-0.0237147821723881
0.07692307692307693	0.9538461538461539	-0.02338071081775551
0.09230769230769231	0.9538461538461539	-0.020870622185288717
0.1076923076923077	0.9538461538461539	-0.015872436688137533
0.12307692307692308	0.9538461538461539	-0.007783873838696071
0.13846153846153847	0.9538461538461539	0.004293181792689526
0.15384615384615385	0.9538461538461539	0.012608211834044841
0.16923076923076924	0.9538461538461539	0.0180895012782376
0.18461538461538463	0.9538461538461539	0.0214034839952883
0.2	0.9538461538461539	0.022968441780473477
0.2153846153846154	0.9538461538461539	0.022986760452496147
0.23076923076923078	0.9538461538461539	0.0214672810183853
0.24615384615384617	0.9538461538461539	0.01823470634339367
0.26153846153846155	0.9538461538461539	0.012939663529045409
0.27692307692307694	0.9538461538461539	0.009180648757811842
0.2923076923076923	0.9538461538461539	0.006538883419463145
0.3076923076923077	0.9538461538461539	0.004691513648774216
0.3230769230769231	0.9538461538461539	0.0034033152597746016
0.3384615384615385	0.9538461538461539	0.002506743788121001
0.35384615384615387	0.9538461538461539	0.0018834848302196907
0.36923076923076925	0.9538461538461539	0.001450188876037374
0.38461538461538464	0.9538461538461539	0.0011480926672359643
0.4	0.9538461538461539	0.000935640932638431
0.4153846153846154	0.9538461538461539	0.0007832812303750741
0.4307692307692308	0.9538461538461539	0.0006697884998669069
0.4461538461538462	0.9538461538461539	0.0005796464039050638
0.46153846153846156	0.9538461538461539	0.000501143143696071
0.47692307692307695	0.9538461538461539	0.0004249369109419921
0.49230769230769234	0.9538461538461539	0.0003429371102362045
0.015384615384615385	0.9692307692307693	-0.008901396208939321
0.03076923076923077	0.9692307692307693	-0.014513832030233178
0.046153846153846156	0.9692307692307693	-0.017760089625046015
0.06153846153846154	0.9692307692307693	-0.01914968742319109
0.07692307692307693	0.9692307692307693	-0.018893570292594634
0.09230769230769231	0.9692307692307693	-0.016954138478916723
0.1076923076923077	0.9692307692307693	-0.013036056753829673
0.12307692307692308	0.9692307692307693	-0.006515111264657635
0.13846153846153847	0.9692307692307693	0.003698491207762126
0.15384615384615385	0.9692307692307693	0.010389801992822502
0.16923076923076924	0.9692307692307693	0.014671497738307266
0.18461538461538463	0.9692307692307693	0.01721676180156738
0.2	0.9692307692307693	0.018403075460835524
0.2153846153846154	0.9692307692307693	0.01839603447720138
0.23076923076923078	0.9692307692307693	0.017180320912833252
0.24615384615384617	0.9692307692307693	0.01454735066757003
0.26153846153846155	0.9692307692307693	0.01004441603790678
0.27692307692307694	0.9692307692307693	0.007015415807833837
0.2923076923076923	0.9692307692307693	0.004954539359737289
0.3076923076923077	0.9692307692307693	0.003539200582501451
0.3230769230769231	0.9692307692307693	0.0025616459598634756
0.3384615384615385	0.9692307692307693	0.0018844414816620665
0.35384615384615387	0.9692307692307693	0.0014145481574502896
0.36923076923076925	0.9692307692307693	0.0010879509495985958
0.38461538461538464	0.9692307692307693	0.0008601101896426147
0.4	0.9692307692307693	0.0006997658779542415
0.4153846153846154	0.9692307692307693	0.0005847828186713156
0.4307692307692308	0.9692307692307693	0.0004992917439887626
0.4461538461538462	0.9692307692307693	0.00043166707683934386
0.46153846153846156	0.9692307692307693	0.0003730287228648929
0.47692307692307695	0.9692307692307693	0.00031602330130169087
0.49230769230769234	0.9692307692307693	0.0002536609717288965
0.015384615384615385	0.9846153846153847	-0.005636054254054589
0.03076923076923077	0.9846153846153847	-0.008903222399686779
0.046153846153846156	0.9846153846153847	-0.010723404906867098
0.06153846153846154	0.9846153846153847	-0.011490709195143348
0.07692307692307693	0.9846153846153847	-0.01135014604292296
0.09230769230769231	0.9846153846153847	-0.010276706276361618
0.1076923076923077	0.9846153846153847	-0.008062942176014548
0.12307692307692308	0.9846153846153847	-0.004199407266274657
0.13846153846153847	0.9846153846153847	0.002520022783165813
0.15384615384615385	0.9846153846153847	0.006474937664147479
0.16923076923076924	0.9846153846153847	0.008883856353573295
0.18461538461538463	0.9846153846153847	0.010282920484810136
0.2	0.9846153846153847	0.010924994257071571
0.2153846153846154	0.9846153846153847	0.010907911555612312
0.23076923076923078	0.9846153846153847	0.01020454796114799
0.24615384615384617	0.9846153846153847	0.008623889849118101
0.26153846153846155	0.9846153846153847	0.005637591240726075
0.27692307692307694	0.9846153846153847	0.0038444161694276553
0.2923076923076923	0.9846153846153847	0.0026870147226989416
0.3076923076923077	0.9846153846153847	0.001911460455179043
0.3230769230769231	0.9846153846153847	0.001381983609064003
0.3384615384615385	0.9846153846153847	0.001017185114761718
0.35384615384615387	0.9846153846153847	0.000764672461869026
0.36923076923076925	0.9846153846153847	0.000589313668812321
0.38461538461538464	0.9846153846153847	0.00046698835732988323
0.4	0.9846153846153847	0.0003808866644128263
0.4153846153846154	0.9846153846153847	0.0003191495159154054
0.4307692307692308	0.9846153846153847	0.0002732856741257051
0.4461538461538462	0.9846153846153847	0.00023705853014687766
0.46153846153846156	0.9846153846153847	0.00020563846317068696
0.47692307692307695	0.9846153846153847	0.0001748236932192023
0.49230769230769234	0.9846153846153847	0.00013999010195265806


==> figures/csv/decay_figure/scatter_tr.csv <==
0.49230769230769234	0.49230769230769234	-4.048592772600717e-6
0.5076923076923077	0.49230769230769234	-5.976740722665906e-6
0.5230769230769231	0.49230769230769234	-7.195112130160534e-6
0.5384615384615385	0.49230769230769234	-7.1424552569934664e-6
0.5538461538461539	0.49230769230769234	-5.5891092486528744e-6
0.5692307692307692	0.49230769230769234	-2.349928973397374e-6
0.5846153846153846	0.49230769230769234	2.779572903893308e-6
0.6000000000000001	0.49230769230769234	9.987943592151869e-6
0.6153846153846154	0.49230769230769234	1.92229906593522e-5
0.6307692307692307	0.49230769230769234	2.9231978334374042e-5
0.6461538461538462	0.49230769230769234	4.262689693418362e-5
0.6615384615384616	0.49230769230769234	5.8806718440053304e-5
0.676923076923077	0.49230769230769234	7.901566232428095e-5
0.6923076923076923	0.49230769230769234	0.00010533256761985578
0.7076923076923077	0.49230769230769234	0.00014025357252824556
0.7230769230769232	0.49230769230769234	0.00018606244018205036
0.7384615384615385	0.49230769230769234	0.00024304052611573114
0.7538461538461538	0.49230769230769234	0.00030318101302578317
0.7692307692307693	0.49230769230769234	0.0003505001279597039
0.7846153846153847	0.49230769230769234	0.0003755846865817247
0.8	0.49230769230769234	0.000375919310700033
0.8153846153846154	0.49230769230769234	0.0003497061682277932
0.8307692307692308	0.49230769230769234	0.00029447140257388426
0.8461538461538463	0.49230769230769234	0.00020767931358033423
0.8615384615384616	0.49230769230769234	9.029002046387294e-5
0.8769230769230769	0.49230769230769234	-3.986900410466525e-5
0.8923076923076924	0.49230769230769234	-0.00015450765244890742
0.9076923076923078	0.49230769230769234	-0.00023532364198025776
0.9230769230769231	0.49230769230769234	-0.0002803910528394294
0.9384615384615385	0.49230769230769234	-0.0002907753175409544
0.9538461538461539	0.49230769230769234	-0.0002670110545793834
0.9692307692307693	0.49230769230769234	-0.00020867598872420157
0.9846153846153847	0.49230769230769234	-0.00011639866419816929
0.49230769230769234	0.5076923076923077	-5.97674072266525e-6
0.5076923076923077	0.5076923076923077	-1.1825464242731635e-5
0.5230769230769231	0.5076923076923077	-1.4684187305679859e-5
0.5384615384615385	0.5076923076923077	-1.5151322571875401e-5
0.5538461538461539	0.5076923076923077	-1.3303135845954038e-5
0.5692307692307692	0.5076923076923077	-8.933018089985382e-6
0.5846153846153846	0.5076923076923077	-1.5693295924781816e-6
0.6000000000000001	0.5076923076923077	9.615378548649485e-6
0.6153846153846154	0.5076923076923077	2.610911978316754e-5
0.6307692307692307	0.5076923076923077	5.1139972946103986e-5
0.6461538461538462	0.5076923076923077	7.176222896225044e-5
0.6615384615384616	0.5076923076923077	9.219342354981569e-5
0.676923076923077	0.5076923076923077	0.00011599130149097401
0.6923076923076923	0.5076923076923077	0.0001473067821921101
0.7076923076923077	0.5076923076923077	0.00019145201044739002
0.7230769230769232	0.5076923076923077	0.00025547270175534564
0.7384615384615385	0.5076923076923077	0.0003495372009681859
0.7538461538461538	0.5076923076923077	0.0004923733286570081
0.7692307692307693	0.5076923076923077	0.0005764862915541441
0.7846153846153847	0.5076923076923077	0.0006184412112633387
0.8	0.5076923076923077	0.0006238912971590804
0.8153846153846154	0.5076923076923077	0.0005926409596773115
0.8307692307692308	0.5076923076923077	0.0005194356703057576
0.8461538461538463	0.5076923076923077	0.0003933856909923868
0.8615384615384616	0.5076923076923077	0.00019521703492652537
0.8769230769230769	0.5076923076923077	-0.00011443833171536441
0.8923076923076924	0.5076923076923077	-0.00031003097648265796
0.9076923076923078	0.5076923076923077	-0.00043026374438948317
0.9230769230769231	0.5076923076923077	-0.0004930018078761668
0.9384615384615385	0.5076923076923077	-0.0005068323639833591
0.9538461538461539	0.5076923076923077	-0.0004736006492114761
0.9692307692307693	0.5076923076923077	-0.0003886956696849903
0.9846153846153847	0.5076923076923077	-0.00023974102229682776
0.49230769230769234	0.5230769230769231	-7.195112130159815e-6
0.5076923076923077	0.5230769230769231	-1.4684187305680186e-5
0.5230769230769231	0.5230769230769231	-1.8584849363717943e-5
0.5384615384615385	0.5230769230769231	-1.9495510964638875e-5
0.5538461538461539	0.5230769230769231	-1.7559092559067503e-5
0.5692307692307692	0.5230769230769231	-1.2529677033877801e-5
0.5846153846153846	0.5230769230769231	-3.7592508182358125e-6
0.6000000000000001	0.5230769230769231	9.913781325990479e-6
0.6153846153846154	0.5230769230769231	3.0438137892796745e-5
0.6307692307692307	0.5230769230769231	6.108820026620303e-5
0.6461538461538462	0.5230769230769231	8.472025798047562e-5
0.6615384615384616	0.5230769230769231	0.00010584508086756273
0.676923076923077	0.5230769230769231	0.0001290809734592661
0.6923076923076923	0.5230769230769231	0.00016008288477179834
0.7076923076923077	0.5230769230769231	0.00020640662087543672
0.7230769230769232	0.5230769230769231	0.00027847079098533377
0.7384615384615385	0.5230769230769231	0.0003908938829062332
0.7538461538461538	0.5230769230769231	0.0005645878732459063
0.7692307692307693	0.5230769230769231	0.0006689295625025105
0.7846153846153847	0.5230769230769231	0.0007221016339243872
0.8	0.5230769230769231	0.0007328627711616206
0.8153846153846154	0.5230769230769231	0.0007018297671825976
0.8307692307692308	0.5230769230769231	0.0006215436921454314
0.8461538461538463	0.5230769230769231	0.00047550980932291407
0.8615384615384616	0.5230769230769231	0.0002359298241311922
0.8769230769230769	0.5230769230769231	-0.00014061407424569673
0.8923076923076924	0.5230769230769231	-0.00037845787042191305
0.9076923076923078	0.5230769230769231	-0.0005202422442638842
0.9230769230769231	0.5230769230769231	-0.000592063763337429
0.9384615384615385	0.5230769230769231	-0.000607495374349876
0.9538461538461539	0.5230769230769231	-0.0005694072016432075
0.9692307692307693	0.5230769230769231	-0.0004703087115524912
0.9846153846153847	0.5230769230769231	-0.0002914134483491845
0.49230769230769234	0.5384615384615385	-7.142455256992799e-6
0.5076923076923077	0.5384615384615385	-1.5151322571874801e-5
0.5230769230769231	0.5384615384615385	-1.9495510964637967e-5
0.5384615384615385	0.5384615384615385	-2.0706778449659952e-5
0.5538461538461539	0.5384615384615385	-1.8928045477564645e-5
0.5692307692307692	0.5384615384615385	-1.3887345753989402e-5
0.5846153846153846	0.5384615384615385	-4.871777058344242e-6
0.6000000000000001	0.5384615384615385	9.340860594985186e-6
0.6153846153846154	0.5384615384615385	3.062145111005814e-5
0.6307692307692307	0.5384615384615385	6.168606780701341e-5
0.6461538461538462	0.5384615384615385	8.3817157387462e-5
0.6615384615384616	0.5384615384615385	0.00010101730404226993
0.676923076923077	0.5384615384615385	0.00011803626226830472
0.6923076923076923	0.5384615384615385	0.0001411687981219566
0.7076923076923077	0.5384615384615385	0.0001792524328588008
0.7230769230769232	0.5384615384615385	0.00024474159396589544
0.7384615384615385	0.5384615384615385	0.00035461130198707956
0.7538461538461538	0.5384615384615385	0.0005304537830838572
0.7692307692307693	0.5384615384615385	0.0006368415154515864
0.7846153846153847	0.5384615384615385	0.000692472054936059
0.8	0.5384615384615385	0.0007079274505463975
0.8153846153846154	0.5384615384615385	0.0006845707099120094
0.8307692307692308	0.5384615384615385	0.0006136985859364394
0.8461538461538463	0.5384615384615385	0.00047547909418862717
0.8615384615384616	0.5384615384615385	0.00023790559068701068
0.8769230769230769	0.5384615384615385	-0.00014303361202174224
0.8923076923076924	0.5384615384615385	-0.00038048787974045365
0.9076923076923078	0.5384615384615385	-0.000517727291951748
0.9230769230769231	0.5384615384615385	-0.0005850593199048253
0.9384615384615385	0.5384615384615385	-0.0005992218614805471
0.9538461538461539	0.5384615384615385	-0.0005637677645040244
0.9692307692307693	0.5384615384615385	-0.0004692622195776209
0.9846153846153847	0.5384615384615385	-0.0002931477525924553
0.49230769230769234	0.5538461538461539	-5.589109248652248e-6
0.5076923076923077	0.5538461538461539	-1.3303135845953462e-5
0.5230769230769231	0.5538461538461539	-1.7559092559066618e-5
0.5384615384615385	0.5538461538461539	-1.8928045477564506e-5
0.5538461538461539	0.5538461538461539	-1.757896423330856e-5
0.5692307692307692	0.5538461538461539	-1.3239882531936002e-5
0.5846153846153846	0.5538461538461539	-5.201371341902392e-6
0.6000000000000001	0.5538461538461539	7.679987916470325e-6
0.6153846153846154	0.5538461538461539	2.700073905966868e-5
0.6307692307692307	0.5538461538461539	5.484909802591118e-5
0.6461538461538462	0.5538461538461539	7.147663528166694e-5
0.6615384615384616	0.5538461538461539	8.000235120732781e-5
0.676923076923077	0.5538461538461539	8.450960901130237e-5
0.6923076923076923	0.5538461538461539	9.093524815050199e-5
0.7076923076923077	0.5538461538461539	0.00010832435403349276
0.7230769230769232	0.5538461538461539	0.00015026348559394416
0.7384615384615385	0.5538461538461539	0.00023598758355390805
0.7538461538461538	0.5538461538461539	0.00039007350581684187
0.7692307692307693	0.5538461538461539	0.00047980972544990163
0.7846153846153847	0.5538461538461539	0.0005273166839878467
0.8	0.5538461538461539	0.0005461033303418826
0.8153846153846154	0.5538461538461539	0.0005391261001485836
0.8307692307692308	0.5538461538461539	0.0004974999116656711
0.8461538461538463	0.5538461538461539	0.0003991014549741263
0.8615384615384616	0.5538461538461539	0.00020754612061595044
0.8769230769230769	0.5538461538461539	-0.0001264817778328691
0.8923076923076924	0.5538461538461539	-0.00032027643761144814
0.9076923076923078	0.5538461538461539	-0.00042266341694286515
0.9230769230769231	0.5538461538461539	-0.00046876805589461147
0.9384615384615385	0.5538461538461539	-0.0004781086802085025
0.9538461538461539	0.5538461538461539	-0.0004547234683597593
0.9692307692307693	0.5538461538461539	-0.0003873683427065503
0.9846153846153847	0.5538461538461539	-0.0002494590354880518
0.49230769230769234	0.5692307692307692	-2.3499289733965644e-6
0.5076923076923077	0.5692307692307692	-8.93301808998529e-6
0.5230769230769231	0.5692307692307692	-1.2529677033877418e-5
0.5384615384615385	0.5692307692307692	-1.3887345753988883e-5
0.5538461538461539	0.5692307692307692	-1.323988253193563e-5
0.5692307692307692	0.5692307692307692	-1.0311847884308616e-5
0.5846153846153846	0.5692307692307692	-4.393812779565295e-6
0.6000000000000001	0.5692307692307692	5.559724267364409e-6
0.6153846153846154	0.5692307692307692	2.0832420100467498e-5
0.6307692307692307	0.5692307692307692	4.28645855168757e-5
0.6461538461538462	0.5692307692307692	5.086957006754436e-5
0.6615384615384616	0.5692307692307692	4.663749205565037e-5
0.676923076923077	0.5692307692307692	3.2696209980651804e-5
0.6923076923076923	0.5692307692307692	1.3369866996835951e-5
0.7076923076923077	0.5692307692307692	-3.5221149076973958e-6
0.7230769230769232	0.5692307692307692	-4.367953615941184e-6
0.7384615384615385	0.5692307692307692	3.263367637934496e-5
0.7538461538461538	0.5692307692307692	0.00013834199534568415
0.7692307692307693	0.5692307692307692	0.00018930626070931325
0.7846153846153847	0.5692307692307692	0.00021518068938952532
0.8	0.5692307692307692	0.0002343421508506844
0.8153846153846154	0.5692307692307692	0.00025262951284075314
0.8307692307692308	0.5692307692307692	0.00026237256976951876
0.8461538461538463	0.5692307692307692	0.00024017975759223705
0.8615384615384616	0.5692307692307692	0.0001439582788015181
0.8769230769230769	0.5692307692307692	-8.770687535927744e-5
0.8923076923076924	0.5692307692307692	-0.00018901636897464215
0.9076923076923078	0.5692307692307692	-0.00022142557535868954
0.9230769230769231	0.5692307692307692	-0.00022678449956728788
0.9384615384615385	0.5692307692307692	-0.00022726502814413173
0.9538461538461539	0.5692307692307692	-0.00022719277906499654
0.9692307692307693	0.5692307692307692	-0.00021357234044580662
0.9846153846153847	0.5692307692307692	-0.00015486373969823684
0.49230769230769234	0.5846153846153846	2.779572903894348e-6
0.5076923076923077	0.5846153846153846	-1.5693295924781121e-6
0.5230769230769231	0.5846153846153846	-3.75925081823544e-6
0.5384615384615385	0.5846153846153846	-4.871777058343819e-6
0.5538461538461539	0.5846153846153846	-5.201371341902113e-6
0.5692307692307692	0.5846153846153846	-4.3938127795651515e-6
0.5846153846153846	0.5846153846153846	-1.6417552451817096e-6
0.6000000000000001	0.5846153846153846	4.100302746318447e-6
0.6153846153846154	0.5846153846153846	1.3884632472193162e-5
0.6307692307692307	0.5846153846153846	2.8538889435157026e-5
0.6461538461538462	0.5846153846153846	2.6131202977559983e-5
0.6615384615384616	0.5846153846153846	6.613472528653616e-6
0.676923076923077	0.5846153846153846	-3.010049257960571e-5
0.6923076923076923	0.5846153846153846	-8.299823967453714e-5
0.7076923076923077	0.5846153846153846	-0.00014778309148360172
0.7230769230769232	0.5846153846153846	-0.0002132152259677797
0.7384615384615385	0.5846153846153846	-0.00025579528420470004
0.7538461538461538	0.5846153846153846	-0.00023434639735677937
0.7692307692307693	0.5846153846153846	-0.0002518083031818777
0.7846153846153847	0.5846153846153846	-0.00026594327382376177
0.8	0.5846153846153846	-0.00025224586500344394
0.8153846153846154	0.5846153846153846	-0.00020102370523979217
0.8307692307692308	0.5846153846153846	-0.00011651983885460705
0.8461538461538463	0.5846153846153846	-2.0414209010233503e-5
0.8615384615384616	0.5846153846153846	4.01131765231476e-5
0.8769230769230769	0.5846153846153846	-1.6831326476157064e-5
0.8923076923076924	0.5846153846153846	3.57997193858068e-5
0.9076923076923078	0.5846153846153846	0.00011521829100499749
0.9230769230769231	0.5846153846153846	0.00017277696808324348
0.9384615384615385	0.5846153846153846	0.0001854821532192213
0.9538461538461539	0.5846153846153846	0.00014924602764467104
0.9692307692307693	0.5846153846153846	7.759180664151968e-5
0.9846153846153847	0.5846153846153846	6.032724095874866e-6
0.49230769230769234	0.6000000000000001	9.98794359215363e-6
0.5076923076923077	0.6000000000000001	9.61537854864987e-6
0.5230769230769231	0.6000000000000001	9.913781325990904e-6
0.5384615384615385	0.6000000000000001	9.340860594985883e-6
0.5538461538461539	0.6000000000000001	7.679987916470595e-6
0.5692307692307692	0.6000000000000001	5.559724267364182e-6
0.5846153846153846	0.6000000000000001	4.100302746318125e-6
0.6000000000000001	0.6000000000000001	4.57861040513087e-6
0.6153846153846154	0.6000000000000001	8.046918521061366e-6
0.6307692307692307	0.6000000000000001	1.4906772335578246e-5
0.6461538461538462	0.6000000000000001	2.1345154404624895e-6
0.6615384615384616	0.6000000000000001	-3.2582676777413314e-5
0.676923076923077	0.6000000000000001	-9.308177759161486e-5
0.6923076923076923	0.6000000000000001	-0.00018384760607019913
0.7076923076923077	0.6000000000000001	-0.0003077651498228156
0.7230769230769232	0.6000000000000001	-0.00046128293900529695
0.7384615384615385	0.6000000000000001	-0.0006246215543120126
0.7538461538461538	0.6000000000000001	-0.0007438249332202389
0.7692307692307693	0.6000000000000001	-0.0008719507380903018
0.7846153846153847	0.6000000000000001	-0.0009506005523332689
0.8	0.6000000000000001	-0.0009520595676349269
0.8153846153846154	0.6000000000000001	-0.0008636595657758876
0.8307692307692308	0.6000000000000001	-0.0006827149467719411
0.8461538461538463	0.6000000000000001	-0.0004211308671357301
0.8615384615384616	0.6000000000000001	-0.00012196097305655228
0.8769230769230769	0.6000000000000001	0.00010692498050065435
0.8923076923076924	0.6000000000000001	0.0003962845889439903
0.9076923076923078	0.6000000000000001	0.00063617835886459
0.9230769230769231	0.6000000000000001	0.0007796482346310058
0.9384615384615385	0.6000000000000001	0.000809626952248065
0.9538461538461539	0.6000000000000001	0.0007235592367379005
0.9692307692307693	0.6000000000000001	0.0005311171222263027
0.9846153846153847	0.6000000000000001	0.0002638591363951814
0.49230769230769234	0.6153846153846154	1.9222990659353948e-5
0.5076923076923077	0.6153846153846154	2.6109119783167695e-5
0.5230769230769231	0.6153846153846154	3.043813789279696e-5
0.5384615384615385	0.6153846153846154	3.062145111005863e-5
0.5538461538461539	0.6153846153846154	2.7000739059668796e-5
0.5692307692307692	0.6153846153846154	2.083242010046705e-5
0.5846153846153846	0.6153846153846154	1.3884632472192714e-5
0.6000000000000001	0.6153846153846154	8.046918521061421e-6
0.6153846153846154	0.6153846153846154	4.797659785577457e-6
0.6307692307692307	0.6153846153846154	4.5384015072091325e-6
0.6461538461538462	0.6153846153846154	-1.6285601212297026e-5
0.6615384615384616	0.6153846153846154	-6.236528192557874e-5
0.676923076923077	0.6153846153846154	-0.00014216469937766482
0.6923076923076923	0.6153846153846154	-0.00026791362163025416
0.7076923076923077	0.6153846153846154	-0.00045451532717058984
0.7230769230769232	0.6153846153846154	-0.0007158981903570041
0.7384615384615385	0.6153846153846154	-0.0010539514252562426
0.7538461538461538	0.6153846153846154	-0.0014200819789558796
0.7692307692307693	0.6153846153846154	-0.001717270099459841
0.7846153846153847	0.6153846153846154	-0.0018881495656181075
0.8	0.6153846153846154	-0.0019174332232611284
0.8153846153846154	0.6153846153846154	-0.0017945409792909112
0.8307692307692308	0.6153846153846154	-0.0015052504511555618
0.8461538461538463	0.6153846153846154	-0.001035134275538213
0.8615384615384616	0.6153846153846154	-0.00038945211794830015
0.8769230769230769	0.6153846153846154	0.00033266393954629604
0.8923076923076924	0.6153846153846154	0.0009686916039798709
0.9076923076923078	0.6153846153846154	0.0014160186278333287
0.9230769230769231	0.6153846153846154	0.0016624669662830885
0.9384615384615385	0.6153846153846154	0.001712274491359092
0.9538461538461539	0.6153846153846154	0.0015667031517875242
0.9692307692307693	0.6153846153846154	0.0012219146160855714
0.9846153846153847	0.6153846153846154	0.0006807430062135108
0.49230769230769234	0.6307692307692307	2.923197833437715e-5
0.5076923076923077	0.6307692307692307	5.1139972946104975e-5
0.5230769230769231	0.6307692307692307	6.108820026620399e-5
0.5384615384615385	0.6307692307692307	6.168606780701568e-5
0.5538461538461539	0.6307692307692307	5.4849098025913e-5
0.5692307692307692	0.6307692307692307	4.286458551687613e-5
0.5846153846153846	0.6307692307692307	2.8538889435157378e-5
0.6000000000000001	0.6307692307692307	1.4906772335578381e-5
0.6153846153846154	0.6307692307692307	4.538401507209658e-6
0.6307692307692307	0.6307692307692307	-1.6335893184460013e-6
0.6461538461538462	0.6307692307692307	-2.5818404309704445e-5
0.6615384615384616	0.6307692307692307	-7.479651477336282e-5
0.676923076923077	0.6307692307692307	-0.00016166648080163403
0.6923076923076923	0.6307692307692307	-0.000307495218340986
0.7076923076923077	0.6307692307692307	-0.0005428527113107076
0.7230769230769232	0.6307692307692307	-0.0009102114344343108
0.7384615384615385	0.6307692307692307	-0.001471572341838501
0.7538461538461538	0.6307692307692307	-0.0023409823937212038
0.7692307692307693	0.6307692307692307	-0.0028645990510090843
0.7846153846153847	0.6307692307692307	-0.003142995323252205
0.8	0.6307692307692307	-0.0032106837163345817
0.8153846153846154	0.6307692307692307	-0.0030675216128050777
0.8307692307692308	0.6307692307692307	-0.0026843125388551947
0.8461538461538463	0.6307692307692307	-0.0020004046017472734
0.8615384615384616	0.6307692307692307	-0.0009090780985787444
0.8769230769230769	0.6307692307692307	0.0008069475986079232
0.8923076923076924	0.6307692307692307	0.001892255566550835
0.9076923076923078	0.6307692307692307	0.0025591938891607303
0.9230769230769231	0.6307692307692307	0.0029043828182638946
0.9384615384615385	0.6307692307692307	0.0029727572020726506
0.9538461538461539	0.6307692307692307	0.0027715205699224955
0.9692307692307693	0.6307692307692307	0.0022715514910699127
0.9846153846153847	0.6307692307692307	0.0013996545793282561
0.49230769230769234	0.6461538461538462	4.262689693418635e-5
0.5076923076923077	0.6461538461538462	7.176222896225106e-5
0.5230769230769231	0.6461538461538462	8.472025798047626e-5
0.5384615384615385	0.6461538461538462	8.381715738746396e-5
0.5538461538461539	0.6461538461538462	7.147663528166857e-5
0.5692307692307692	0.6461538461538462	5.086957006754448e-5
0.5846153846153846	0.6461538461538462	2.6131202977560044e-5
0.6000000000000001	0.6461538461538462	2.1345154404627758e-6
0.6153846153846154	0.6461538461538462	-1.6285601212296362e-5
0.6307692307692307	0.6461538461538462	-2.581840430970512e-5
0.6461538461538462	0.6461538461538462	-4.658356026592187e-5
0.6615384615384616	0.6461538461538462	-8.536154038774372e-5
0.676923076923077	0.6461538461538462	-0.0001582351390457317
0.6923076923076923	0.6461538461538462	-0.00029357370795256006
0.7076923076923077	0.6461538461538462	-0.0005352145136281552
0.7230769230769232	0.6461538461538462	-0.0009465481425622375
0.7384615384615385	0.6461538461538462	-0.001617169762273455
0.7538461538461538	0.6461538461538462	-0.0026746132362134587
0.7692307692307693	0.6461538461538462	-0.0033240854207351937
0.7846153846153847	0.6461538461538462	-0.0036754859931791527
0.8	0.6461538461538462	-0.0037817217391520226
0.8153846153846154	0.6461538461538462	-0.0036474862498717276
0.8307692307692308	0.6461538461538462	-0.003231010522844969
0.8461538461538463	0.6461538461538462	-0.002440030527149046
0.8615384615384616	0.6461538461538462	-0.001120340306359433
0.8769230769230769	0.6461538461538462	0.0009674744630414884
0.8923076923076924	0.6461538461538462	0.002289714650582992
0.9076923076923078	0.6461538461538462	0.0030796440201230416
0.9230769230769231	0.6461538461538462	0.003478638691667287
0.9384615384615385	0.6461538461538462	0.0035583764048733044
0.9538461538461539	0.6461538461538462	0.0033305959108880776
0.9692307692307693	0.6461538461538462	0.0027486416750715074
0.9846153846153847	0.6461538461538462	0.0017018492961577794
0.49230769230769234	0.6615384615384616	5.8806718440055764e-5
0.5076923076923077	0.6615384615384616	9.219342354981657e-5
0.5230769230769231	0.6615384615384616	0.00010584508086756308
0.5384615384615385	0.6615384615384616	0.00010101730404227154
0.5538461538461539	0.6615384615384616	8.000235120732933e-5
0.5692307692307692	0.6615384615384616	4.663749205565015e-5
0.5846153846153846	0.6615384615384616	6.613472528653097e-6
0.6000000000000001	0.6615384615384616	-3.258267677741368e-5
0.6153846153846154	0.6615384615384616	-6.23652819255782e-5
0.6307692307692307	0.6615384615384616	-7.479651477336347e-5
0.6461538461538462	0.6615384615384616	-8.536154038774356e-5
0.6615384615384616	0.6615384615384616	-9.785659579716819e-5
0.676923076923077	0.6615384615384616	-0.0001283644753721974
0.6923076923076923	0.6615384615384616	-0.00020937560912657988
0.7076923076923077	0.6615384615384616	-0.0003939091410183275
0.7230769230769232	0.6615384615384616	-0.0007596225082442381
0.7384615384615385	0.6615384615384616	-0.001411970976810833
0.7538461538461538	0.6615384615384616	-0.0024831524012560832
0.7692307692307693	0.6615384615384616	-0.0031485804356711773
0.7846153846153847	0.6615384615384616	-0.0035200785227092884
0.8	0.6615384615384616	-0.0036601680303547275
0.8153846153846154	0.6615384615384616	-0.003576628157816942
0.8307692307692308	0.6615384615384616	-0.0032191498086360064
0.8461538461538463	0.6615384615384616	-0.0024753037107766067
0.8615384615384616	0.6615384615384616	-0.0011666640958835311
0.8769230769230769	0.6615384615384616	0.0009491013854626568
0.8923076923076924	0.6615384615384616	0.0022750100287447826
0.9076923076923078	0.6615384615384616	0.0030465543252093407
0.9230769230769231	0.6615384615384616	0.003427676999537089
0.9384615384615385	0.6615384615384616	0.003507039290993387
0.9538461538461539	0.6615384615384616	0.003299370469813188
0.9692307692307693	0.6615384615384616	0.002746095478298442
0.9846153846153847	0.6615384615384616	0.0017146264063595345
0.49230769230769234	0.676923076923077	7.901566232428294e-5
0.5076923076923077	0.676923076923077	0.00011599130149097427
0.5230769230769231	0.676923076923077	0.00012908097345926595
0.5384615384615385	0.676923076923077	0.00011803626226830605
0.5538461538461539	0.676923076923077	8.450960901130372e-5
0.5692307692307692	0.676923076923077	3.269620998065149e-5
0.5846153846153846	0.676923076923077	-3.0100492579606457e-5
0.6000000000000001	0.676923076923077	-9.30817775916153e-5
0.6153846153846154	0.676923076923077	-0.0001421646993776642
0.6307692307692307	0.676923076923077	-0.0001616664808016347
0.6461538461538462	0.676923076923077	-0.00015823513904573142
0.6615384615384616	0.676923076923077	-0.00012836447537219734
0.676923076923077	0.676923076923077	-8.401620585051918e-5
0.6923076923076923	0.676923076923077	-5.768076049444537e-5
0.7076923076923077	0.676923076923077	-0.00010744958140554599
0.7230769230769232	0.676923076923077	-0.00032208742091676497
0.7384615384615385	0.676923076923077	-0.0008239648838007624
0.7538461538461538	0.676923076923077	-0.001764381989460968
0.7692307692307693	0.676923076923077	-0.002333942431116244
0.7846153846153847	0.676923076923077	-0.0026630166647641966
0.8	0.676923076923077	-0.0028291807348727583
0.8153846153846154	0.676923076923077	-0.002846645575537403
0.8307692307692308	0.676923076923077	-0.0026605938762376074
0.8461538461538463	0.676923076923077	-0.002142307444569942
0.8615384615384616	0.676923076923077	-0.0010870507849928392
0.8769230769230769	0.676923076923077	0.0007761106220760688
0.8923076923076924	0.676923076923077	0.0018701952298523247
0.9076923076923078	0.676923076923077	0.0024594117285606306
0.9230769230769231	0.676923076923077	0.0027340011664065246
0.9384615384615385	0.676923076923077	0.0027982587658781513
0.9538461538461539	0.676923076923077	0.0026692766752010296
0.9692307692307693	0.676923076923077	0.0022772688380777203
0.9846153846153847	0.676923076923077	0.0014660863271100995
0.49230769230769234	0.6923076923076923	0.00010533256761985626
0.5076923076923077	0.6923076923076923	0.00014730678219210995
0.5230769230769231	0.6923076923076923	0.00016008288477179915
0.5384615384615385	0.6923076923076923	0.00014116879812195844
0.5538461538461539	0.6923076923076923	9.093524815050368e-5
0.5692307692307692	0.6923076923076923	1.3369866996835965e-5
0.5846153846153846	0.6923076923076923	-8.299823967453702e-5
0.6000000000000001	0.6923076923076923	-0.0001838476060702004
0.6153846153846154	0.6923076923076923	-0.0002679136216302546
0.6307692307692307	0.6923076923076923	-0.0003074952183409863
0.6461538461538462	0.6923076923076923	-0.0002935737079525597
0.6615384615384616	0.6923076923076923	-0.00020937560912657961
0.676923076923077	0.6923076923076923	-5.768076049444509e-5
0.6923076923076923	0.6923076923076923	0.00013409270607365055
0.7076923076923077	0.6923076923076923	0.0003078533484761421
0.7230769230769232	0.6923076923076923	0.0003666616414522749
0.7384615384615385	0.6923076923076923	0.00016655520365430813
0.7538461538461538	0.6923076923076923	-0.00048340527480288326
0.7692307692307693	0.6923076923076923	-0.0008267276677007339
0.7846153846153847	0.6923076923076923	-0.0010358020034905947
0.8	0.6923076923076923	-0.001213829701966808
0.8153846153846154	0.6923076923076923	-0.0013871165663544033
0.8307692307692308	0.6923076923076923	-0.0015012097093391784
0.8461538461538463	0.6923076923076923	-0.0014132184394048146
0.8615384615384616	0.6923076923076923	-0.0008822792547260526
0.8769230769230769	0.6923076923076923	0.00042772213411031374
0.8923076923076924	0.6923076923076923	0.0010257740161559985
0.9076923076923078	0.6923076923076923	0.0012424216689025107
0.9230769230769231	0.6923076923076923	0.0013061826477784094
0.9384615384615385	0.6923076923076923	0.0013382434070398498
0.9538461538461539	0.6923076923076923	0.0013577341031632427
0.9692307692307693	0.6923076923076923	0.0012831423478294889
0.9846153846153847	0.6923076923076923	0.0009279755401313242
0.49230769230769234	0.7076923076923077	0.00014025357252824529
0.5076923076923077	0.7076923076923077	0.00019145201044738959
0.5230769230769231	0.7076923076923077	0.0002064066208754372
0.5384615384615385	0.7076923076923077	0.00017925243285880183
0.5538461538461539	0.7076923076923077	0.00010832435403349374
0.5692307692307692	0.7076923076923077	-3.5221149076976533e-6
0.5846153846153846	0.7076923076923077	-0.0001477830914836019
0.6000000000000001	0.7076923076923077	-0.0003077651498228174
0.6153846153846154	0.7076923076923077	-0.0004545153271705907
0.6307692307692307	0.7076923076923077	-0.0005428527113107082
0.6461538461538462	0.7076923076923077	-0.000535214513628155
0.6615384615384616	0.7076923076923077	-0.0003939091410183265
0.676923076923077	0.7076923076923077	-0.00010744958140554496
0.6923076923076923	0.7076923076923077	0.00030785334847614147
0.7076923076923077	0.7076923076923077	0.0008020829794529765
0.7230769230769232	0.7076923076923077	0.0012782997862642042
0.7384615384615385	0.7076923076923077	0.0015709036834373959
0.7538461538461538	0.7076923076923077	0.0014239963211637578
0.7692307692307693	0.7076923076923077	0.001479302005474688
0.7846153846153847	0.7076923076923077	0.0014934289873372608
0.8	0.7076923076923077	0.0013298434637184233
0.8153846153846154	0.7076923076923077	0.0009462816882936831
0.8307692307692308	0.7076923076923077	0.00038915301150801
0.8461538461538463	0.7076923076923077	-0.00019401438211618185
0.8615384615384616	0.7076923076923077	-0.0005235069617489709
0.8769230769230769	0.7076923076923077	-0.00015319137093657833
0.8923076923076924	0.7076923076923077	-0.0003817174921129765
0.9076923076923078	0.7076923076923077	-0.0007661562407568112
0.9230769230769231	0.7076923076923077	-0.0010344101751070646
0.9384615384615385	0.7076923076923077	-0.0010536764125322212
0.9538461538461539	0.7076923076923077	-0.0008042005412892139
0.9692307692307693	0.7076923076923077	-0.0003748836139261505
0.9846153846153847	0.7076923076923077	1.8198961713889166e-5
0.49230769230769234	0.7230769230769232	0.00018606244018204966
0.5076923076923077	0.7230769230769232	0.0002554727017553442
0.5230769230769231	0.7230769230769232	0.0002784707909853328
0.5384615384615385	0.7230769230769232	0.0002447415939658952
0.5538461538461539	0.7230769230769232	0.00015026348559394402
0.5692307692307692	0.7230769230769232	-4.3679536159413606e-6
0.5846153846153846	0.7230769230769232	-0.00021321522596778026
0.6000000000000001	0.7230769230769232	-0.0004612829390052986
0.6153846153846154	0.7230769230769232	-0.000715898190357005
0.6307692307692307	0.7230769230769232	-0.0009102114344343103
0.6461538461538462	0.7230769230769232	-0.0009465481425622363
0.6615384615384616	0.7230769230769232	-0.0007596225082442369
0.676923076923077	0.7230769230769232	-0.0003220874209167626
0.6923076923076923	0.7230769230769232	0.0003666616414522775
0.7076923076923077	0.7230769230769232	0.0012782997862642077
0.7230769230769232	0.7230769230769232	0.0023375251923829603
0.7384615384615385	0.7230769230769232	0.0033787377743361093
0.7538461538461538	0.7230769230769232	0.004062247837413728
0.7692307692307693	0.7230769230769232	0.004759573347966371
0.7846153846153847	0.7230769230769232	0.00513343545051443
0.8	0.7230769230769232	0.0050265558480774635
0.8153846153846154	0.7230769230769232	0.0043863098111706095
0.8307692307692308	0.7230769230769232	0.003238617416061616
0.8461538461538463	0.7230769230769232	0.0017045778280489528
0.8615384615384616	0.7230769230769232	6.852012765083031e-5
0.8769230769230769	0.7230769230769232	-0.0010797376878664959
0.8923076923076924	0.7230769230769232	-0.0025777708967863345
0.9076923076923078	0.7230769230769232	-0.003835393488581533
0.9230769230769231	0.7230769230769232	-0.004568465218789458
0.9384615384615385	0.7230769230769232	-0.004658812864644273
0.9538461538461539	0.7230769230769232	-0.004090450765733543
0.9692307692307693	0.7230769230769232	-0.0029411497478305875
0.9846153846153847	0.7230769230769232	-0.0014247706032214373
0.49230769230769234	0.7384615384615385	0.00024304052611572974
0.5076923076923077	0.7384615384615385	0.00034953720096818374
0.5230769230769231	0.7384615384615385	0.00039089388290623154
0.5384615384615385	0.7384615384615385	0.0003546113019870789
0.5538461538461539	0.7384615384615385	0.00023598758355390732
0.5692307692307692	0.7384615384615385	3.263367637934282e-5
0.5846153846153846	0.7384615384615385	-0.0002557952842047027
0.6000000000000001	0.7384615384615385	-0.0006246215543120157
0.6153846153846154	0.7384615384615385	-0.0010539514252562443
0.6307692307692307	0.7384615384615385	-0.0014715723418385026
0.6461538461538462	0.7384615384615385	-0.0016171697622734552
0.6615384615384616	0.7384615384615385	-0.001411970976810832
0.676923076923077	0.7384615384615385	-0.0008239648838007594
0.6923076923076923	0.7384615384615385	0.00016655520365431139
0.7076923076923077	0.7384615384615385	0.0015709036834374004
0.7230769230769232	0.7384615384615385	0.0033787377743361106
0.7384615384615385	0.7384615384615385	0.005508248735779144
0.7538461538461538	0.7384615384615385	0.0076197468730565725
0.7692307692307693	0.7384615384615385	0.009296371065330532
0.7846153846153847	0.7384615384615385	0.010187246585544527
0.8	0.7384615384615385	0.010189697633774288
0.8153846153846154	0.7384615384615385	0.009266847259117583
0.8307692307692308	0.7384615384615385	0.007407491980386799
0.8461538461538463	0.7384615384615385	0.00463825111746745
0.8615384615384616	0.7384615384615385	0.0011058102990377334
0.8769230769230769	0.7384615384615385	-0.0026009831352657125
0.8923076923076924	0.7384615384615385	-0.005958709442456156
0.9076923076923078	0.7384615384615385	-0.008373656121865344
0.9230769230769231	0.7384615384615385	-0.009689718870696779
0.9384615384615385	0.7384615384615385	-0.009867133585393689
0.9538461538461539	0.7384615384615385	-0.008902114433041914
0.9692307692307693	0.7384615384615385	-0.006818968532313034
0.9846153846153847	0.7384615384615385	-0.0037206061506408687
0.49230769230769234	0.7538461538461538	0.00030318101302578425
0.5076923076923077	0.7538461538461538	0.0004923733286570096
0.5230769230769231	0.7538461538461538	0.0005645878732459076
0.5384615384615385	0.7538461538461538	0.0005304537830838588
0.5538461538461539	0.7538461538461538	0.0003900735058168425
0.5692307692307692	0.7538461538461538	0.00013834199534568534
0.5846153846153846	0.7538461538461538	-0.00023434639735677888
0.6000000000000001	0.7538461538461538	-0.0007438249332202378
0.6153846153846154	0.7538461538461538	-0.001420081978955877
0.6307692307692307	0.7538461538461538	-0.0023409823937212085
0.6461538461538462	0.7538461538461538	-0.0026746132362134617
0.6615384615384616	0.7538461538461538	-0.0024831524012560854
0.676923076923077	0.7538461538461538	-0.0017643819894609671
0.6923076923076923	0.7538461538461538	-0.00048340527480288597
0.7076923076923077	0.7538461538461538	0.001423996321163757
0.7230769230769232	0.7538461538461538	0.004062247837413725
0.7384615384615385	0.7538461538461538	0.00761974687305657
0.7538461538461538	0.7538461538461538	0.012545182820570787
0.7692307692307693	0.7538461538461538	0.015551980421622567
0.7846153846153847	0.7538461538461538	0.017062545159426772
0.8	0.7538461538461538	0.017211203809225487
0.8153846153846154	0.7538461538461538	0.01601695257800654
0.8307692307692308	0.7538461538461538	0.013419315095768453
0.8461538461538463	0.7538461538461538	0.009268187329264226
0.8615384615384616	0.7538461538461538	0.0032505160531662754
0.8769230769230769	0.7538461538461538	-0.0054157702336497466
0.8923076923076924	0.7538461538461538	-0.011226902139779059
0.9076923076923078	0.7538461538461538	-0.014955277209598725
0.9230769230769231	0.7538461538461538	-0.016894095080610447
0.9384615384615385	0.7538461538461538	-0.017162362697063605
0.9538461538461539	0.7538461538461538	-0.0157763793725992
0.9692307692307693	0.7538461538461538	-0.012656478321610579
0.9846153846153847	0.7538461538461538	-0.007583159990900817
0.49230769230769234	0.7692307692307693	0.00035050012795970426
0.5076923076923077	0.7692307692307693	0.0005764862915541445
0.5230769230769231	0.7692307692307693	0.0006689295625025108
0.5384615384615385	0.7692307692307693	0.0006368415154515868
0.5538461538461539	0.7692307692307693	0.0004798097254499012
0.5692307692307692	0.7692307692307693	0.00018930626070931347
0.5846153846153846	0.7692307692307693	-0.0002518083031818782
0.6000000000000001	0.7692307692307693	-0.0008719507380903009
0.6153846153846154	0.7692307692307693	-0.0017172700994598387
0.6307692307692307	0.7692307692307693	-0.00286459905100909
0.6461538461538462	0.7692307692307693	-0.0033240854207351967
0.6615384615384616	0.7692307692307693	-0.0031485804356711795
0.676923076923077	0.7692307692307693	-0.002333942431116243
0.6923076923076923	0.7692307692307693	-0.0008267276677007356
0.7076923076923077	0.7692307692307693	0.0014793020054746898
0.7230769230769232	0.7692307692307693	0.004759573347966369
0.7384615384615385	0.7692307692307693	0.009296371065330536
0.7538461538461538	0.7692307692307693	0.015551980421622572
0.7692307692307693	0.7692307692307693	0.019466545948237317
0.7846153846153847	0.7692307692307693	0.02146247312838964
0.8	0.7692307692307693	0.02173834317276948
0.8153846153846154	0.7692307692307693	0.020333167454989778
0.8307692307692308	0.7692307692307693	0.01714735180249139
0.8461538461538463	0.7692307692307693	0.011927390357729863
0.8615384615384616	0.7692307692307693	0.0042065601250879945
0.8769230769230769	0.7692307692307693	-0.006820098566592448
0.8923076923076924	0.7692307692307693	-0.01431223852728358
0.9076923076923078	0.7692307692307693	-0.019060842350012024
0.9230769230769231	0.7692307692307693	-0.02150340839895463
0.9384615384615385	0.7692307692307693	-0.021846229603523067
0.9538461538461539	0.7692307692307693	-0.020118948892552693
0.9692307692307693	0.7692307692307693	-0.016181792244501232
0.9846153846153847	0.7692307692307693	-0.009689942345223796
0.49230769230769234	0.7846153846153847	0.00037558468658172457
0.5076923076923077	0.7846153846153847	0.0006184412112633369
0.5230769230769231	0.7846153846153847	0.000722101633924386
0.5384615384615385	0.7846153846153847	0.0006924720549360576
0.5538461538461539	0.7846153846153847	0.0005273166839878453
0.5692307692307692	0.7846153846153847	0.00021518068938952486
0.5846153846153846	0.7846153846153847	-0.0002659432738237628
0.6000000000000001	0.7846153846153847	-0.0009506005523332696
0.6153846153846154	0.7846153846153847	-0.0018881495656181072
0.6307692307692307	0.7846153846153847	-0.0031429953232522123
0.6461538461538462	0.7846153846153847	-0.0036754859931791566
0.6615384615384616	0.7846153846153847	-0.0035200785227092906
0.676923076923077	0.7846153846153847	-0.0026630166647641966
0.6923076923076923	0.7846153846153847	-0.0010358020034905956
0.7076923076923077	0.7846153846153847	0.0014934289873372642
0.7230769230769232	0.7846153846153847	0.0051334354505144335
0.7384615384615385	0.7846153846153847	0.010187246585544533
0.7538461538461538	0.7846153846153847	0.017062545159426776
0.7692307692307693	0.7846153846153847	0.021462473128389635
0.7846153846153847	0.7846153846153847	0.02374518154020011
0.8	0.7846153846153847	0.024109251605548148
0.8153846153846154	0.7846153846153847	0.02259274557376685
0.8307692307692308	0.7846153846153847	0.019072257608552613
0.8461538461538463	0.7846153846153847	0.013250185481150987
0.8615384615384616	0.7846153846153847	0.004631155963123397
0.8769230769230769	0.7846153846153847	-0.007493332484396415
0.8923076923076924	0.7846153846153847	-0.01587549790662277
0.9076923076923078	0.7846153846153847	-0.021206832118083142
0.9230769230769231	0.7846153846153847	-0.02394685341554495
0.9384615384615385	0.7846153846153847	-0.024334585279393316
0.9538461538461539	0.7846153846153847	-0.022405781203459256
0.9692307692307693	0.7846153846153847	-0.017996186272489823
0.9846153846153847	0.7846153846153847	-0.010729203999365111
0.49230769230769234	0.8	0.0003759193107000325
0.5076923076923077	0.8	0.0006238912971590784
0.5230769230769231	0.8	0.0007328627711616192
0.5384615384615385	0.8	0.0007079274505463958
0.5538461538461539	0.8	0.0005461033303418811
0.5692307692307692	0.8	0.00023434215085068347
0.5846153846153846	0.8	-0.0002522458650034455
0.6000000000000001	0.8	-0.0009520595676349272
0.6153846153846154	0.8	-0.001917433223261128
0.6307692307692307	0.8	-0.0032106837163345886
0.6461538461538462	0.8	-0.0037817217391520265
0.6615384615384616	0.8	-0.0036601680303547297
0.676923076923077	0.8	-0.0028291807348727587
0.6923076923076923	0.8	-0.001213829701966809
0.7076923076923077	0.8	0.0013298434637184285
0.7230769230769232	0.8	0.005026555848077469
0.7384615384615385	0.8	0.010189697633774294
0.7538461538461538	0.8	0.017211203809225493
0.7692307692307693	0.8	0.021738343172769483
0.7846153846153847	0.8	0.02410925160554815
0.8	0.8	0.02452345944253129
0.8153846153846154	0.8	0.023019028933051997
0.8307692307692308	0.8	0.019461470883876373
0.8461538461538463	0.8	0.013532661302273223
0.8615384615384616	0.8	0.004723934037726139
0.8769230769230769	0.8	-0.007643276281365806
0.8923076923076924	0.8	-0.016223975350599915
0.9076923076923078	0.8	-0.02167852165402479
0.9230769230769231	0.8	-0.024476974719620674
0.9384615384615385	0.8	-0.024873863748917965
0.9538461538461539	0.8	-0.02290779122327316
0.9692307692307693	0.8	-0.01840235449650566
0.9846153846153847	0.8	-0.010965074233618801
0.49230769230769234	0.8153846153846154	0.00034970616822779213
0.5076923076923077	0.8153846153846154	0.0005926409596773093
0.5230769230769231	0.8153846153846154	0.0007018297671825964
0.5384615384615385	0.8153846153846154	0.0006845707099120074
0.5538461538461539	0.8153846153846154	0.0005391261001485819
0.5692307692307692	0.8153846153846154	0.00025262951284075227
0.5846153846153846	0.8153846153846154	-0.00020102370523979364
0.6000000000000001	0.8153846153846154	-0.0008636595657758888
0.6153846153846154	0.8153846153846154	-0.0017945409792909104
0.6307692307692307	0.8153846153846154	-0.003067521612805084
0.6461538461538462	0.8153846153846154	-0.003647486249871732
0.6615384615384616	0.8153846153846154	-0.0035766281578169428
0.676923076923077	0.8153846153846154	-0.0028466455755374017
0.6923076923076923	0.8153846153846154	-0.001387116566354403
0.7076923076923077	0.8153846153846154	0.0009462816882936905
0.7230769230769232	0.8153846153846154	0.0043863098111706165
0.7384615384615385	0.8153846153846154	0.009266847259117594
0.7538461538461538	0.8153846153846154	0.016016952578006557
0.7692307692307693	0.8153846153846154	0.02033316745498979
0.7846153846153847	0.8153846153846154	0.022592745573766858
0.8	0.8153846153846154	0.023019028933052
0.8153846153846154	0.8153846153846154	0.021661163139108618
0.8307692307692308	0.8153846153846154	0.018384658998702806
0.8461538461538463	0.8153846153846154	0.012857778113414538
0.8615384615384616	0.8153846153846154	0.004537918473948859
0.8769230769230769	0.8153846153846154	-0.007314118182064993
0.8923076923076924	0.8153846153846154	-0.015432992414258287
0.9076923076923078	0.8153846153846154	-0.020540691281667387
0.9230769230769231	0.8153846153846154	-0.02314304691386696
0.9384615384615385	0.8153846153846154	-0.023510490627256686
0.9538461538461539	0.8153846153846154	-0.02168355229808173
0.9692307692307693	0.8153846153846154	-0.017474753110512817
0.9846153846153847	0.8153846153846154	-0.010463125292476406
0.49230769230769234	0.8307692307692308	0.00029447140257388404
0.5076923076923077	0.8307692307692308	0.0005194356703057563
0.5230769230769231	0.8307692307692308	0.0006215436921454313
0.5384615384615385	0.8307692307692308	0.0006136985859364389
0.5538461538461539	0.8307692307692308	0.0004974999116656708
0.5692307692307692	0.8307692307692308	0.0002623725697695179
0.5846153846153846	0.8307692307692308	-0.00011651983885460884
0.6000000000000001	0.8307692307692308	-0.0006827149467719431
0.6153846153846154	0.8307692307692308	-0.0015052504511555613
0.6307692307692307	0.8307692307692308	-0.0026843125388551995
0.6461538461538462	0.8307692307692308	-0.0032310105228449716
0.6615384615384616	0.8307692307692308	-0.0032191498086360073
0.676923076923077	0.8307692307692308	-0.002660593876237607
0.6923076923076923	0.8307692307692308	-0.0015012097093391793
0.7076923076923077	0.8307692307692308	0.0003891530115080153
0.7230769230769232	0.8307692307692308	0.0032386174160616227
0.7384615384615385	0.8307692307692308	0.007407491980386807
0.7538461538461538	0.8307692307692308	0.013419315095768467
0.7692307692307693	0.8307692307692308	0.017147351802491405
0.7846153846153847	0.8307692307692308	0.019072257608552624
0.8	0.8307692307692308	0.01946147088387638
0.8153846153846154	0.8307692307692308	0.018384658998702806
0.8307692307692308	0.8307692307692308	0.015720947165486825
0.8461538461538463	0.8307692307692308	0.011138596985808403
0.8615384615384616	0.8307692307692308	0.004046803233794891
0.8769230769230769	0.8307692307692308	-0.006452509360456707
0.8923076923076924	0.8307692307692308	-0.013387571696572826
0.9076923076923078	0.8307692307692308	-0.017642590998391484
0.9230769230769231	0.8307692307692308	-0.01977841788079507
0.9384615384615385	0.8307692307692308	-0.02007588640203207
0.9538461538461539	0.8307692307692308	-0.01857556108515624
0.9692307692307693	0.8307692307692308	-0.015084367208859452
0.9846153846153847	0.8307692307692308	-0.009147060679645979
0.49230769230769234	0.8461538461538463	0.00020767931358033593
0.5076923076923077	0.8461538461538463	0.0003933856909923881
0.5230769230769231	0.8461538461538463	0.00047550980932291526
0.5384615384615385	0.8461538461538463	0.000475479094188629
0.5538461538461539	0.8461538461538463	0.0003991014549741274
0.5692307692307692	0.8461538461538463	0.00024017975759223778
0.5846153846153846	0.8461538461538463	-2.0414209010233665e-5
0.6000000000000001	0.8461538461538463	-0.00042113086713573054
0.6153846153846154	0.8461538461538463	-0.0010351342755382112
0.6307692307692307	0.8461538461538463	-0.002000404601747281
0.6461538461538462	0.8461538461538463	-0.0024400305271490507
0.6615384615384616	0.8461538461538463	-0.002475303710776608
0.676923076923077	0.8461538461538463	-0.0021423074445699407
0.6923076923076923	0.8461538461538463	-0.0014132184394048135
0.7076923076923077	0.8461538461538463	-0.00019401438211617654
0.7230769230769232	0.8461538461538463	0.0017045778280489607
0.7384615384615385	0.8461538461538463	0.004638251117467459
0.7538461538461538	0.8461538461538463	0.009268187329264236
0.7692307692307693	0.8461538461538463	0.011927390357729873
0.7846153846153847	0.8461538461538463	0.013250185481150999
0.8	0.8461538461538463	0.013532661302273232
0.8153846153846154	0.8461538461538463	0.012857778113414542
0.8307692307692308	0.8461538461538463	0.011138596985808406
0.8461538461538463	0.8461538461538463	0.008091582737612497
0.8615384615384616	0.8461538461538463	0.0031259301429541596
0.8769230769230769	0.8461538461538463	-0.0048895376508558686
0.8923076923076924	0.8461538461538463	-0.009756580867056806
0.9076923076923078	0.8461538461538463	-0.012598069988402617
0.9230769230769231	0.8461538461538463	-0.013986534062761735
0.9384615384615385	0.8461538461538463	-0.014173462868792251
0.9538461538461539	0.8461538461538463	-0.01319282528552369
0.9692307692307693	0.8461538461538463	-0.010874480813994742
0.9846153846153847	0.8461538461538463	-0.006775137071120034
0.49230769230769234	0.8615384615384616	9.029002046387553e-5
0.5076923076923077	0.8615384615384616	0.00019521703492652765
0.5230769230769231	0.8615384615384616	0.00023592982413119461
0.5384615384615385	0.8615384615384616	0.0002379055906870132
0.5538461538461539	0.8615384615384616	0.00020754612061595212
0.5692307692307692	0.8615384615384616	0.00014395827880151927
0.5846153846153846	0.8615384615384616	4.01131765231476e-5
0.6000000000000001	0.8615384615384616	-0.00012196097305655255
0.6153846153846154	0.8615384615384616	-0.00038945211794829836
0.6307692307692307	0.8615384615384616	-0.0009090780985787516
0.6461538461538462	0.8615384615384616	-0.0011203403063594383
0.6615384615384616	0.8615384615384616	-0.0011666640958835355
0.676923076923077	0.8615384615384616	-0.0010870507849928418
0.6923076923076923	0.8615384615384616	-0.000882279254726053
0.7076923076923077	0.8615384615384616	-0.0005235069617489683
0.7230769230769232	0.8615384615384616	6.852012765083291e-5
0.7384615384615385	0.8615384615384616	0.0011058102990377378
0.7538461538461538	0.8615384615384616	0.0032505160531662728
0.7692307692307693	0.8615384615384616	0.004206560125087988
0.7846153846153847	0.8615384615384616	0.004631155963123396
0.8	0.8615384615384616	0.00472393403772614
0.8153846153846154	0.8615384615384616	0.004537918473948863
0.8307692307692308	0.8615384615384616	0.004046803233794897
0.8461538461538463	0.8615384615384616	0.003125930142954157
0.8615384615384616	0.8615384615384616	0.0014175955583402506
0.8769230769230769	0.8615384615384616	-0.0022093773727360896
0.8923076923076924	0.8615384615384616	-0.0038855309862678893
0.9076923076923078	0.8615384615384616	-0.004740960879272416
0.9230769230769231	0.8615384615384616	-0.005130572366928975
0.9384615384615385	0.8615384615384616	-0.005172992578723492
0.9538461538461539	0.8615384615384616	-0.004882183228023513
0.9692307692307693	0.8615384615384616	-0.004179980544347756
0.9846153846153847	0.8615384615384616	-0.0028133936447113875
0.49230769230769234	0.8769230769230769	-3.9869004104665833e-5
0.5076923076923077	0.8769230769230769	-0.00011443833171536503
0.5230769230769231	0.8769230769230769	-0.0001406140742456971
0.5384615384615385	0.8769230769230769	-0.0001430336120217418
0.5538461538461539	0.8769230769230769	-0.0001264817778328696
0.5692307692307692	0.8769230769230769	-8.770687535928007e-5
0.5846153846153846	0.8769230769230769	-1.683132647616008e-5
0.6000000000000001	0.8769230769230769	0.00010692498050065164
0.6153846153846154	0.8769230769230769	0.0003326639395462947
0.6307692307692307	0.8769230769230769	0.0008069475986079185
0.6461538461538462	0.8769230769230769	0.0009674744630414855
0.6615384615384616	0.8769230769230769	0.0009491013854626547
0.676923076923077	0.8769230769230769	0.0007761106220760674
0.6923076923076923	0.8769230769230769	0.00042772213411031596
0.7076923076923077	0.8769230769230769	-0.0001531913709365734
0.7230769230769232	0.8769230769230769	-0.0010797376878664859
0.7384615384615385	0.8769230769230769	-0.0026009831352657013
0.7538461538461538	0.8769230769230769	-0.005415770233649741
0.7692307692307693	0.8769230769230769	-0.006820098566592445
0.7846153846153847	0.8769230769230769	-0.007493332484396417
0.8	0.8769230769230769	-0.007643276281365807
0.8153846153846154	0.8769230769230769	-0.007314118182064991
0.8307692307692308	0.8769230769230769	-0.0064525093604567065
0.8461538461538463	0.8769230769230769	-0.004889537650855874
0.8615384615384616	0.8769230769230769	-0.002209377372736092
0.8769230769230769	0.8769230769230769	0.0027855767339671723
0.8923076923076924	0.8769230769230769	0.005430408320121771
0.9076923076923078	0.8769230769230769	0.00691594297063783
0.9230769230769231	0.8769230769230769	0.007643811199169763
0.9384615384615385	0.8769230769230769	0.007759861294978802
0.9538461538461539	0.8769230769230769	0.00728267864262892
0.9692307692307693	0.8769230769230769	0.006115748655466637
0.9846153846153847	0.8769230769230769	0.003967156182750257
0.49230769230769234	0.8923076923076924	-0.00015450765244890785
0.5076923076923077	0.8923076923076924	-0.0003100309764826585
0.5230769230769231	0.8923076923076924	-0.0003784578704219135
0.5384615384615385	0.8923076923076924	-0.0003804878797404531
0.5538461538461539	0.8923076923076924	-0.00032027643761144885
0.5692307692307692	0.8923076923076924	-0.00018901636897464543
0.5846153846153846	0.8923076923076924	3.579971938580292e-5
0.6000000000000001	0.8923076923076924	0.00039628458894398625
0.6153846153846154	0.8923076923076924	0.0009686916039798681
0.6307692307692307	0.8923076923076924	0.0018922555665508286
0.6461538461538462	0.8923076923076924	0.002289714650582987
0.6615384615384616	0.8923076923076924	0.0022750100287447783
0.676923076923077	0.8923076923076924	0.0018701952298523206
0.6923076923076923	0.8923076923076924	0.0010257740161559985
0.7076923076923077	0.8923076923076924	-0.0003817174921129749
0.7230769230769232	0.8923076923076924	-0.0025777708967863323
0.7384615384615385	0.8923076923076924	-0.00595870944245615
0.7538461538461538	0.8923076923076924	-0.011226902139779057
0.7692307692307693	0.8923076923076924	-0.01431223852728358
0.7846153846153847	0.8923076923076924	-0.01587549790662277
0.8	0.8923076923076924	-0.01622397535059992
0.8153846153846154	0.8923076923076924	-0.015432992414258287
0.8307692307692308	0.8923076923076924	-0.013387571696572828
0.8461538461538463	0.8923076923076924	-0.009756580867056813
0.8615384615384616	0.8923076923076924	-0.0038855309862678954
0.8769230769230769	0.8923076923076924	0.005430408320121773
0.8923076923076924	0.8923076923076924	0.011205399521052647
0.9076923076923078	0.8923076923076924	0.014630268201434852
0.9230769230769231	0.8923076923076924	0.01632976785689405
0.9384615384615385	0.8923076923076924	0.016585702875742694
0.9538461538461539	0.8923076923076924	0.015437042806996426
0.9692307692307693	0.8923076923076924	0.012692895299737786
0.9846153846153847	0.8923076923076924	0.007866024679148442
0.49230769230769234	0.9076923076923078	-0.00023532364198025832
0.5076923076923077	0.9076923076923078	-0.0004302637443894828
0.5230769230769231	0.9076923076923078	-0.0005202422442638834
0.5384615384615385	0.9076923076923078	-0.0005177272919517469
0.5538461538461539	0.9076923076923078	-0.0004226634169428652
0.5692307692307692	0.9076923076923078	-0.00022142557535869182
0.5846153846153846	0.9076923076923078	0.00011521829100499429
0.6000000000000001	0.9076923076923078	0.0006361783588645866
0.6153846153846154	0.9076923076923078	0.001416018627833326
0.6307692307692307	0.9076923076923078	0.0025591938891607255
0.6461538461538462	0.9076923076923078	0.0030796440201230377
0.6615384615384616	0.9076923076923078	0.0030465543252093373
0.676923076923077	0.9076923076923078	0.002459411728560627
0.6923076923076923	0.9076923076923078	0.0012424216689025083
0.7076923076923077	0.9076923076923078	-0.0007661562407568127
0.7230769230769232	0.9076923076923078	-0.00383539348858153
0.7384615384615385	0.9076923076923078	-0.008373656121865336
0.7538461538461538	0.9076923076923078	-0.014955277209598716
0.7692307692307693	0.9076923076923078	-0.019060842350012014
0.7846153846153847	0.9076923076923078	-0.021206832118083132
0.8	0.9076923076923078	-0.02167852165402478
0.8153846153846154	0.9076923076923078	-0.02054069128166738
0.8307692307692308	0.9076923076923078	-0.017642590998391477
0.8461538461538463	0.9076923076923078	-0.012598069988402618
0.8615384615384616	0.9076923076923078	-0.004740960879272422
0.8769230769230769	0.9076923076923078	0.0069159429706378275
0.8923076923076924	0.9076923076923078	0.014630268201434853
0.9076923076923078	0.9076923076923078	0.019369717416057537
0.9230769230769231	0.9076923076923078	0.021759044110131548
0.9384615384615385	0.9076923076923078	0.022115894503004142
0.9538461538461539	0.9076923076923078	0.02048664936877894
0.9692307692307693	0.9076923076923078	0.016652520016242296
0.9846153846153847	0.9076923076923078	0.01010380219300839
0.49230769230769234	0.9230769230769231	-0.00028039105283942875
0.5076923076923077	0.9230769230769231	-0.0004930018078761653
0.5230769230769231	0.9230769230769231	-0.0005920637633374272
0.5384615384615385	0.9230769230769231	-0.0005850593199048231
0.5538461538461539	0.9230769230769231	-0.00046876805589461033
0.5692307692307692	0.9230769230769231	-0.00022678449956728896
0.5846153846153846	0.9230769230769231	0.00017277696808324158
0.6000000000000001	0.9230769230769231	0.0007796482346310038
0.6153846153846154	0.9230769230769231	0.001662466966283087
0.6307692307692307	0.9230769230769231	0.0029043828182638907
0.6461538461538462	0.9230769230769231	0.0034786386916672843
0.6615384615384616	0.9230769230769231	0.003427676999537086
0.676923076923077	0.9230769230769231	0.002734001166406521
0.6923076923076923	0.9230769230769231	0.001306182647778407
0.7076923076923077	0.9230769230769231	-0.001034410175107067
0.7230769230769232	0.9230769230769231	-0.004568465218789454
0.7384615384615385	0.9230769230769231	-0.00968971887069677
0.7538461538461538	0.9230769230769231	-0.016894095080610436
0.7692307692307693	0.9230769230769231	-0.021503408398954618
0.7846153846153847	0.9230769230769231	-0.02394685341554494
0.8	0.9230769230769231	-0.024476974719620667
0.8153846153846154	0.9230769230769231	-0.02314304691386696
0.8307692307692308	0.9230769230769231	-0.01977841788079507
0.8461538461538463	0.9230769230769231	-0.013986534062761735
0.8615384615384616	0.9230769230769231	-0.005130572366928979
0.8769230769230769	0.9230769230769231	0.0076438111991697635
0.8923076923076924	0.9230769230769231	0.01632976785689405
0.9076923076923078	0.9230769230769231	0.02175904411013155
0.9230769230769231	0.9230769230769231	0.02452055162347313
0.9384615384615385	0.9230769230769231	0.024931936616266036
0.9538461538461539	0.9230769230769231	0.02304089510777556
0.9692307692307693	0.9230769230769231	0.01862648816234671
0.9846153846153847	0.9230769230769231	0.011196419035545482
0.49230769230769234	0.9384615384615385	-0.0002907753175409529
0.5076923076923077	0.9384615384615385	-0.000506832363983357
0.5230769230769231	0.9384615384615385	-0.0006074953743498735
0.5384615384615385	0.9384615384615385	-0.0005992218614805448
0.5538461538461539	0.9384615384615385	-0.0004781086802085012
0.5692307692307692	0.9384615384615385	-0.0002272650281441316
0.5846153846153846	0.9384615384615385	0.00018548215321922105
0.6000000000000001	0.9384615384615385	0.000809626952248063
0.6153846153846154	0.9384615384615385	0.00171227449135909
0.6307692307692307	0.9384615384615385	0.002972757202072648
0.6461538461538462	0.9384615384615385	0.003558376404873303
0.6615384615384616	0.9384615384615385	0.0035070392909933865
0.676923076923077	0.9384615384615385	0.002798258765878151
0.6923076923076923	0.9384615384615385	0.0013382434070398491
0.7076923076923077	0.9384615384615385	-0.0010536764125322218
0.7230769230769232	0.9384615384615385	-0.004658812864644271
0.7384615384615385	0.9384615384615385	-0.009867133585393682
0.7538461538461538	0.9384615384615385	-0.017162362697063605
0.7692307692307693	0.9384615384615385	-0.021846229603523067
0.7846153846153847	0.9384615384615385	-0.024334585279393313
0.8	0.9384615384615385	-0.024873863748917965
0.8153846153846154	0.9384615384615385	-0.02351049062725669
0.8307692307692308	0.9384615384615385	-0.020075886402032072
0.8461538461538463	0.9384615384615385	-0.014173462868792255
0.8615384615384616	0.9384615384615385	-0.005172992578723492
0.8769230769230769	0.9384615384615385	0.007759861294978809
0.8923076923076924	0.9384615384615385	0.01658570287574269
0.9076923076923078	0.9384615384615385	0.022115894503004135
0.9230769230769231	0.9384615384615385	0.02493193661626603
0.9384615384615385	0.9384615384615385	0.02535016018971396
0.9538461538461539	0.9384615384615385	0.023418261242613213
0.9692307692307693	0.9384615384615385	0.01891587344872614
0.9846153846153847	0.9384615384615385	0.011355140745729485
0.49230769230769234	0.9538461538461539	-0.00026701105457938165
0.5076923076923077	0.9538461538461539	-0.0004736006492114741
0.5230769230769231	0.9538461538461539	-0.000569407201643205
0.5384615384615385	0.9538461538461539	-0.000563767764504022
0.5538461538461539	0.9538461538461539	-0.00045472346835975775
0.5692307692307692	0.9538461538461539	-0.00022719277906499652
0.5846153846153846	0.9538461538461539	0.0001492460276446707
0.6000000000000001	0.9538461538461539	0.0007235592367378998
0.6153846153846154	0.9538461538461539	0.001566703151787524
0.6307692307692307	0.9538461538461539	0.002771520569922494
0.6461538461538462	0.9538461538461539	0.0033305959108880776
0.6615384615384616	0.9538461538461539	0.0032993704698131895
0.676923076923077	0.9538461538461539	0.0026692766752010304
0.6923076923076923	0.9538461538461539	0.001357734103163243
0.7076923076923077	0.9538461538461539	-0.0008042005412892128
0.7230769230769232	0.9538461538461539	-0.00409045076573354
0.7384615384615385	0.9538461538461539	-0.008902114433041907
0.7538461538461538	0.9538461538461539	-0.0157763793725992
0.7692307692307693	0.9538461538461539	-0.020118948892552693
0.7846153846153847	0.9538461538461539	-0.022405781203459256
0.8	0.9538461538461539	-0.02290779122327316
0.8153846153846154	0.9538461538461539	-0.021683552298081735
0.8307692307692308	0.9538461538461539	-0.018575561085156247
0.8461538461538463	0.9538461538461539	-0.013192825285523695
0.8615384615384616	0.9538461538461539	-0.0048821832280235115
0.8769230769230769	0.9538461538461539	0.007282678642628924
0.8923076923076924	0.9538461538461539	0.015437042806996419
0.9076923076923078	0.9538461538461539	0.020486649368778934
0.9230769230769231	0.9538461538461539	0.023040895107775555
0.9384615384615385	0.9538461538461539	0.02341826124261321
0.9538461538461539	0.9538461538461539	0.02166587118313984
0.9692307692307693	0.9538461538461539	0.017563358603117796
0.9846153846153847	0.9538461538461539	0.01060802545754898
0.49230769230769234	0.9692307692307693	-0.0002086759887241998
0.5076923076923077	0.9692307692307693	-0.0003886956696849878
0.5230769230769231	0.9692307692307693	-0.0004703087115524888
0.5384615384615385	0.9692307692307693	-0.0004692622195776188
0.5538461538461539	0.9692307692307693	-0.00038736834270654844
0.5692307692307692	0.9692307692307693	-0.0002135723404458053
0.5846153846153846	0.9692307692307693	7.759180664152065e-5
0.6000000000000001	0.9692307692307693	0.0005311171222263033
0.6153846153846154	0.9692307692307693	0.001221914616085572
0.6307692307692307	0.9692307692307693	0.00227155149106991
0.6461538461538462	0.9692307692307693	0.0027486416750715052
0.6615384615384616	0.9692307692307693	0.0027460954782984413
0.676923076923077	0.9692307692307693	0.002277268838077718
0.6923076923076923	0.9692307692307693	0.0012831423478294884
0.7076923076923077	0.9692307692307693	-0.0003748836139261492
0.7230769230769232	0.9692307692307693	-0.0029411497478305836
0.7384615384615385	0.9692307692307693	-0.006818968532313027
0.7538461538461538	0.9692307692307693	-0.012656478321610577
0.7692307692307693	0.9692307692307693	-0.01618179224450123
0.7846153846153847	0.9692307692307693	-0.01799618627248982
0.8	0.9692307692307693	-0.01840235449650566
0.8153846153846154	0.9692307692307693	-0.017474753110512824
0.8307692307692308	0.9692307692307693	-0.015084367208859457
0.8461538461538463	0.9692307692307693	-0.010874480813994742
0.8615384615384616	0.9692307692307693	-0.004179980544347761
0.8769230769230769	0.9692307692307693	0.006115748655466634
0.8923076923076924	0.9692307692307693	0.012692895299737782
0.9076923076923078	0.9692307692307693	0.01665252001624229
0.9230769230769231	0.9692307692307693	0.0186264881623467
0.9384615384615385	0.9692307692307693	0.018915873448726132
0.9538461538461539	0.9692307692307693	0.017563358603117793
0.9692307692307693	0.9692307692307693	0.01436341928195888
0.9846153846153847	0.9692307692307693	0.008813357440251295
0.49230769230769234	0.9846153846153847	-0.000116398664198167
0.5076923076923077	0.9846153846153847	-0.00023974102229682554
0.5230769230769231	0.9846153846153847	-0.00029141344834918246
0.5384615384615385	0.9846153846153847	-0.0002931477525924535
0.5538461538461539	0.9846153846153847	-0.0002494590354880499
0.5692307692307692	0.9846153846153847	-0.00015486373969823518
0.5846153846153846	0.9846153846153847	6.03272409587633e-6
0.6000000000000001	0.9846153846153847	0.0002638591363951819
0.6153846153846154	0.9846153846153847	0.0006807430062135114
0.6307692307692307	0.9846153846153847	0.001399654579328253
0.6461538461538462	0.9846153846153847	0.0017018492961577768
0.6615384615384616	0.9846153846153847	0.0017146264063595332
0.676923076923077	0.9846153846153847	0.0014660863271100972
0.6923076923076923	0.9846153846153847	0.0009279755401313233
0.7076923076923077	0.9846153846153847	1.819896171388922e-5
0.7230769230769232	0.9846153846153847	-0.0014247706032214352
0.7384615384615385	0.9846153846153847	-0.0037206061506408652
0.7538461538461538	0.9846153846153847	-0.007583159990900819
0.7692307692307693	0.9846153846153847	-0.009689942345223797
0.7846153846153847	0.9846153846153847	-0.010729203999365111
0.8	0.9846153846153847	-0.010965074233618801
0.8153846153846154	0.9846153846153847	-0.010463125292476406
0.8307692307692308	0.9846153846153847	-0.00914706067964598
0.8461538461538463	0.9846153846153847	-0.006775137071120036
0.8615384615384616	0.9846153846153847	-0.002813393644711394
0.8769230769230769	0.9846153846153847	0.00396715618275025
0.8923076923076924	0.9846153846153847	0.007866024679148436
0.9076923076923078	0.9846153846153847	0.010103802193008382
0.9230769230769231	0.9846153846153847	0.011196419035545472
0.9384615384615385	0.9846153846153847	0.01135514074572948
0.9538461538461539	0.9846153846153847	0.010608025457548978
0.9692307692307693	0.9846153846153847	0.008813357440251295
0.9846153846153847	0.9846153846153847	0.0055817399803999804


==> figures/csv/err_vs_rho_q_6.csv <==
4.0 0.0001181502159615442
5.0 3.00027195415255e-5
6.0 3.456810493415473e-6
7.0 1.059840543157425e-6
8.0 1.666169495158971e-6
9.0 1.1276511868402309e-7
10.0 4.191521956541653e-8


==> figures/csv/err_vs_rho_q_7.csv <==
4.0 0.0001503350501251706
5.0 3.609387670121852e-5
6.0 5.495691144545693e-6
7.0 1.2437475851679152e-6
8.0 1.9134833819657553e-6
9.0 1.9511593162090535e-7
10.0 7.211148906395668e-8


==> figures/csv/err_vs_rho_q_8.csv <==
4.0 0.00017518276232337054
5.0 3.8918971537021306e-5
6.0 5.9415547682373575e-6
7.0 1.5471698621433223e-6
8.0 2.067180204870119e-6
9.0 1.85282807969896e-7
10.0 8.296076327812916e-8


==> figures/csv/err_vs_rho_q_9.csv <==
4.0 0.00018255454824510483
5.0 4.155453929064987e-5
6.0 6.470062022903002e-6
7.0 2.127316396648441e-6
8.0 2.438016743125325e-6
9.0 2.5590103137793646e-7
10.0 6.807587027652167e-8


==> figures/csv/matvecs_vs_rho_q_6.csv <==
4.0 303.0
5.0 412.0
6.0 629.0
7.0 714.0
8.0 882.0
9.0 1077.0
10.0 1144.0


==> figures/csv/matvecs_vs_rho_q_7.csv <==
4.0 387.0
5.0 545.0
6.0 793.0
7.0 934.0
8.0 1186.0
9.0 1453.0
10.0 1606.0


==> figures/csv/matvecs_vs_rho_q_8.csv <==
4.0 468.0
5.0 668.0
6.0 969.0
7.0 1152.0
8.0 1406.0
9.0 1827.0
10.0 2063.0


==> figures/csv/matvecs_vs_rho_q_9.csv <==
4.0 548.0
5.0 802.0
6.0 1148.0
7.0 1407.0
8.0 1728.0
9.0 2227.0
10.0 2547.0


==> figures/csv/rel_err_plots/fractional/128_2_0.5.csv <==
4.0,546.0,0.001303649812032043
5.0,753.0,0.0004586256071500411
6.0,1041.0,3.924692081503563e-5
7.0,1211.0,1.3004111359327634e-5
8.0,1648.0,7.386884864255827e-6
9.0,1866.0,1.8595337550396207e-6
10.0,2119.0,1.6719120597400822e-6


==> figures/csv/rel_err_plots/fractional/128_2_1.5.csv <==
4.0,546.0,2.0806252608674484e-5
5.0,753.0,2.3253871469274384e-5
6.0,1041.0,1.5800277371904475e-7
7.0,1211.0,1.3360401611138487e-7
8.0,1648.0,4.444470949116859e-8
9.0,1866.0,2.4446332197311467e-8
10.0,2119.0,1.174778246078784e-8


==> figures/csv/rel_err_plots/fractional/256_2_0.5.csv <==
4.0,670.0,0.0008303365756099642
5.0,997.0,0.00020774776524752143
6.0,1278.0,9.833365035513771e-6
7.0,1576.0,3.3362517654999415e-5
8.0,2051.0,3.907280028720996e-6
9.0,2367.0,1.794581478713578e-6
10.0,3000.0,5.851945426711214e-7


==> figures/csv/rel_err_plots/fractional/256_2_1.5.csv <==
4.0,670.0,7.959954070709934e-5
5.0,997.0,1.2872847159862387e-5
6.0,1278.0,1.4880796830016183e-6
7.0,1576.0,2.1901519202355126e-7
8.0,2051.0,4.1971018365479654e-8
9.0,2367.0,2.708820318166072e-8
10.0,3000.0,2.6693733562650885e-8


==> figures/csv/rel_err_plots/fractional/32_3_0.5.csv <==
3.0,1528.0,0.005526622451107594
4.0,2863.0,0.0006074363258687774
5.0,4924.0,7.333896026720513e-5
6.0,6559.0,6.77851015654424e-5


==> figures/csv/rel_err_plots/fractional/32_3_1.5.csv <==
3.0,1528.0,0.00038828233544351736
4.0,2863.0,3.2587570223751473e-6
5.0,4924.0,1.1731325692698282e-6
6.0,6559.0,6.942416114235677e-7


==> figures/csv/rel_err_plots/fractional/512_2_0.5.csv <==
4.0,797.0,0.0016796043226057732
5.0,1187.0,0.0005231325565657103
6.0,1539.0,6.160418746368977e-5
7.0,1918.0,1.5259145394990573e-5
8.0,2505.0,2.9687795478877374e-6
9.0,2933.0,7.967122074395581e-7
10.0,3613.0,1.4460805728529421e-6


==> figures/csv/rel_err_plots/fractional/512_2_1.5.csv <==
4.0,797.0,0.00019840326084105594
5.0,1187.0,0.000722052806392603
6.0,1539.0,9.250379272152695e-7
7.0,1918.0,5.622851194602304e-6
8.0,2505.0,1.3548476095005672e-6
9.0,2933.0,6.57782505891559e-8
10.0,3613.0,3.046389415056197e-8


==> figures/csv/rel_err_plots/fractional/64_2_0.5.csv <==
4.0,431.0,0.0009376333125071239
5.0,548.0,0.00025923889666649324
6.0,807.0,5.9123403658915236e-5
7.0,943.0,7.980909892480202e-6
8.0,1019.0,5.959423182038135e-6
9.0,1456.0,2.3935501086201155e-6
10.0,1536.0,1.6715060937221678e-6


==> figures/csv/rel_err_plots/fractional/64_2_1.5.csv <==
4.0,431.0,5.841307090095965e-6
5.0,548.0,3.856318151342893e-6
6.0,807.0,1.9291089051722036e-7
7.0,943.0,6.802631455983902e-8
8.0,1019.0,5.877328282032799e-8
9.0,1456.0,1.3438441978989609e-8
10.0,1536.0,5.750231815157625e-9


==> figures/csv/rel_err_plots/fractional/64_3_0.5.csv <==
3.0,1998.0,0.002774303870333794
4.0,3859.0,0.0009999484653835944
5.0,6483.0,0.00017230242696732054
6.0,11108.0,4.171543292729469e-5


==> figures/csv/rel_err_plots/fractional/64_3_1.5.csv <==
3.0,1998.0,0.00016291017974577203
4.0,3859.0,5.611732415410367e-6
5.0,6483.0,2.3223781260083188e-6
6.0,11108.0,1.04788676803749e-7


==> figures/csv/rel_err_plots/gridap/1.csv <==
3.0,672.0,0.0556557970770594
4.0,1083.0,0.15119383828493071
5.0,1555.0,0.0005930582927087098
6.0,2020.0,0.00015530978647757833
7.0,2487.0,0.0001747713424358961
8.0,3020.0,7.654256830704511e-5
9.0,3614.0,3.5867634326898666e-5
10.0,4109.0,1.163234154110369e-5


==> figures/csv/rel_err_plots/gridap/2.csv <==
3.0,1181.0,0.09848551239862298
4.0,2082.0,0.8376206315026338
5.0,3212.0,0.0003965864611537872
6.0,4480.0,0.00018512492650107817
7.0,5855.0,9.646685573959765e-5
8.0,7314.0,7.291213205271926e-5
9.0,8930.0,1.3088102623539275e-5
10.0,10599.0,5.672975507012702e-7


==> figures/csv/rel_err_plots/gridap/3.csv <==
3.0,2126.0,0.3805307111373138
4.0,3916.0,0.1581711535611917
5.0,6362.0,0.027703377602243628
6.0,9450.0,0.011018212502502074
7.0,13157.0,0.0004679837823920889
8.0,17313.0,6.832892541010742e-5


==> figures/csv/rel_err_plots/poisson/1024_2_dirichlet_constant_random_mild.csv <==
4.0,927.0,0.0021198891219200125
5.0,1333.0,0.0004532895985658053
6.0,1824.0,0.00013014747565686112
7.0,2358.0,4.811164515266139e-5
8.0,2953.0,1.3167278279890511e-5
9.0,3577.0,3.599286473720585e-6
10.0,4292.0,1.590338039695342e-6


==> figures/csv/rel_err_plots/poisson/1024_2_dirichlet_random_severe_random_mild.csv <==
4.0,927.0,0.004089995110516601
5.0,1333.0,0.0005145092705238658
6.0,1824.0,0.0001445287584484297
7.0,2358.0,5.2976525052721165e-5
8.0,2953.0,1.4244055255181e-5
9.0,3577.0,6.6359181155873835e-6
10.0,4292.0,1.0605140011769021e-6


==> figures/csv/rel_err_plots/poisson/1024_2_neumann_constant_random_mild.csv <==
4.0,927.0,0.0023051596733386277
5.0,1333.0,4.055279527360701e-5
6.0,1824.0,1.2722947764697921e-5
7.0,2358.0,4.987080752421724e-6
8.0,2953.0,1.2792196162952727e-6
9.0,3577.0,6.322752784726255e-7
10.0,4292.0,1.1035687497273285e-7


==> figures/csv/rel_err_plots/poisson/1024_2_neumann_random_severe_random_mild.csv <==
4.0,927.0,0.0018369982523583801
5.0,1333.0,0.00010555350157930977
6.0,1824.0,3.322148542213524e-5
7.0,2358.0,1.2575743052877075e-5
8.0,2953.0,3.4067949867573893e-6
9.0,3577.0,1.5902789043682482e-6
10.0,4292.0,3.2213237640094694e-7


==> figures/csv/rel_err_plots/poisson/1024_2_periodic_constant_random_mild.csv <==
4.0,970.0,0.0009315848251987114
5.0,1473.0,8.413996580628541e-6
6.0,1902.0,3.6159402383070702e-6
7.0,2577.0,1.0264351675956749e-6
8.0,3101.0,8.534796057430262e-7
9.0,3768.0,2.769349965689318e-7
10.0,4775.0,3.040158242878917e-8


==> figures/csv/rel_err_plots/poisson/1024_2_periodic_random_severe_random_mild.csv <==
4.0,970.0,0.003824992392684604
5.0,1473.0,2.1850299303497303e-5
6.0,1902.0,9.370154932182626e-6
7.0,2577.0,2.5655980958996913e-6
8.0,3101.0,2.2036569157269985e-6
9.0,3768.0,6.945287228829084e-7
10.0,4775.0,7.753523383918773e-8


==> figures/csv/rel_err_plots/poisson/128_2_dirichlet_constant_random_mild.csv <==
4.0,518.0,0.0013670986710442579
5.0,740.0,0.00032539149011944065
6.0,981.0,0.00018646105885921602
7.0,1252.0,5.753048558634624e-5
8.0,1533.0,3.1780737413756867e-6
9.0,1837.0,5.0259514269704164e-6
10.0,2137.0,1.5390342348603874e-6


==> figures/csv/rel_err_plots/poisson/128_2_dirichlet_random_severe_random_mild.csv <==
4.0,518.0,0.0015417838295616155
5.0,740.0,0.0003656325573499967
6.0,981.0,0.00021270195581243187
7.0,1252.0,6.090811113373164e-5
8.0,1533.0,1.7273397625788177e-5
9.0,1837.0,5.4678228707131125e-6
10.0,2137.0,8.052845002358894e-7


==> figures/csv/rel_err_plots/poisson/128_2_neumann_constant_random_mild.csv <==
4.0,518.0,0.000287379381531309
5.0,740.0,3.78713220630662e-5
6.0,981.0,2.3713469547574702e-5
7.0,1252.0,9.333432189936816e-7
8.0,1533.0,1.8710342222097705e-6
9.0,1837.0,7.733795288666565e-7
10.0,2137.0,2.483352648286385e-7


==> figures/csv/rel_err_plots/poisson/128_2_neumann_random_severe_random_mild.csv <==
4.0,518.0,0.0006991687900539456
5.0,740.0,0.00010451527576252758
6.0,981.0,6.29596736820963e-5
7.0,1252.0,1.5531195096564874e-5
8.0,1533.0,1.383411739137226e-6
9.0,1837.0,1.8366494585234369e-6
10.0,2137.0,6.334714449005785e-7


==> figures/csv/rel_err_plots/poisson/128_2_periodic_constant_random_mild.csv <==
4.0,546.0,7.791145743855698e-5
5.0,753.0,5.440159544615821e-5
6.0,1041.0,2.7067491264318436e-6
7.0,1211.0,1.7026338396842953e-6
8.0,1648.0,5.023907567477556e-7
9.0,1866.0,6.451309174301558e-8
10.0,2119.0,5.316873741224121e-8


==> figures/csv/rel_err_plots/poisson/128_2_periodic_random_severe_random_mild.csv <==
4.0,546.0,0.00020808485109705485
5.0,753.0,0.00014700831288948495
6.0,1041.0,7.119417944979172e-6
7.0,1211.0,4.873833599571147e-6
8.0,1648.0,8.309865754842715e-7
9.0,1866.0,4.7233305551540516e-7
10.0,2119.0,3.960312973219004e-7


==> figures/csv/rel_err_plots/poisson/256_2_dirichlet_constant_random_mild.csv <==
4.0,658.0,0.0014545101566750967
5.0,943.0,0.00028200330273639245
6.0,1255.0,9.642778454716239e-5
7.0,1607.0,3.550697701814891e-5
8.0,1982.0,1.683372847741673e-5
9.0,2396.0,2.2105611490075505e-6
10.0,2858.0,2.65858513290722e-6


==> figures/csv/rel_err_plots/poisson/256_2_dirichlet_random_severe_random_mild.csv <==
4.0,658.0,0.0016343111534128324
5.0,943.0,0.00031654742983742485
6.0,1255.0,0.00011360142684307452
7.0,1607.0,4.1399495516470623e-5
8.0,1982.0,1.5651845134250065e-5
9.0,2396.0,5.601699721006169e-6
10.0,2858.0,2.6982997578564337e-6


==> figures/csv/rel_err_plots/poisson/256_2_neumann_constant_random_mild.csv <==
4.0,658.0,0.0002999314308471815
5.0,943.0,7.460780259242965e-5
6.0,1255.0,1.0959203914660952e-5
7.0,1607.0,3.650566995004866e-6
8.0,1982.0,6.579082782682534e-7
9.0,2396.0,3.741879451314386e-7
10.0,2858.0,2.5401357011503847e-7


==> figures/csv/rel_err_plots/poisson/256_2_neumann_random_severe_random_mild.csv <==
4.0,658.0,0.0007835854963094649
5.0,943.0,0.00021983083372306608
6.0,1255.0,2.777492835926789e-5
7.0,1607.0,9.304697446099808e-6
8.0,1982.0,4.898211096923086e-6
9.0,2396.0,6.487007254665891e-7
10.0,2858.0,5.829462569260876e-9


==> figures/csv/rel_err_plots/poisson/256_2_periodic_constant_random_mild.csv <==
4.0,670.0,8.075697439782567e-5
5.0,997.0,1.058235342987651e-5
6.0,1278.0,2.3929821038378073e-6
7.0,1576.0,2.5672180522977334e-6
8.0,2051.0,4.468575600982465e-7
9.0,2367.0,1.4880823715575203e-7
10.0,3000.0,2.3472182347854656e-7


==> figures/csv/rel_err_plots/poisson/256_2_periodic_random_severe_random_mild.csv <==
4.0,670.0,0.000207156810818523
5.0,997.0,2.565326067273524e-5
6.0,1278.0,6.818713038814796e-6
7.0,1576.0,6.516116049126317e-6
8.0,2051.0,1.0566882006697078e-6
9.0,2367.0,6.077659193482348e-7
10.0,3000.0,2.5993552368728904e-7


==> figures/csv/rel_err_plots/poisson/32_3_dirichlet_constant_random_mild.csv <==
3.0,1201.0,0.009682035995137617
4.0,2277.0,0.0021080606056362986
5.0,3568.0,0.0004384030621461903
6.0,5121.0,3.888697760575182e-5


==> figures/csv/rel_err_plots/poisson/32_3_dirichlet_random_severe_random_mild.csv <==
3.0,1201.0,0.015391774773845363
4.0,2277.0,0.0022383751448225215
5.0,3568.0,0.0004889513289614732
6.0,5121.0,0.00018531686228738292


==> figures/csv/rel_err_plots/poisson/32_3_neumann_constant_random_mild.csv <==
3.0,1201.0,0.0006224227464594479
4.0,2277.0,0.00017357229022240344
5.0,3568.0,3.63206889002007e-5
6.0,5121.0,1.221656736732562e-5


==> figures/csv/rel_err_plots/poisson/32_3_neumann_random_severe_random_mild.csv <==
3.0,1201.0,0.0018810337278668372
4.0,2277.0,0.00040467233074980435
5.0,3568.0,8.331838152013713e-5
6.0,5121.0,2.9322681381247047e-5


==> figures/csv/rel_err_plots/poisson/32_3_periodic_constant_random_mild.csv <==
3.0,1528.0,0.0005608307283813089
4.0,2863.0,3.646964151286308e-5
5.0,4924.0,1.5910166743524118e-5
6.0,6559.0,5.666970412636002e-6


==> figures/csv/rel_err_plots/poisson/32_3_periodic_random_severe_random_mild.csv <==
3.0,1528.0,0.0013124654017887829
4.0,2863.0,9.315899659488885e-5
5.0,4924.0,3.741523476338849e-5
6.0,6559.0,1.2058100513737653e-5


==> figures/csv/rel_err_plots/poisson/512_2_dirichlet_constant_random_mild.csv <==
4.0,847.0,0.0021341892592372192
5.0,1203.0,0.0007983679816538756
6.0,1619.0,0.00030102244771103325
7.0,2085.0,0.00012283144830206334
8.0,2574.0,4.498640417339459e-5
9.0,3131.0,7.207054281699487e-6
10.0,3737.0,2.249521114391461e-6


==> figures/csv/rel_err_plots/poisson/512_2_dirichlet_random_severe_random_mild.csv <==
4.0,847.0,0.004596159098989604
5.0,1203.0,0.0009469151088251874
6.0,1619.0,0.0003443479355173023
7.0,2085.0,0.0001376798978991642
8.0,2574.0,4.2746039607412924e-5
9.0,3131.0,8.034924775225081e-6
10.0,3737.0,2.9876266446426008e-6


==> figures/csv/rel_err_plots/poisson/512_2_neumann_constant_random_mild.csv <==
4.0,847.0,0.00024380520485000273
5.0,1203.0,0.00010133898042709293
6.0,1619.0,2.2259919529991245e-5
7.0,2085.0,1.1374401566579085e-5
8.0,2574.0,4.335633745518428e-6
9.0,3131.0,8.300322058031028e-7
10.0,3737.0,1.9762243117725858e-7


==> figures/csv/rel_err_plots/poisson/512_2_neumann_random_severe_random_mild.csv <==
4.0,847.0,0.0015005703886428324
5.0,1203.0,0.0003069314926013114
6.0,1619.0,5.8887846342607834e-5
7.0,2085.0,2.8697700093309473e-5
8.0,2574.0,1.0944919225411655e-5
9.0,3131.0,2.128398834852422e-6
10.0,3737.0,4.805808063925245e-7


==> figures/csv/rel_err_plots/poisson/512_2_periodic_constant_random_mild.csv <==
4.0,797.0,0.0004004450058908192
5.0,1187.0,5.4255578540651267e-5
6.0,1539.0,5.315063730263686e-6
7.0,1918.0,3.023180131652263e-6
8.0,2505.0,1.0115857099642904e-6
9.0,2933.0,4.0075559497876404e-7
10.0,3613.0,1.824976915191477e-8


==> figures/csv/rel_err_plots/poisson/512_2_periodic_random_severe_random_mild.csv <==
4.0,797.0,0.0030271844762085813
5.0,1187.0,0.00019683642815247936
6.0,1539.0,1.4496773141488906e-5
7.0,1918.0,7.59776861287055e-6
8.0,2505.0,2.625891157681358e-6
9.0,2933.0,1.0864093556397943e-6
10.0,3613.0,6.532469512007025e-7


==> figures/csv/rel_err_plots/poisson/64_2_dirichlet_constant_random_mild.csv <==
4.0,364.0,0.0014274496349654527
5.0,507.0,0.0003707830284192246
6.0,648.0,0.00013069057016298045
7.0,805.0,7.945937764674802e-5
8.0,998.0,2.1498625984486248e-5
9.0,1172.0,1.71994581183859e-5
10.0,1325.0,1.812718142123704e-6


==> figures/csv/rel_err_plots/poisson/64_2_dirichlet_random_severe_random_mild.csv <==
4.0,364.0,0.0016430470950514371
5.0,507.0,0.0005535788181953263
6.0,648.0,0.0001606064504785036
7.0,805.0,9.304569880280839e-5
8.0,998.0,4.1057007305844396e-5
9.0,1172.0,2.5603388002384167e-5
10.0,1325.0,2.545981487495233e-6


==> figures/csv/rel_err_plots/poisson/64_2_neumann_constant_random_mild.csv <==
4.0,364.0,0.00023285238608442962
5.0,507.0,3.534042842605565e-5
6.0,648.0,1.369955411965774e-5
7.0,805.0,1.4039417169289062e-5
8.0,998.0,1.1134686838642868e-7
9.0,1172.0,1.4852872591390894e-6
10.0,1325.0,4.4432396734140297e-7


==> figures/csv/rel_err_plots/poisson/64_2_neumann_random_severe_random_mild.csv <==
4.0,364.0,0.0006719533530408087
5.0,507.0,0.00011373296338434859
6.0,648.0,4.754120917613481e-5
7.0,805.0,3.636660231468661e-5
8.0,998.0,2.7786338439902383e-6
9.0,1172.0,2.1630137026772276e-6
10.0,1325.0,6.830197640376237e-7


==> figures/csv/rel_err_plots/poisson/64_2_periodic_constant_random_mild.csv <==
4.0,431.0,4.920303278312936e-5
5.0,548.0,2.7508976126488763e-5
6.0,807.0,3.051904573625719e-6
7.0,943.0,1.0604011363687284e-6
8.0,1019.0,6.73931369884045e-8
9.0,1456.0,5.6280115303052744e-8
10.0,1536.0,3.987635456383502e-8


==> figures/csv/rel_err_plots/poisson/64_2_periodic_random_severe_random_mild.csv <==
4.0,431.0,0.0001364024068813253
5.0,548.0,7.414551106414045e-5
6.0,807.0,1.3024059402994353e-5
7.0,943.0,4.148665731971773e-6
8.0,1019.0,2.108775491324165e-6
9.0,1456.0,4.730940088258796e-7
10.0,1536.0,2.030977425952146e-7


==> figures/csv/rel_err_plots/poisson/64_3_dirichlet_constant_random_mild.csv <==
3.0,1804.0,0.01041219812184112
4.0,3565.0,0.0030403323136447506
5.0,5992.0,0.00042001981377636643
6.0,9199.0,0.00015081347860038894


==> figures/csv/rel_err_plots/poisson/64_3_dirichlet_random_severe_random_mild.csv <==
3.0,1804.0,0.01106809779883151
4.0,3565.0,0.0032300273894446097
5.0,5992.0,0.0004458256923804597
6.0,9199.0,0.00016707571232940727


==> figures/csv/rel_err_plots/poisson/64_3_neumann_constant_random_mild.csv <==
3.0,1804.0,0.001721258989539936
4.0,3565.0,0.0002714966993969837
5.0,5992.0,6.665068881295289e-5
6.0,9199.0,1.1190440546624396e-5


==> figures/csv/rel_err_plots/poisson/64_3_neumann_random_severe_random_mild.csv <==
3.0,1804.0,0.00511766858110207
4.0,3565.0,0.0006255247587321187
5.0,5992.0,0.00015036186841875754
6.0,9199.0,2.6771940229520196e-5


==> figures/csv/rel_err_plots/poisson/64_3_periodic_constant_random_mild.csv <==
3.0,1998.0,0.00014489056900973335
4.0,3859.0,4.432014709991687e-5
5.0,6483.0,2.0798805300204935e-5
6.0,11108.0,1.9611714188408914e-6


==> figures/csv/rel_err_plots/poisson/64_3_periodic_random_severe_random_mild.csv <==
3.0,1998.0,0.00032432999726891967
4.0,3859.0,0.00010617778299549603
5.0,6483.0,4.7047262917522455e-5
6.0,11108.0,5.08859133770099e-6

